Searching for Dark Photons with Maverick Top Partners

In this paper, we present a model in which an up-type vector-like quark (VLQ) is charged under a new $U(1)_d$ gauge force which kinetically mixes with the SM hypercharge. The gauge boson of the $U(1)_d$ is the dark photon, $\gamma_d$. Traditional searches for VLQs rely on decays into Standard Model electroweak bosons $W,Z$ or Higgs. However, since no evidence for VLQs has been found at the Large Hadron Collider (LHC), it is imperative to search for other novel signatures of VLQs beyond their traditional decays. As we will show, if the dark photon is much less massive than the Standard Model electroweak sector, $M_{\gamma_d}\ll M_Z$, for the large majority of the allowed parameter space the VLQ predominately decays into the dark photon and the dark Higgs that breaks the $U(1)_d$ . That is, this VLQ is a `maverick top partner' with nontraditional decays. One of the appeals of this scenario is that pair production of the VLQ at the LHC occurs through the strong force and the rate is determined by the gauge structure. Hence, the production of the dark photon at the LHC only depends on the strong force and is largely independent of the small kinetic mixing with hypercharge. This scenario provides a robust framework to search for a light dark sector via searches for heavy colored particles at the LHC.

==> Plot_data/Figure_10a/pts10a_10m.dat <==
10.000000000000002	8.509914521708802e-8
9.811937230716408	8.659643233600623e-8
9.413291127321932	9.09443024720998e-8
9.210553176894816	9.297978465342287e-8
8.851632507838383	9.528331968866682e-8
8.810431927839252	9.569718371234977e-8
8.48342898244072	9.985903261390957e-8
8.394532750690267	1.0175684103418094e-7
8.243970399912376	1.041974625123952e-7
8.141684814475713	1.0626767761586401e-7
7.943977250098854	1.0814689448727525e-7
7.813707376518097	1.0915742331827115e-7
7.656414748359069	1.0907581060874647e-7
7.372556057552741	1.1000854027161726e-7
7.19685673001152	1.1185852738445812e-7
6.965800081662841	1.1650045479649355e-7
6.787775512466375	1.1886165206061958e-7
6.6287031618264445	1.211476013924086e-7
6.555619555463056	1.222871770647045e-7
6.430151621157585	1.2537596412626884e-7
6.217021903638807	1.3059228989251867e-7
6.105402296585327	1.3434906108910987e-7
5.889579147120637	1.3912458317374302e-7
5.777379740787052	1.4196355677113696e-7
5.623413251903489	1.4694809972273763e-7
5.571988151206995	1.4777274578701646e-7
5.520152051572535	1.5085907086001757e-7
5.298676123265943	1.5878342442838345e-7
5.179474679231209	1.670510035045364e-7
4.992162132556382	1.638946404893303e-7
4.957545895407071	1.6448863137075068e-7
4.7705826961439275	1.757776826065305e-7
4.737069279229773	1.786651152324408e-7
4.412569475521744	1.7980474191136907e-7
4.393970560760789	1.7842759069911967e-7
4.380784219624065	1.8029832397660381e-7
4.320765955418348	1.8152170888055756e-7
4.305248947617429	1.9004700815458392e-7
4.2356449336614626	2.0110650719581725e-7
4.18804211702473	2.0222381617055047e-7
4.0470899507597595	1.967468356397363e-7
3.992824265284237	2.118823236650663e-7
3.8275233996932134	2.1841663618286752e-7
3.8520886827320555	2.35173320714377e-7
3.7275937203149385	2.3013518080948785e-7
3.6578714507118093	2.518793471535757e-7
3.6181620597978292	2.628105875360057e-7
3.5471601038300546	2.828248036799506e-7
3.4333200182819925	3.144175271780087e-7
3.420384724247614	3.135533990130886e-7
3.17693865935798	3.1295373105486644e-7
3.162277660168378	3.139514321015532e-7
3.1551322134899014	3.1462231058539274e-7
3.1435905060472233	3.1622776601683734e-7
2.9948810337085954	3.366752472427892e-7
2.9126326549087365	3.524248686266162e-7
2.844241801760879	3.6069402183338376e-7
2.703723963966169	3.805021743513258e-7
2.6826957952797246	3.8419643510194915e-7
2.6678394188982484	3.852862988837601e-7
2.5359281875946964	4.0340075923356994e-7
2.4709112279856034	4.1691208247537456e-7
2.400429570383247	4.2897886174946467e-7
2.300439338405995	4.46901123738218e-7
2.2758459260747874	4.519812804105761e-7
2.2671953755858105	4.539342875466437e-7
2.2449047180736517	4.578405827854406e-7
2.184166361828678	4.7113414657034526e-7
2.143407388196512	4.81377323163143e-7
2.096179992453126	4.908430398996469e-7
2.046175423382203	5.02218674105659e-7
2.0232657163562755	5.087169623226201e-7
1.9665037390789921	5.285855958661526e-7
1.9306977288832492	5.445652969906143e-7
1.9256477449515128	5.476614700883013e-7
1.9027246799262962	5.508982953978263e-7
1.8372212172491327	5.928361744551704e-7
1.7782794100389219	5.85758459577489e-7
1.7161154906835936	5.9681781402106e-7
1.7066436812963433	5.988156772635162e-7
1.700940965242561	5.997625759970747e-7
1.6674668613826413	6.042963902381322e-7
1.6378937069540633	6.092465556618028e-7
1.6091608572273086	6.369927639524475e-7
1.5731410726209192	6.628703161826433e-7
1.57191323805915	6.639666707545076e-7
1.5331314948602017	6.873794103797621e-7
1.5085907086001775	6.990591142652135e-7
1.4874948056525705	7.271217620593867e-7
1.471461416414697	7.541104818749753e-7
1.4199263972689777	7.976010449601605e-7
1.389495494373137	8.35476617874694e-7
1.3482367915927176	8.967846745627825e-7
1.279802213997953	9.559515457571324e-7
1.2760343559605787	9.597162693679201e-7
1.2180019568607656	1.0330861518506847e-6
1.1787686347935866	1.0830934550221348e-6
1.156339119779755	1.1059295328314643e-6
1.0919457690889711	1.154781984689456e-6
1.087813648577016	1.1598197238180652e-6
1.0857111194022038	1.161675995517004e-6
1.0822773355326305	1.163041935753787e-6
0.9999999999999996	1.2099589958623154e-6
0.9681501090980071	1.2918979675958318e-6
0.9455699974579337	1.309752425893835e-6
0.9210553176894812	1.3134096380144466e-6
0.8861408148389162	1.259684227621706e-6
0.8587374508473623	1.154781984689456e-6
0.8518867604510514	1.1440012780330431e-6
0.8483428982440716	1.131150045981639e-6
0.8174926349206484	1.0431335458666778e-6
0.8205283955453705	9.597162693679201e-7
0.8131614122696654	8.724787460133515e-7
0.7916376663466972	7.745148936040691e-7
0.7694857105232482	7.70563442867033e-7
0.7612225079041763	7.976010449601605e-7
0.7530582640739887	8.666624561650048e-7
0.7520010441922803	8.804522018541763e-7
0.7366599443593412	9.597162693679201e-7
0.7327872464141033	9.994744774326174e-7
0.7196856730011516	1.0689642298132044e-6
0.710500272554531	1.1218844574700781e-6
0.7068616142784555	1.154781984689456e-6
0.6875624599388657	1.253828296784611e-6
0.6775212128280409	1.3228022034730142e-6
0.6716265834317497	1.389495494373135e-6
0.6678401615312176	1.4130452031730582e-6
0.6628703161826441	1.451991392648335e-6
0.648192849268507	1.5897708527810353e-6
0.6379944227047062	1.6719153524051954e-6
0.6269034090556861	1.7744287429529648e-6
0.6105402296585325	1.9143839515157924e-6
0.6029527020343158	1.955922256576221e-6
0.5918920838782005	2.01173804228079e-6
0.585945391506921	2.0492300828560804e-6
0.5771602096510411	2.1329873960682545e-6
0.5623413251903489	2.259489229302578e-6
0.5538879355994248	2.33952591025225e-6
0.5434918974318418	2.4206308919513507e-6
0.5179474679231209	2.676387476666854e-6
0.5052626193174202	2.7545869632225762e-6
0.49708261164373896	2.8056776917747986e-6
0.4823992766420064	2.912632654908732e-6
0.4791886861420074	2.941980231211015e-6
0.4770582696143927	2.956716575420652e-6
0.4659296305413595	3.0715011761981568e-6
0.4566149882752099	3.1757405146342686e-6
0.43939705607607893	3.343857392819697e-6
0.42051515027672787	3.5046355107869895e-6
0.41010121695202395	3.6105744880525e-6
0.40470899507597585	3.6802731959888644e-6
0.3891411366265757	3.8607318937972305e-6
0.3865455470132743	3.886089225705762e-6
0.37275937203149384	4.030476847669382e-6
0.36832678358337045	4.10497617200688e-6
0.3597415938173164	4.216965034285814e-6
0.35774323389799456	4.24934600795304e-6
0.34935928758900486	4.3853626870202935e-6
0.3433320018281993	4.462661524962655e-6
0.3323527370225988	4.6257118042797806e-6
0.3305570356968262	4.659125531604959e-6
0.3265062752126352	4.721730492081435e-6
0.3162277660168378	4.923708460788442e-6
0.3133306836651365	4.9700839791345195e-6
0.3075482301085334	5.074078044822388e-6
0.2970051094326639	5.301919227169931e-6
0.2912632654908736	5.442357195879673e-6
0.2707715490816525	5.9792014177666426e-6
0.2682695795279724	6.062237561730072e-6
0.2677107669793101	6.07682469014399e-6
0.2667425123740427	6.105402296585317e-6
0.25444361379550323	6.521788540047835e-6
0.24709112279856033	6.818037759387803e-6
0.2421200965398675	7.017981896100466e-6
0.23569670307146443	7.346346838552432e-6
0.23098482398813425	7.595611720708114e-6
0.22758459260747874	7.808227635695365e-6
0.22154417528507922	8.320374982605215e-6
0.21841663618286783	8.553064967730903e-6
0.21709066034628866	8.839517733744337e-6
0.21514613746984732	9.372701399475776e-6
0.2096179992453126	0.0000104491981510097
0.20841390323388628	0.000010499206435410103
0.20551937907940768	0.00001063618087770237
0.19306977288832491	0.000011395282677314912
0.1859252588062472	0.000011757015813799776
0.1837811317719999	0.000011884085928316056
0.17782794100389218	0.00001230279348209172
0.17577078577935393	0.000012467314616563956
0.17066436812963431	0.000012792703669641467
0.17058962003633138	0.000012798022139979512
0.16604757970404135	0.0000131984592813768
0.1637893706954063	0.000013410162403593664
0.1584923940660251	0.000013780556522168215
0.15673414208328282	0.000013946822306876396
0.15085907086001776	0.000014579982232489304
0.14820389024620806	0.000014796138710212956
0.14195063621375778	0.000015399265260594888
0.1389495494373137	0.00001576659762510638
0.1366637988279857	0.00001598483736976134
0.1322012413423212	0.00001656565151017925
0.12798022139979529	0.00001720226278204054
0.12492832611216931	0.000017549824851201818
0.11791774465668092	0.000018514769486642058
0.11787686347935868	0.00001852223170092351
0.11786242128612359	0.000018524112685727558
0.11782524609748757	0.000018529220216409488
0.11312834366320193	0.00001933902473154333
0.1114814318148537	0.000019665532487764974
0.10857111194022033	0.000020125441866558962
0.10744656898754906	0.000020325241490569037
0.10528002091990188	0.000020803459351517273
0.10164365919102526	0.00002149233643091949
0.09999999999999994	0.00002190340407772343
0.09942558182430482	0.000022008229347222708
0.09804473838420637	0.000022295349551952246
0.09423795398947228	0.000023473593947235904
0.09210553176894812	0.000023886568102062386
0.08752616837461959	0.000025006149887934523
0.08483428982440713	0.00002588293226798037
0.08385291058599548	0.000026133738034744408
0.08151735942276796	0.000026826957952797203
0.07921437451677585	0.000027666349003283754
0.07813707376518089	0.000028110118240166007
0.07561009989229689	0.00002888653320009528
0.07477132113054476	0.000029235052093844802
0.07196856730011517	0.000030562270346873424
0.07070189383378853	0.0000310153723015459
0.06771873228905165	0.000032279631737737494
0.06674658994119136	0.000032785342251277786
0.0662870316182644	0.00003304963036035666
0.06519659012519935	0.000033507102362600854
0.06306769715258813	0.00003472458938459704
0.06167581356766778	0.00003540846849643017
0.061054022965853244	0.00003578776173532463
0.05959809277109451	0.000036787594071560166
0.0585945391506921	0.00003733762357194666
0.056253631561085815	0.00003881029504682078
0.056234132519034884	0.00003882593425565993
0.056210524167128906	0.000038840580693395564
0.05318314027913908	0.00004122249804979768
0.05179474679231207	0.00004250938105781703
0.05022470598906289	0.00004360779797029769
0.04970826116437387	0.000044003477370010036
0.04848994492315342	0.00004505181240696301
0.04770582696143924	0.00004583079853649778
0.04743179715914115	0.00004613321251875441
0.04677305715429006	0.000046735065655551083
0.04393970560760787	0.00005007055105604834
0.04231372814480689	0.00005165999198242156
0.04182574487666307	0.00005221834934781176
0.04047089950759757	0.000054058126327780664
0.04000272571438227	0.00005478102276535559
0.038840580693395604	0.000056210776633014937
0.03882357887345598	0.00005623413251903479
0.03778987397998177	0.000057993652577687694
0.03727593720314936	0.00005892387588743291
0.0360704194373222	0.000060551387988200904
0.03567027851736476	0.00006128193685170339
0.03433320018281991	0.00006406402950434999
0.03372892493803833	0.00006501381071487633
0.03230578810927186	0.0000676639182124003
0.03162277660168377	0.00006927799108346311
0.031102566732321906	0.00007023694673030179
0.030086968697818583	0.00007278900162918134
0.029126326549087343	0.00007558626424978681
0.02843176587820606	0.00007711343616840922
0.026836252172541108	0.00008135341826873259
0.026826957952797232	0.00008138305608880487
0.026823674565666086	0.00008139442924759435
0.026815222914371908	0.00008141684814475698
0.025746268004948662	0.00008497515171497222
0.025371460570163075	0.00008640980397297121
0.024709112279856026	0.00008843064988757705
0.024453199033690927	0.00008930851274991412
0.023960116136666425	0.00009140983487151733
0.023132516578952617	0.00009443682389338238
0.02275845926074786	0.00009624298078514729
0.022627735879993692	0.00009670356324962097
0.02231349109035945	0.00009796510957314946
0.02138962741678385	0.0001025213667334091
0.02096179992453125	0.0001049570002312811
0.01991958647137908	0.00010987654584336189
0.01930697728883249	0.00011372899701190516
0.019083639412418592	0.00011483099630302365
0.018552128642346212	0.00011787686347935848
0.01802798278278181	0.00012156529949116419
0.01778279410038921	0.00012351531544725912
0.017207662205390533	0.00012692710052486796
0.017016812240855057	0.0001284581549738683
0.016378937069540633	0.00013429007701082997
0.016090676979776276	0.00013628092391267295
0.01541179984172866	0.00014183575156781825
0.015190515404024213	0.00014405825381592858
0.015085907086001773	0.00014521976610357794
0.014837688518139082	0.00014723035741473963
0.014353256230842193	0.00015257930347188861
0.013894954943731361	0.0001584432213038943
0.01356363406032928	0.0001616443131641839
0.01333521432163323	0.00016406147188619523
0.012802385519745637	0.00017053352076840345
0.012798022139979532	0.00017060109076394374
0.012796480726318674	0.0001706181226775992
0.01279251313388587	0.00017066436812963407
0.012282470063469218	0.00017812475091751138
0.01210369820581282	0.0001811316177187203
0.011787686347935864	0.0001867869831170445
0.011430414973525845	0.00019161310503413827
0.011035443677168542	0.00019796120837666038
0.01085711119402203	0.00020174504669437187
0.010794792188549372	0.0002027099193669972
0.010635994490467478	0.00020535250264571418
0.010419746251239531	0.00020983662722192647
0.01020415631414767	0.00021490597055808764
0.009999999999999995	0.0002187355880756674
0.009695134190376715	0.00022525714294606476
0.009630031781438625	0.00022699668439848928
0.009518699045249292	0.00022945652351620484
0.009210553176894811	0.00023840224468737106
0.00885073515344706	0.00024709112279855996
0.008600498536213702	0.0002548294328653392
0.008483428982440712	0.0002589210846117389
0.008194921767323123	0.00026709578237831
0.00781370737651809	0.0002815099637379658
0.007694436242306927	0.00028719939870874617
0.0073528482666462116	0.0002973132646510128
0.007246935119248423	0.0003019883552382534
0.007196856730011515	0.0003044322471789891
0.007077996694830622	0.00030866501951203675
0.006847515425517662	0.00031985216401458644
0.006628703161826438	0.0003321583199993475
0.006470875608382833	0.00033886288838639184
0.006106829863886757	0.00035755509817685983
0.006105402296585326	0.00035764305747472885
0.006104898286363045	0.00035767678977123297
0.006103601645212914	0.000357743233897994
0.0058594539150692085	0.0003734442594764407
0.005774476808598468	0.0003797299673102607
0.005623413251903487	0.0003916172050573937
0.005453377554097661	0.00040172244339514387
0.005263482434980435	0.00041515165936535105
0.005179474679231206	0.00042299353423093616
0.005079753781409075	0.00043045580744612385
0.004868514435748046	0.0004505934733066962
0.004770582696143928	0.00046137333459669237
0.004594788678712395	0.00047598960700541036
0.0045392315498838836	0.0004813977182050571
0.004393970560760788	0.0004999721213521732
0.004343891460759418	0.0005047598637621087
0.004225013650704529	0.00051794746792312
0.004103877671337781	0.0005344433788892623
0.004047089950759757	0.0005431881623748009
0.0039134948982720635	0.0005585813172570858
0.003873754006273576	0.0005647659629408574
0.0037275937203149387	0.0005906656827411009
0.0035126382067225967	0.0006232221168523746
0.003458851651956245	0.0006336983404875013
0.003433320018281995	0.0006392026443797247
0.0033723889186832857	0.000648843979767764
0.0032683250376660234	0.0006712350859421939
0.0032011130654790404	0.0006836304970929178
0.003162277660168379	0.0006925295918567419
0.0030891823639171566	0.0007114558918491227
0.0030348893187223188	0.000722667948951468
0.0029201890540835667	0.0007498942093324542
0.002915193677431783	0.0007513786020685625
0.0029126326549087363	0.0007519621576600437
0.0029064118855924755	0.0007535103901320835
0.002757696554833864	0.0007978915357180738
0.0026826957952797263	0.0008242016062199294
0.002605449691234782	0.0008449042312555957
0.0025005029305829847	0.0008784643398730219
0.0024709112279856045	0.0008909192149897513
0.0024608278330423548	0.00089404903632533
0.002437261128096714	0.0009023128512038206
0.0023277659891523875	0.0009492906007459422
0.0022758459260747875	0.0009751436138411626
0.0021988298104273136	0.0010047869680347716
0.0021477592502511444	0.0010279239275907954
0.002096179992453127	0.0010584441481093438
0.002079256669477449	0.0010660884352626217
0.002041197554712237	0.001085711119402202
0.0019670547246675102	0.0011322547161544336
0.00193069772888325	0.0011583620073952452
0.001858698430473946	0.0011993180865414819
0.0018377363442994494	0.0012132050764267028
0.001778279410038922	0.0012640834902060318
0.001760105399694471	0.00127653711975335
0.0017220599599388896	0.0013063857322002323
0.0016667083419860547	0.0013586659511376517
0.0016378937069540646	0.0013895929438859204
0.0015772364332844126	0.0014439545227088928
0.0015560352108401957	0.0014661236189825431
0.0015085907086001783	0.0015289948840589583
0.0014962456262125516	0.0015431188215234892
0.0014741342719084758	0.0015719132380591474
0.0014208246264338497	0.00165278388902496
0.0013894954943731372	0.0017076452031918213
0.0013500457466778214	0.0017727244470862095
0.0012915040748825667	0.001891410145626784
0.0012845265894657837	0.00190715617038211
0.001279802213997954	0.001918860655956624
0.0012490243971380055	0.0019978945834360365
0.0012261819165958372	0.0020669023987198547
0.0011787686347935872	0.0022429815514419284
0.001175243964372389	0.002260563118733615
0.0011736034622746628	0.0022758459260747836
0.0011305036269710406	0.002492571496167581
0.0011272148705213068	0.0025167614120038145
0.0011076613407947852	0.002738419634264355
0.0010970561003440446	0.0028032235936523587
0.0010857111194022039	0.00290150890107658
0.0010743649173760306	0.003218041134899633
0.0010857111194021952	0.003295013079491794
0.001059742956713986	0.0034794698155831243
0.0010531030753686984	0.0037018313171007684
0.0010857111194021527	0.003964736104785719
0.0010419746251239437	0.004349034543006872
0.0010419746251239233	0.004349034543007258
0.001041974625123902	0.0047705826961439235
0.0010419746251238834	0.00523299114681415
0.001041974625123741	0.005232991146817343
0.0010419746251236965	0.005740220448285761
0.0010419746251236594	0.0062966150468173575
0.001041974625123059	0.006296615046833531
0.0010857111193997052	0.006906940492102075
0.0010419746251228868	0.007576424254395545
0.0010419746251207156	0.007576424254465973
0.0010857111193941268	0.008310800498208384
0.0010419746251203548	0.009116359195467895
0.0010419746251130316	0.009116359195753758
0.001041974625112618	0.009999999999999995

==> Plot_data/Figure_10a/pts10a_140m.dat <==
10.000000000000002	2.280878234874938e-8
9.882654634073264	2.309221761822429e-8
9.585317182571826	2.371373705661651e-8
9.210553176894816	2.4801443227804823e-8
8.961240546298443	2.5224034565292768e-8
8.790978136618637	2.5692004275351655e-8
8.48342898244072	2.6841694514597713e-8
8.343101292960627	2.748263312554914e-8
7.970037720841959	2.8533637718446827e-8
7.873719690724391	2.9029092415607784e-8
7.813707376518097	2.9212226629216003e-8
7.740525376623881	2.9144205937971548e-8
7.306967202352878	2.9525300048070673e-8
7.19685673001152	2.9724562077770372e-8
6.923025915527237	3.129937851989229e-8
6.913624016280746	3.136756537138188e-8
6.8932533170458825	3.1439384481040974e-8
6.6287031618264445	3.225728455456639e-8
6.508530465828117	3.294857372873005e-8
6.361674269215424	3.3621667169890376e-8
6.267251967088363	3.4333200182819884e-8
6.174192453205166	3.5209714910198984e-8
6.105402296585327	3.570357729351351e-8
5.9047853022682855	3.701367251327386e-8
5.8458658162530455	3.746486580629606e-8
5.814776192000619	3.766108755304575e-8
5.623413251903489	3.917631801559757e-8
5.52945791839126	3.977472469890584e-8
5.435480785233987	4.1311544164995e-8
5.179474679231209	4.462774879094289e-8
5.036982132943036	4.3987660294044874e-8
4.929946533032577	4.448162915519643e-8
4.7705826961439275	4.7078442048775454e-8
4.714068314471068	4.8393113982900296e-8
4.435889971577253	4.86575705381499e-8
4.393970560760789	4.7636361288164536e-8
4.364384157209067	4.895833998143126e-8
4.338763198280349	4.9708261164373835e-8
4.2169650342858205	5.430565993090813e-8
4.203004540022187	5.412112628536897e-8
4.0470899507597595	5.2262761995607095e-8
4.014327065647639	5.452643988479479e-8
3.9795339065438324	5.758863128563576e-8
3.775153825654657	5.981164049731412e-8
3.7867459817294042	6.196840504847665e-8
3.7275937203149385	6.132860462288763e-8
3.6437406665171626	6.837704930875121e-8
3.596129120636457	7.196856730011507e-8
3.5337078620310374	7.678999874213238e-8
3.4333200182819925	8.432123831435289e-8
3.3737393879152924	8.325183273735687e-8
3.2198555389569172	8.315112487689573e-8
3.162277660168378	8.39492315636285e-8
3.1344947012993343	8.48939937609266e-8
3.070485129998749	8.659643233600623e-8
3.0348893187223167	8.77736040105816e-8
2.9761483507164854	9.090336034800758e-8
2.9126326549087365	9.418060342615141e-8
2.8227942422461227	9.710521122515799e-8
2.7206349263128344	1.0095660831181676e-7
2.6826957952797246	1.0279084380070498e-7
2.669517939913356	1.0304936669143365e-7
2.638064214248758	1.041974625123952e-7
2.4709112279856034	1.1131957413616105e-7
2.3817600302173827	1.1542668434338019e-7
2.3456699771001968	1.1713459182808092e-7
2.2758459260747874	1.2091690046453656e-7
2.2516082346246566	1.2239163059319518e-7
2.1899208966330415	1.2537596412626884e-7
2.184166361828678	1.2572067359465355e-7
2.127117457010494	1.295778624933033e-7
2.096179992453126	1.3180314489149423e-7
2.0237206385840687	1.3570311276831915e-7
2.0081735247438215	1.3698087197053277e-7
2.0019899067744333	1.375285477865154e-7
1.9306977288832492	1.455155141695024e-7
1.9164339318158776	1.483629472769321e-7
1.898904249403594	1.5085907086001757e-7
1.8529220216409517	1.5915848092383437e-7
1.8137014702651124	1.577046467485288e-7
1.7782794100389219	1.5656310414077664e-7
1.740414464210397	1.5834446596008664e-7
1.6865394985175233	1.6112789525865366e-7
1.6378937069540633	1.6292465116396e-7
1.6257424475396607	1.6548170999431769e-7
1.600106024018804	1.722346095308557e-7
1.57191323805915	1.7770522648966328e-7
1.5432065394308165	1.8152170888055756e-7
1.5217005126629748	1.8509024391193394e-7
1.5085907086001775	1.8726177700624368e-7
1.4637053416771588	2.0406603675214013e-7
1.4018030603771732	2.1841663618286752e-7
1.3963047965039574	2.208323327389635e-7
1.389495494373137	2.2258060105834308e-7
1.3534135832401626	2.3173711250275232e-7
1.3309073533581555	2.3853213260004493e-7
1.279802213997953	2.563924929791722e-7
1.2712472333833365	2.588743225043011e-7
1.2562847237178758	2.628105875360057e-7
1.1787686347935866	2.896228826931896e-7
1.1481215007028653	2.9802889787753137e-7
1.0982013792676866	3.0819293376846154e-7
1.0857111194022038	3.1060638565320366e-7
1.0545036928830471	2.9614274208879346e-7
1.0419746251239534	2.907103763939206e-7
1.007227308548187	3.1622776601683734e-7
1.0041145657268031	3.1916286197026476e-7
0.9999999999999996	3.2182977274324953e-7
0.9639842046867437	3.468794496070194e-7
0.9619424957106512	3.4869252913050517e-7
0.9559496562424344	3.4996225150578154e-7
0.9210553176894812	3.4851141662022494e-7
0.9165720941452554	3.468794496070194e-7
0.8923895984968148	3.395433530303536e-7
0.8697467996798106	3.1622776601683734e-7
0.855609595885439	3.1021693978251243e-7
0.8483428982440716	3.031287158894831e-7
0.82148747539954	2.825377236988078e-7
0.8241359713599803	2.628105875360057e-7
0.8022719641720861	2.4765539486919943e-7
0.8010223812060819	2.3958757163688044e-7
0.7991205253588961	2.2973903130764832e-7
0.8009186587071708	2.1841663618286752e-7
0.7885504088358054	1.8529610390113138e-7
0.7837136650717826	1.8030299855287893e-7
0.7786287416852138	1.800916053731202e-7
0.7767030411208165	1.8152170888055756e-7
0.7747845156540454	1.8501206243453796e-7
0.7663889471675798	2.0910668469838773e-7
0.7584481468561172	2.1841663618286752e-7
0.7495049180607265	2.393078149058912e-7
0.7483191052444581	2.407237336986595e-7
0.7327759561391209	2.628105875360057e-7
0.7297954713636997	2.711902352118065e-7
0.7196856730011516	2.856576242752008e-7
0.707616790022982	3.0442082733968086e-7
0.7028494911362188	3.1622776601683734e-7
0.6853384446793785	3.408569685496641e-7
0.6682832356637414	3.73602826744737e-7
0.6661143304214785	3.805021743513258e-7
0.6647148193190067	3.8288858566213107e-7
0.6628703161826441	3.862467008545997e-7
0.6498120783577808	4.1738392069668743e-7
0.6454341714866927	4.3118823053867417e-7
0.6361674269215422	4.4926021283534036e-7
0.63232951409606	4.578405827854406e-7
0.6240851825334978	4.81011936242008e-7
0.6131380574134371	5.02218674105659e-7
0.6105402296585325	5.085130644384175e-7
0.5994559259468887	5.286498529552756e-7
0.588305469028064	5.508982953978263e-7
0.5766750386403755	5.829972735141194e-7
0.5623413251903489	6.040505904372742e-7
0.5370660441912546	6.628703161826433e-7
0.5274994922268152	6.906934183244999e-7
0.5179474679231209	7.149441471512642e-7
0.5016007426837416	7.420766075511347e-7
0.48216142063857925	7.787326753531098e-7
0.4770582696143927	7.899932512555997e-7
0.47596870488874266	7.935081596124872e-7
0.4739441825753403	7.976010449601605e-7
0.4537083278984186	8.572447466614999e-7
0.43939705607607893	8.949227204846853e-7
0.42964734867330984	9.124657922452367e-7
0.41158924077029263	9.597162693679201e-7
0.40707281101836523	9.723746876754888e-7
0.40470899507597585	9.80589726900945e-7
0.39633957040626216	1.0059179513312786e-6
0.38642623850957025	1.0407069104894628e-6
0.3811412110044807	1.0527407364966197e-6
0.37275937203149384	1.0765211906107137e-6
0.365904708248785	1.1075509380862715e-6
0.35243648479866946	1.154781984689456e-6
0.3467409292384738	1.1807402057246517e-6
0.3433320018281993	1.1925111462416975e-6
0.3338331179041147	1.2300306996610221e-6
0.32950130794918	1.2495921618053461e-6
0.3282530980486609	1.2559428437654901e-6
0.3254863402896744	1.2667140027288198e-6
0.3162277660168378	1.3118751961652831e-6
0.3112195481954132	1.3404715334326046e-6
0.3034889318722317	1.375282016592111e-6
0.3007711831326316	1.389495494373135e-6
0.29483437705749305	1.4281211652430868e-6
0.2912632654908736	1.4462662130480477e-6
0.28062833457188696	1.5107899337253363e-6
0.27926771459047744	1.520960982717283e-6
0.27882344315922547	1.5241780897061495e-6
0.2682695795279724	1.6210484869393838e-6
0.2660673948291753	1.6411935456093704e-6
0.2616953083091331	1.6719153524051954e-6
0.2574626800494868	1.7090400428350303e-6
0.25280545309461	1.76017236756426e-6
0.24709112279856033	1.8090088215941376e-6
0.24483194400376626	1.8339726600761612e-6
0.24052201633157907	1.8933950527521094e-6
0.2371373705661654	1.929008586683256e-6
0.2315283974069249	2.01173804228079e-6
0.22948512351737965	2.0497349637366996e-6
0.22758459260747874	2.075711318452864e-6
0.22173883039165307	2.2067340690845837e-6
0.22026130023169152	2.2488893599205743e-6
0.21841663618286783	2.2858828596967127e-6
0.21611639253671128	2.4206308919513507e-6
0.21442819634838498	2.54740820888846e-6
0.21199530617321954	2.6552605486803676e-6
0.2096179992453126	2.7894755544195797e-6
0.20696477513202113	2.8303386988654456e-6
0.2011738042280793	2.9014118267065477e-6
0.20035706460051064	2.912632654908732e-6
0.19549265867930413	2.995519083610523e-6
0.19306977288832491	3.039248450145141e-6
0.18737473631863602	3.115609569330112e-6
0.18456187548527253	3.1666874616044425e-6
0.17782794100389218	3.30646377775717e-6
0.17449751619893442	3.358680313419323e-6
0.16666934651784795	3.5046355107869895e-6
0.16471504549122198	3.5493584314230044e-6
0.1637893706954063	3.5726803131712757e-6
0.16158817251057303	3.6129685682985214e-6
0.15566645040323485	3.760936003351433e-6
0.15085907086001776	3.900568259277372e-6
0.1470854206057937	3.9833268700634986e-6
0.13939777401091608	4.1865177249396086e-6
0.1389495494373137	4.202215831859249e-6
0.13879151175208895	4.206181100005214e-6
0.1384085857492174	4.216965034285814e-6
0.12798022139979529	4.597601231431658e-6
0.12394609501709422	4.721278546771953e-6
0.12017367757074644	4.85847964120112e-6
0.11787686347935868	4.95807494547205e-6
0.11707581182511939	4.996823478597747e-6
0.11503835953594557	5.074078044822388e-6
0.11312834366320193	5.164200937118934e-6
0.11065715713585694	5.2960721685568935e-6
0.10857111194022033	5.414506570633441e-6
0.10441767006773545	5.59240530571133e-6
0.10367067762704682	5.6297411505848416e-6
0.09999999999999994	5.870595317673801e-6
0.09873426343299556	5.932900155170729e-6
0.09572765010505814	6.105402296585317e-6
0.09326139504224241	6.279148013927088e-6
0.09210553176894812	6.370813065536077e-6
0.08938865558442582	6.530880398631332e-6
0.08804677296270477	6.637947579060509e-6
0.08715606594615723	6.697193655525441e-6
0.08483428982440713	6.890065941810708e-6
0.0832454869029627	7.040399192022168e-6
0.08141684814475711	7.1783956732637996e-6
0.07945631408754875	7.346346838552432e-6
0.07857867814661694	7.440094889498028e-6
0.07813707376518089	7.488982141726492e-6
0.07708696581610539	7.573434228231738e-6
0.07426197005569775	7.883599421601833e-6
0.07242135972660896	8.058421877614809e-6
0.07196856730011517	8.111743217610577e-6
0.07016831871142909	8.349770750211588e-6
0.06650085564764466	8.775696240042622e-6
0.0662870316182644	8.805465639652282e-6
0.06621164025336201	8.816913211689728e-6
0.06601792957255644	8.839517733744337e-6
0.06361674269215421	9.19069375380952e-6
0.06262010337008352	9.357879186644699e-6
0.061054022965853244	9.567313751913798e-6
0.0601981782727799	9.69632453498553e-6
0.05912951135900251	9.896650285569472e-6
0.057329842706313326	0.000010184249403937541
0.056234132519034884	0.00001041521574229159
0.055851985542438476	0.000010474241966843336
0.05493500461117839	0.00001063618087770237
0.05179474679231207	0.000011349781346379811
0.04981331443759903	0.00001172268887289579
0.049456950642896284	0.000011800952607037196
0.04770582696143924	0.000012256877076688098
0.04710199805608008	0.000012436427310079901
0.045784058278544114	0.000012748721456006968
0.04559819333258853	0.000012798022139979512
0.0444911210627699	0.000013162225316482139
0.04393970560760787	0.00001330646222097046
0.04264359413241267	0.000013689903153363734
0.042003442308965314	0.000013914333766496196
0.04157852617026709	0.000014038523346296448
0.04047089950759757	0.000014442819971667417
0.0397129492959855	0.000014757945063054369
0.03793138575027423	0.000015399265260594888
0.03727593720314936	0.00001569825688355478
0.03677497049740886	0.000015875285212502222
0.03542728846998415	0.000016525444989275153
0.03433320018281991	0.000017138986808405854
0.03347437862721547	0.00001750262464811076
0.031724777957475477	0.000018395445617611786
0.03162277660168377	0.0000184644175279574
0.031586812375452106	0.000018481839502243307
0.03149440590263722	0.000018529220216409488
0.030348893187223155	0.000019265353224486748
0.02987344053762119	0.0000196158026402963
0.029126326549087343	0.000020054817069186816
0.02871804739279396	0.000020325241490569037
0.028208225427843476	0.000020745165377354784
0.027349667650833596	0.00002134803372700339
0.026826957952797232	0.00002178564525023339
0.026644654608278143	0.000021955902066431445
0.026207209276615087	0.000022295349551952246
0.025247619047424976	0.00002340354675598038
0.024709112279856026	0.000023791198113097423
0.02355019925569546	0.000024840197164142163
0.02275845926074786	0.000025795242123312217
0.022470402851486982	0.000026069003583374483
0.02178615984121396	0.000026826957952797203
0.021224863979723438	0.00002759041311371702
0.02096179992453125	0.000027993199497604964
0.020343461070123175	0.000028696558715800246
0.020038096258032344	0.000029166970163631006
0.01983540463509877	0.000029427271762092733
0.01930697728883249	0.00003027479444128079
0.018945399785782604	0.000030935341918142157
0.018529220216409507	0.000031541712704137184
0.018083068589517533	0.000032279631737737494
0.017883308863575052	0.00003269160895723175
0.01778279410038921	0.000032906446243947684
0.01754377441667998	0.00003327758060073894
0.01690089267822454	0.00003464036131013987
0.016482033276462176	0.00003540846849643017
0.016378937069540633	0.00003564287154683398
0.01596924458844139	0.000036688731437888886
0.015719132380591493	0.00003719838872446808
0.015134524701877681	0.000038560411412027964
0.015085907086001773	0.0000387048637348508
0.015027232012927499	0.000038840580693395564
0.014251392291942161	0.00004111838573221575
0.013894954943731361	0.00004234669320872511
0.013456993981525233	0.000043485795243257525
0.013047315291227487	0.00004474986007748709
0.012798022139979532	0.00004576445494280228
0.012711079770786102	0.00004602374217226745
0.012502464421970469	0.000046735065655551083
0.011787686347935864	0.000049871169395589716
0.011336791683301128	0.00005150964879276446
0.011255520549606974	0.00005185427614147597
0.01085711119402203	0.000053857148269376326
0.010719738540459762	0.000054645863256126314
0.010419746251239531	0.00005601840033191491
0.010377624030561182	0.00005623413251903479
0.010125558650551291	0.00005783526576002275
0.009999999999999995	0.00005868005431374626
0.009704849859567898	0.00006015547395163117
0.009597162693679209	0.00006086551472695793
0.00955940148269902	0.00006114011086856165
0.009210553176894811	0.00006383955044815041
0.009038141619255988	0.00006484736822394547
0.008632938937116303	0.0000676639182124003
0.008483428982440712	0.00006898084072998833
0.008369131845921663	0.0000697608775755091
0.008062818979367578	0.00007261462813868937
0.00781370737651809	0.00007531227623762078
0.0076184028775234565	0.00007690942577953266
0.0072196526341615375	0.00008083957725796966
0.007196856730011515	0.00008110892689790341
0.007188821760399705	0.00008121246971237526
0.007168182550861332	0.00008141684814475698
0.006906940492102075	0.00008465917346515027
0.006798933801293505	0.00008619693599400977
0.006628703161826438	0.0000881290726668168
0.006536517140773022	0.00008930851274991412
0.006420018352808164	0.00009116198002327037
0.006223681825844034	0.00009382573210365189
0.006105402296585326	0.00009573905748568758
0.006064175706003137	0.00009648299633091659
0.005959373655294373	0.00009796510957314946
0.0058594539150692085	0.00009972365223073233
0.005731807624030797	0.00010226512219333275
0.005623413251903487	0.00010456082825867722
0.00535860677280021	0.00010919548437037466
0.005179474679231206	0.0001133729953421456
0.005114377741351764	0.00011456963176035148
0.004959949049868797	0.00011787686347935848
0.004831057199384119	0.00012126563941951783
0.004770582696143928	0.00012305599408920815
0.004628223029071525	0.0001261920972119135
0.004560969720213063	0.00012819724002063326
0.004516471506898252	0.0001293025658061428
0.004393970560760788	0.00013310360032322868
0.0043124866440990605	0.0001359861285226522
0.004216965034285821	0.00013868064951519328
0.004118453782734826	0.00014183575156781825
0.004071020591815101	0.00014372976275276407
0.004047089950759757	0.00014472015059552293
0.0039900174460963415	0.00014644139420940907
0.0038474512598540814	0.00015230387881820544
0.0037275937203149387	0.00015802821355629951
0.0036357642539679904	0.00016134998567072684
0.003440426295950636	0.00016987224194219303
0.003433320018281995	0.00017028274025572605
0.0034308303817236594	0.0001703860444343647
0.003424841243607048	0.00017066436812963407
0.0032452768107246264	0.00018090863083855733
0.003162277660168379	0.00018508346833730647
0.0031248556419569747	0.00018720671758211497
0.00306507639112243	0.0001914224769714861
0.0029628374790587634	0.00019760605148317435
0.0029126326549087363	0.0002016051999697537
0.002895342396281418	0.00020261984777845905
0.0028544314368027365	0.00020535250264571418
0.0027375606086522237	0.0002149229077662149
0.0026826957952797263	0.00022010381219833377
0.0025844232603794686	0.00022719021425813586
0.0025507365429793885	0.00023003192036564224
0.0024709112279856045	0.00023802344994987095
0.002444072555309529	0.00024109337894023344
0.002377972181533702	0.00024709112279855996
0.002371373705661656	0.0002478326569308623
0.0023102767833822046	0.00025558169457675815
0.0022758459260747875	0.00025906117091171305
0.0021922159482357937	0.000268807308508763
0.002181462757055012	0.0002702871591738475
0.002096179992453127	0.000283577460933827
0.002064817403509874	0.0002873979838137828
0.001995084852838618	0.0002973132646510128
0.0019520456886740754	0.00030476114329198897
0.00193069772888325	0.0003088837732199034
0.0018762951255927693	0.0003170617412385485
0.0018455219993970978	0.00032320833012255376
0.0018281785439726052	0.0003261315819987749
0.001778279410038922	0.00033665350706650295
0.0017479321526483731	0.0003441531220167609
0.001706643681296344	0.00035223084402170906
0.0016824829246424016	0.000357743233897994
0.001654166287876582	0.00036578988672542165
0.0016378937069540646	0.00036939322898419335
0.0015920543995203798	0.00038133705076897056
0.0015719132380591502	0.0003873304866260399
0.0015662991817471023	0.00038927260075339155
0.0015085907086001783	0.00040960103561937583
0.0014865165393335431	0.0004164134847057932
0.0014473397343923162	0.00043045580744612385
0.0013894954943731372	0.000455763037558044
0.0013403060443744248	0.0004776019476331719
0.0013020279732932664	0.0004982662076279832
0.001279802213997954	0.0005127169124472065
0.0012727364623680534	0.00051794746792312
0.0012201487990294755	0.0005597578867805405
0.001209562403886402	0.0005681516675830269
0.0011787686347935872	0.0005990758761214302
0.001170095948841492	0.0006129526003237052
0.0011660723509213321	0.0006232221168523746
0.0011267301390759032	0.0006774550977415296
0.0011076938108251454	0.0007168243545525789
0.001097384948276357	0.0007498942093324542
0.0010857111194022039	0.0007734357428979762
0.001071976756020863	0.0008768333894057506
0.0010857111194022039	0.0009023128512038206
0.001054322341623487	0.0009638825418474168
0.001049715485994671	0.001006394494571958
0.0010419746251239539	0.0010445562949944183
0.0010419746251239539	0.001085711119402202
0.0010419746251239539	0.0011909481582664206
0.0010419746251239539	0.0011909481582664217
0.0010419746251239539	0.0013063857322002323
0.0010419746251239539	0.0014330125702369583
0.0010419746251239528	0.0014330125702369636
0.001085711119402199	0.0015719132380591474
0.001041974625123952	0.0017242774273619952
0.0010419746251239482	0.0017242774273620212
0.0010857111194021894	0.001891410145626784
0.0010419746251239474	0.0020747428935800954
0.0010419746251239344	0.0020747428935802116
0.0010857111194021555	0.0022758459260747836
0.0010419746251239324	0.0024964417014068556
0.001041974625123889	0.0024964417014073214
0.0010857111194020523	0.002738419634264355
0.0010419746251238845	0.0030038522786640953
0.001041974625123743	0.003003852278665912
0.0010857111194017323	0.003295013079491794
0.0010419746251237344	0.0036143958446730627
0.0010419746251232875	0.0036143958446799773
0.0010857111194007467	0.003964736104785719
0.0010419746251232689	0.004349034543000533
0.0010419746251218753	0.004349034543026494
0.001041974625121854	0.0047705826961439235
0.0010419746251218354	0.005232991146791004
0.0010419746251175237	0.005232991146887595
0.0010419746251174792	0.005740220448285761
0.0010419746251174424	0.006296615046732826
0.0010419746251041906	0.006296615047090077
0.0010857111193603847	0.006906940492102075
0.0010419746251040184	0.007576424254086855
0.0010419746250634491	0.007576424255402861
0.0010857111192747863	0.008310800498208384
0.0010419746250630883	0.009116359194340581
0.0010419746249392275	0.009116359199175191
0.0010419746249388138	0.009999999999999995

==> Plot_data/Figure_10a/pts10a_1m.dat <==
10.000000000000002	2.6918532863514843e-7
9.80286806438336	2.7485158933896696e-7
9.53396495709684	2.840308349279019e-7
9.344540064019922	2.882845902612273e-7
9.210553176894816	2.9201945151572947e-7
8.981097682189437	2.987778087616242e-7
8.507891703486901	3.141856314359743e-7
8.48342898244072	3.15205553523298e-7
8.47662816502794	3.156576613880533e-7
8.464956457244563	3.1622776601683734e-7
8.141684814475713	3.3623814543690647e-7
8.056520700988818	3.387687682745963e-7
7.813707376518097	3.4465072572864886e-7
7.525084180429837	3.441739574890813e-7
7.4776280107045725	3.4466505130203477e-7
7.19685673001152	3.539070422353848e-7
7.04923197843799	3.6316565527139836e-7
6.637597500069295	3.805021743513258e-7
6.6319079030778	3.809162076534245e-7
6.6287031618264445	3.8106413499237603e-7
6.621746570930255	3.8140218709917084e-7
6.285454543849809	4.062164929285269e-7
6.149822303538095	4.1738392069668743e-7
6.105402296585327	4.21934612918472e-7
5.966461113062336	4.347303644891425e-7
5.859453915069212	4.425319680356762e-7
5.67694486565772	4.578405827854406e-7
5.642892416414476	4.6141665775438603e-7
5.623413251903489	4.6345960889923697e-7
5.581763608855615	4.655630942263777e-7
5.345206857417186	4.914638648353186e-7
5.179474679231209	5.272373275428835e-7
5.0498548157657535	5.203626048140111e-7
4.798437682346478	5.508982953978263e-7
4.778084803277313	5.528494535688231e-7
4.7705826961439275	5.532975016001907e-7
4.760603752574309	5.53499923244017e-7
4.393970560760789	5.644484702902047e-7
4.272225594143927	6.22260021014138e-7
4.132337484866384	6.324984837002447e-7
4.0470899507597595	6.220121707504419e-7
4.013961527344904	6.507240460692864e-7
3.911945178806475	6.628703161826433e-7
3.9336611125778758	7.066540941749111e-7
3.9047461733482676	7.358649264820992e-7
3.8442750415183364	7.441619889641479e-7
3.7275937203149385	7.291950808666826e-7
3.6803609287112127	7.750413158834678e-7
3.6533295574103093	7.976010449601605e-7
3.5685677015112014	8.700414377971464e-7
3.52880303845207	9.022737195369155e-7
3.473285974094326	9.597162693679201e-7
3.4581266309536614	9.753887049891923e-7
3.4333200182819925	9.984532654099991e-7
3.3880187487685296	9.888306940621651e-7
3.20299678412206	9.877453368327418e-7
3.162277660168378	9.933212151547638e-7
3.0725791460742644	1.0239079858434635e-6
3.0247873153062437	1.0448727354497328e-6
2.9126326549087365	1.1117405330607334e-6
2.8785396733240587	1.1245910857241138e-6
2.807168287020061	1.154781984689456e-6
2.6826957952797246	1.2214469546323716e-6
2.5975398074572515	1.241711597954358e-6
2.5649308933592057	1.2560059090509622e-6
2.5426099122334103	1.2667140027288198e-6
2.4709112279856034	1.3097750394402125e-6
2.430294186307946	1.3386313119985669e-6
2.371373705661654	1.3717075197125972e-6
2.3393929174951196	1.389495494373135e-6
2.2970428882252056	1.4187837260121474e-6
2.2758459260747874	1.4341529841999844e-6
2.2260475407571474	1.4604143523309495e-6
2.1694594498254514	1.5011836142624434e-6
2.096179992453126	1.5623462247651298e-6
2.0505374585715037	1.591117825828754e-6
1.9764708843571395	1.6719153524051954e-6
1.9466278525138132	1.7031140908094002e-6
1.9306977288832492	1.7259481401516782e-6
1.864837978574663	1.8606160913466798e-6
1.8344868761125492	1.8757007753889553e-6
1.7782794100389219	1.8643680043348307e-6
1.7273204724087472	1.8843453460791422e-6
1.6764685979913458	1.909082004329354e-6
1.6378937069540633	1.9294506462643575e-6
1.6236048860052859	1.9724652375998596e-6
1.6055090510681507	2.01173804228079e-6
1.57191323805915	2.1038264911963326e-6
1.5514093364896715	2.1424964743502015e-6
1.5085907086001775	2.2248744945085278e-6
1.4838279768060585	2.3321466507682514e-6
1.4491067529027737	2.4206308919513507e-6
1.389495494373137	2.64847710668185e-6
1.3550036287170082	2.7524736744972243e-6
1.3104208072942356	2.912632654908732e-6
1.2929938671785426	2.980618082863077e-6
1.279802213997953	3.0375197697289457e-6
1.2310911188720997	3.2116216342503603e-6
1.2180245839240447	3.255599862669524e-6
1.1787686347935866	3.413281139669825e-6
1.1694729009724423	3.442757536761965e-6
1.1421813607102256	3.5046355107869895e-6
1.1044715127799658	3.6423643069594062e-6
1.0857111194022038	3.6779019482094037e-6
1.0712899877409918	3.6116790204741388e-6
1.0541354574221613	3.5046355107869895e-6
1.0419746251239534	3.4422090933991784e-6
1.0344525516819958	3.5046355107869895e-6
1.0195014168050118	3.660289894855987e-6
0.9999999999999996	3.835508411779939e-6
0.9780624390853948	4.0116663619411285e-6
0.9293629937137671	4.1326227549085015e-6
0.9210553176894812	4.136563756153275e-6
0.9060151967699527	4.063609602450882e-6
0.8771052469775407	3.912184868289761e-6
0.8483428982440716	3.574191474427888e-6
0.8445935374985353	3.5397380544531837e-6
0.844967961275779	3.5046355107869895e-6
0.8122551245522934	3.211910192406117e-6
0.8117442761401893	3.1735870954514617e-6
0.8148477718055189	2.912632654908732e-6
0.806015453096852	2.5958080720783453e-6
0.7893536989032405	2.3658975467830505e-6
0.7721005771643077	2.356493376876165e-6
0.7656367179816989	2.4206308919513507e-6
0.7592349988663669	2.5823235050579797e-6
0.7561054286729831	2.7050010893333714e-6
0.7428527243034161	2.912632654908732e-6
0.737550084258973	3.0778340425282386e-6
0.7196856730011516	3.3722479933005366e-6
0.715090566133278	3.4544887921515542e-6
0.7132620531938834	3.5046355107869895e-6
0.6936270476697594	3.8078579675921053e-6
0.6914304046726709	3.853564530460308e-6
0.6804491648968236	4.216965034285814e-6
0.672819492644276	4.360712812863452e-6
0.6628703161826441	4.603712568957067e-6
0.6527110408053897	4.900777830366518e-6
0.6456099700709437	5.074078044822388e-6
0.6313923656469875	5.472345189703119e-6
0.6105402296585325	6.026129764580899e-6
0.6085319160982805	6.060308115052605e-6
0.606480647633744	6.105402296585317e-6
0.5821005147044421	6.598720722735407e-6
0.5623413251903489	7.123295218900723e-6
0.5585420216904379	7.235142630719907e-6
0.5538254222007883	7.346346838552432e-6
0.5179474679231209	8.44807840928368e-6
0.5120959020613846	8.616405720950751e-6
0.49875172253013944	8.839517733744337e-6
0.4770582696143927	9.408091747648987e-6
0.46192049519920514	9.8918215329091e-6
0.444574447806522	0.00001035950885130396
0.43939705607607893	0.000010523655214496451
0.43789941408547817	0.000010554786722866685
0.43504772991041346	0.00001063618087770237
0.4149431083480972	0.000011250932951185943
0.40470899507597585	0.000011664229109811357
0.3940342788734591	0.000012050995916557666
0.3744774107679918	0.000012666291713659635
0.37275937203149384	0.000012724935821520125
0.3721951841417786	0.000012754480017654191
0.37105779474380823	0.000012798022139979512
0.3535461855687465	0.00001367066261385793
0.3433320018281993	0.000014203476323674181
0.3348939796150305	0.000014560771037984461
0.3180133726894547	0.000015399265260594888
0.31685997888737244	0.000015468621935231893
0.3162277660168378	0.000015509131621974106
0.3144073697011204	0.000015600603028937725
0.3004753882652325	0.000016516848268595173
0.29403348949851743	0.000016891902710602725
0.2912632654908736	0.000017092420316989677
0.2849136760166006	0.00001763271556737944
0.2795300945608198	0.000017993225471474494
0.27414127509566644	0.000018529220216409488
0.27087507920665826	0.000018936590774600182
0.2682695795279724	0.000019181060153218217
0.2591951157071874	0.00002002085069940963
0.2570595219852115	0.00002025370063828205
0.24709112279856033	0.000021504380561343136
0.24467254037387776	0.00002180732943847002
0.24058871723378228	0.000022295349551952246
0.2371373705661654	0.000022810911862445622
0.23337980059792895	0.00002359311052056878
0.22790642268884767	0.000024456418482131432
0.22758459260747874	0.000024519471248624196
0.22359101853720081	0.000025779369847321173
0.2230369130825616	0.000026826957952797203
0.2162879783987008	0.000028785912502710837
0.2149804102071226	0.000029427271762092733
0.21139689367815154	0.000031671672943324866
0.21065521337473833	0.000032279631737737494
0.21038829987756744	0.00003254714135160059
0.2096179992453126	0.000033049620728275185
0.20616976165632284	0.00003350708730258136
0.19943755654732956	0.000034724584199129313
0.19306977288832491	0.000036059034537221446
0.18846570471087876	0.0000367875885167864
0.18529220216409512	0.000037337615921185993
0.17788962880494955	0.00003881028207963888
0.17782794100389218	0.0000388259279869152
0.1778061484108557	0.00003882987181772902
0.17775005280673892	0.000038840580693395564
0.17066436812963431	0.00004053807257528541
0.16817984731586882	0.00004122249303864938
0.1637893706954063	0.000042509373432961693
0.1588244567634176	0.00004360779242620023
0.15333868986704496	0.000045051798991503384
0.15085907086001776	0.000045913474237558734
0.14999250563129635	0.00004613320773909638
0.14778425632283435	0.000046735065655551083
0.1447819046860872	0.000047754701744443984
0.14178544192564704	0.000048908627811077044
0.1389495494373137	0.00004977985332800427
0.13471022337538155	0.00005126505510930478
0.13380774976175827	0.00005165998549431222
0.13226463645110376	0.000052218333529124384
0.12798022139979529	0.00005425528188129439
0.1264997196635564	0.00005478101671562303
0.12297632421264731	0.00005623413251903479
0.11950206734473613	0.00005799364501866848
0.11787686347935868	0.00005892386407284305
0.11387229976259979	0.00006078180309451361
0.10857111194022033	0.00006406401685610526
0.1069121160972996	0.00006535978012366857
0.10215984573031686	0.0000676639182124003
0.10069328397275179	0.00006872397625650032
0.09999999999999994	0.0000692779705495709
0.09835497342368461	0.00007023691222962373
0.09514334082590088	0.00007278898760119747
0.09210553176894812	0.00007558624004608349
0.0899091278617636	0.00007711341645754668
0.0848637085015503	0.00008135335836282796
0.08483428982440713	0.0000813830241295949
0.08482389701545377	0.00008139440803040966
0.08479714521542324	0.00008141684814475698
0.08141684814475711	0.0000849751089999411
0.08023159027748909	0.0000864097732233021
0.07813707376518089	0.00008910731018577824
0.07576852367918727	0.00009140979058524814
0.07315148309786974	0.000094436699872262
0.07196856730011517	0.00009624291575371868
0.07056139598463361	0.00009796510957314946
0.06763991980409548	0.00010252129465544114
0.0662870316182644	0.00010495688090563601
0.06383409572014889	0.00010828863623977251
0.06309793353545139	0.00010945904573735438
0.061054022965853244	0.00011372884592102895
0.060347738995444086	0.00011483087816717598
0.05866687773412962	0.00011787686347935848
0.05700945108893713	0.00012156512617937987
0.056234132519034884	0.00012351503687424087
0.05441550406887082	0.00012692658465934895
0.05381184912077138	0.00012845796120618288
0.05179474679231207	0.00013428972111150588
0.04873620366420925	0.00014183575156781825
0.048036565232764304	0.0001440578336050484
0.04770582696143924	0.00014521911046287006
0.04692105004593405	0.00014722923403543082
0.0453889187377006	0.00015257882854143528
0.04438720185722695	0.00015558376817494007
0.04393970560760787	0.0001572503808872412
0.042891894319118634	0.0001616436122502367
0.04048493052641857	0.00017053131438410336
0.04047089950759757	0.0001706000220370431
0.04046594273582779	0.00017061734102994042
0.04045391153957195	0.00017066436812963407
0.03827514507084625	0.0001811304531654124
0.03727593720314936	0.00018678498629958257
0.03614600255340236	0.00019161139508081705
0.03489751547235865	0.00019795637792828911
0.03433320018281991	0.00020174250398505828
0.034135986054873	0.000202707993643753
0.03366190341476414	0.00020535250264571418
0.03162277660168377	0.000220008565470377
0.03045258589778342	0.00022699251715905747
0.030101384460306718	0.00022944597363217062
0.029126326549087343	0.0002383961946275762
0.028789390556350734	0.00024070623854313255
0.027987528968193027	0.00024709112279855996
0.02719683346068458	0.0002548224563752987
0.026826957952797232	0.0002589098630695388
0.02595935711761882	0.00026606117697849376
0.025671390955959616	0.0002692710867335012
0.024709112279856026	0.00028149557003892843
0.02427422740251298	0.0002856688592633755
0.02325002596490213	0.0002973132646510128
0.022916246344611715	0.0003019713162650566
0.02275845926074786	0.0003044056554081921
0.022384060521698883	0.00030861942207594537
0.02165316470486291	0.00031983287617063635
0.02117530322731782	0.0003261315819987749
0.02096179992453125	0.0003296254669617535
0.02046194031942972	0.00033883438292480383
0.019313650029688843	0.0003574651985190002
0.01930697728883249	0.0003576087739392414
0.0193046200071929	0.000357644964568472
0.019298898393387064	0.000357743233897994
0.01778279410038921	0.0003915357348111427
0.01724376221926991	0.0004016526428756027
0.01664811462497744	0.0004149540898505618
0.016378937069540633	0.000422889595413988
0.016284867270534877	0.00042491319390662433
0.016058735870721777	0.00043045580744612385
0.015393821512743426	0.0004504767304778795
0.015085907086001773	0.0004611794011749762
0.014527679987647417	0.0004758187981328846
0.014360059803467037	0.00048096417239453816
0.013894954943731361	0.0004997236906290975
0.013734239158365672	0.0005045654459563255
0.013351766569371704	0.00051794746792312
0.012974503609963344	0.0005341564488106666
0.012798022139979532	0.0005427260395091926
0.012384046126927225	0.0005577202080385711
0.012246778668309392	0.0005644437050814671
0.011787686347935864	0.0005900709719755508
0.01158025972183195	0.0005988178616602017
0.011091769194767105	0.0006232221168523746
0.01093243555825978	0.0006329928404672385
0.01085711119402203	0.0006380993572803556
0.010678371517218888	0.0006469395322926262
0.010329872469498187	0.0006704347503274785
0.010102048017078643	0.0006836304970929178
0.009999999999999995	0.0006909688081471565
0.009761605251356737	0.0007102688900480496
0.009213546535956602	0.0007493461516028014
0.009210553176894811	0.0007496022622888892
0.009209495830020908	0.0007497005300672766
0.009206774434465412	0.0007498942093324542
0.008839517733744352	0.0007826944760235819
0.008710927206456751	0.0007959011842897175
0.008483428982440712	0.0008145249469614568
0.008395904402111184	0.0008225808058324735
0.008226396375635986	0.0008419631792646768
0.00794181177349556	0.000869894604821695
0.00781370737651809	0.0008864927870070785
0.007768948260759245	0.0008907248876296581
0.007661379117031506	0.0009023128512038206
0.007196856730011515	0.000966789682273751
0.006930752827442346	0.0009974675626563134
0.0068500826860812885	0.001008353918575366
0.006628703161826438	0.0010438094317284218
0.006552238068325538	0.001057734705909655
0.00636167426921542	0.001085384905464419
0.006359660890997007	0.001085711119402202
0.00618986473497262	0.0011197981606034116
0.006105402296585326	0.0011378285993542726
0.005907173069287444	0.0011694108383621025
0.005842698095787587	0.001183299113680578
0.005623413251903487	0.0012371223426580617
0.005524817952378225	0.0012554137068069157
0.0052928291115372705	0.0013063857322002323
0.005215879277589023	0.0013271362633658034
0.005179474679231206	0.0013379915851546137
0.005093000813499045	0.0013568235041777259
0.00492842650723206	0.001405656984663588
0.004770582696143928	0.0014599132939154688
0.0046574817864830885	0.0014893027070022092
0.00457840582785441	0.0015117958154485223
0.004394443439836639	0.0015719132380591474
0.004394129959290137	0.001572041544395246
0.004393970560760788	0.0015720914815900567
0.004393586966417296	0.0015722220454987567
0.004156453430633604	0.0016691052015579049
0.004047089950759757	0.0017085665079420616
0.004008372809482214	0.0017242774273620012
0.003925565808827363	0.0017660149510249185
0.003785799461971665	0.00182660813864382
0.0037275937203149387	0.0018599027315365645
0.003707344636863223	0.0018683708761062753
0.0036589142186676258	0.001891410145626784
0.0035145830142066237	0.0019936303404857296
0.003433320018281995	0.0020296603591580414
0.0032578344239958955	0.002128396760311383
0.003162277660168379	0.002199948667790607
0.0031277452313481363	0.0022203091109978504
0.003046367340369944	0.0022758459260747836
0.0029554950412293873	0.0023518955413850086
0.0029126326549087363	0.00239252337272341
0.002810939285539862	0.002465300804981507
0.0027898875708033655	0.002485577005371735
0.0026826957952797263	0.0026028376633693423
0.00263909805915686	0.0026393028221581905
0.0025383785265892926	0.002738419634264355
0.002492805176540321	0.002793316770077806
0.0024709112279856045	0.002822610049328018
0.0024177555843031846	0.0028757470473454844
0.002355733635360235	0.002959460057687564
0.002317106482732912	0.003003852278664546
0.0022758459260747875	0.0030629078318022457
0.0022279873807604473	0.0031411548710319
0.002184166361828679	0.003198180680092822
0.00211958661279147	0.003295013079491794
0.0021042735275789743	0.003323707433355244
0.002096179992453127	0.0033354087370865947
0.0020757999907997913	0.003368247846350036
0.001991060173500302	0.0035313427108783968
0.00193069772888325	0.0036667143990732833
0.0018836018931102075	0.00375044377362676
0.0017832625896111907	0.003964736104785719
0.0017799740389491695	0.003973242195779766
0.001778279410038922	0.003977972403917772
0.0017737107748627154	0.003987750481236205
0.0016867656978821967	0.004235889671905895
0.0016378937069540646	0.004399714795728202
0.0015978178100258002	0.004511956472068927
0.0015206415154184175	0.0047705826961439235
0.001512911843860094	0.004801383166712687
0.0015085907086001783	0.004820041651851959
0.0014948950669216657	0.0048694851773505845
0.0014364747245307178	0.005141186185170258
0.0013894954943731372	0.005397748047517674
0.001365615866426902	0.005520637695224222
0.0013296613960643972	0.005740220448285761
0.001299757288480478	0.005943567935825594
0.001279802213997954	0.006067161472894407
0.0012522888858494787	0.006296615046821367
0.0012396661157941793	0.006429096280297222
0.0012282470063469226	0.006517742092515988
0.001193477392543887	0.006906940492102075
0.0011863833989412176	0.0070077373447164585
0.0011787686347935872	0.007085237329078162
0.0011485063456419175	0.007576424254413
0.001141232730142897	0.007727171712726977
0.0011312834366320203	0.007869921142770442
0.0011152942896216903	0.008310800498208384
0.0011055001726474635	0.008655517672711055
0.0010857111194022039	0.009111961583237554
0.0010856542652875347	0.009116359195538742
0.0010781587837131858	0.009844167379223532
0.0010747965861310632	0.009999999999999995

==> Plot_data/Figure_10a/pts10a_1mm.dat <==
10.000000000000002	8.586689140597818e-6
9.634785043716901	8.839517733744337e-6
8.950180307263675	9.97158905840263e-6
7.7854795346080445	0.000010723145750090293
7.19685673001152	0.000011910252498100403
7.006658398504607	0.000012049556257192095
6.367467713242083	0.000012798022139979512
6.105402296585327	0.000013528386017755495
5.700909794867062	0.000015880873296496492
5.179474679231209	0.000017021070473857407
5.007752779429975	0.000017175554515382475
4.471896891800607	0.00001781062689378692
4.393970560760789	0.00001800306559535334
4.352650610774226	0.000018139471868249258
4.300460541177362	0.000018529220216409488
3.7275937203149385	0.00002362265618973282
3.649874272020949	0.000025584823656438265
3.4741674311484005	0.000026826957952797203
3.162277660168378	0.000032422937666486125
3.0348178541265205	0.000035406592502824106
2.6826957952797246	0.00003851227175299911
2.654050397474946	0.000038840580693395564
2.4292048080694273	0.00004497887438183705
1.9818531113186764	0.00005302080918968953
1.9306977288832492	0.000055368566449994755
1.91690685800062	0.00005533439070118641
1.8443275827291252	0.00005623413251903479
1.6378937069540633	0.0000623960573978981
1.5662860540178094	0.00007362602618375181
1.4088184602499354	0.00008141684814475698
1.389495494373137	0.00008368535850019662
1.300069542952091	0.00010149036494988065
1.0250329255121373	0.00011787686347935848
1.010499688792223	0.00012067991223299937
0.9999999999999996	0.00012240328291344472
0.9889319270861225	0.00012086600729357368
0.9483512479694526	0.00011787686347935848
0.8483428982440716	0.00011419040473652651
0.8065110887399467	0.00009122770058180231
0.7528507785163578	0.00009010271776359213
0.7333883136440009	0.00009796510957314946
0.7196856730011516	0.00010689369178486227
0.7114213750056486	0.00011485309148702005
0.7071520523912149	0.00011787686347935848
0.6691025524256901	0.00013888055877378012
0.6394634559821575	0.00017066436812963407
0.6338373174602002	0.00018566745108630455
0.6105402296585325	0.0001957663190698005
0.5417439434161259	0.00024709112279855996
0.533166123936461	0.00026372725706326364
0.5179474679231209	0.00027147117402268376
0.4750261755712387	0.0003001826117309001
0.43384409530436907	0.0003476511432485951
0.41524436410433696	0.000357743233897994
0.37275937203149384	0.0004147063557693125
0.3476102992319351	0.0004426188021571554
0.33221135315499145	0.0004635570137037359
0.3162277660168378	0.0004977473778721716
0.304809611296668	0.00051794746792312
0.2860273126188836	0.0005982970862606197
0.2682695795279724	0.0006260888162870319
0.23383083128640925	0.0007498942093324542
0.23100072268039726	0.0007754585401185989
0.20014955422400316	0.001085711119402202
0.19306977288832491	0.001170081229474512
0.185851548450357	0.0011828985922283405
0.15837710238331107	0.0014574497783319562
0.1389495494373137	0.0015714292714590031
0.13889604083574153	0.0015719132380591474
0.1264294263965266	0.0018402323573062133
0.11787686347935868	0.0019159102964929552
0.10284343508128697	0.002136709915516553
0.09999999999999994	0.002210199361675289
0.09899610363015812	0.002224762142492876
0.09640515844737554	0.0022758459260747836
0.08483428982440713	0.002655308431891455
0.0802958655044462	0.0029115958513505585
0.07196856730011517	0.0031009171026617458
0.06670562861019873	0.003295013079491794
0.06340548808947201	0.003587446330810115
0.061054022965853244	0.003666306452248574
0.0567211926243393	0.0038885459896846903
0.05179474679231207	0.004338891038731278
0.05055836469299047	0.004518173068554673
0.04600036532439686	0.0047705826961439235
0.04393970560760787	0.005041706158293173
0.04055408305069094	0.0057668009569474135
0.03727593720314936	0.0060533708890118665
0.03163192677720385	0.006902445866848506
0.03162034394737446	0.006905745052195409
0.03161083293421361	0.006906940492102075
0.026826957952797232	0.008418558111399476
0.02528130533105229	0.008750102627239697
0.023480297687446753	0.00932155425236522
0.02275845926074786	0.009711672813069417
0.02194070552448452	0.009999999999999995

==> Plot_data/Figure_10a/pts10a_230m.dat <==
10.000000000000002	1.7835931963666624e-8
9.37994485843233	1.8916251186755878e-8
9.210553176894816	1.9307893297795174e-8
9.156151658898713	1.9447070986256012e-8
8.9876976481304	1.9708013774451085e-8
8.631011961048243	2.048783224244391e-8
8.48342898244072	2.0821051436835066e-8
8.271506615935651	2.161829448766733e-8
8.1989014577329	2.196162824372194e-8
8.141684814475713	2.21639674085425e-8
8.02014604081868	2.2362401942630003e-8
7.813707376518097	2.2846896738855934e-8
7.669726640192343	2.2741869895244095e-8
7.292873724334317	2.301703443344469e-8
7.19685673001152	2.318020805022237e-8
7.154459148373247	2.3400567503982205e-8
7.074844121014339	2.371373705661651e-8
6.906940492102077	2.454205968274459e-8
6.771612965458639	2.4879577555824637e-8
6.6287031618264445	2.5170710581134725e-8
6.406190334566244	2.601228905967342e-8
6.376773948635495	2.6151412816584025e-8
6.306241581958007	2.6529583206572985e-8
6.105402296585327	2.790839262375694e-8
6.0635431139220755	2.8095357152393052e-8
5.974828615672963	2.8533637718446827e-8
5.743774116954475	2.992617322053631e-8
5.623413251903489	3.0746910027340485e-8
5.410560390735241	3.147816051387174e-8
5.20227506027274	3.4333200182819884e-8
5.187607155517836	3.4454611712269296e-8
5.179474679231209	3.45754106027837e-8
5.166336348470987	3.452996352485283e-8
4.852481954847465	3.567363888495803e-8
4.7705826961439275	3.673770844688053e-8
4.649421783806494	3.8988214158916755e-8
4.502722002790737	3.9100377223869985e-8
4.393970560760789	3.7398426055181535e-8
4.318191403572977	3.972575009850546e-8
4.064047280682258	4.0924715173248767e-8
4.0470899507597595	4.07877065327389e-8
4.040422986679186	4.115857922886266e-8
4.0361979803694386	4.1311544164995e-8
4.0240783992718665	4.184498169753517e-8
3.942070114027788	4.6852947544868914e-8
3.774047214387458	4.8342195112441456e-8
3.7275937203149385	4.77738832216779e-8
3.708542071363187	4.9138456279503945e-8
3.6953427182999117	4.9708261164373835e-8
3.6515691292777626	5.2067163832450085e-8
3.6039487549673206	5.5440009299804445e-8
3.5774323389799463	5.677978759986112e-8
3.527701681489281	5.981164049731412e-8
3.495821554302298	6.228943576576205e-8
3.4333200182819925	6.549561099234563e-8
3.320924774011517	6.446292706321861e-8
3.2688545329334913	6.444300772903313e-8
3.162277660168378	6.538972423416613e-8
3.152243060048164	6.560913102961538e-8
3.076678882150727	6.765933750365796e-8
3.0348893187223167	6.855566455141022e-8
2.9375148631443095	7.196856730011507e-8
2.9236399602956555	7.25819698570279e-8
2.9126326549087365	7.294235713957478e-8
2.879261740914149	7.385895092716686e-8
2.7706501402836445	7.738663165855977e-8
2.6826957952797246	8.065463256532118e-8
2.614488952199177	8.172117653006718e-8
2.4805998532433575	8.583728362866539e-8
2.4709112279856034	8.62644327445212e-8
2.4679798560317456	8.63654524303762e-8
2.4613608176662702	8.659643233600623e-8
2.371373705661654	9.054333695234558e-8
2.338089009384649	9.201654285105192e-8
2.2758459260747874	9.42123016216932e-8
2.2560450218013486	9.499014955266753e-8
2.2079691030623017	9.733520456632332e-8
2.1281763245116583	1.0070576011299657e-7
2.096179992453126	1.024944775149197e-7
2.0849908311853684	1.0295019972553581e-7
2.0664256184178433	1.041974625123952e-7
1.9772496342960968	1.099356082840615e-7
1.9306977288832492	1.142638810708261e-7
1.8905340544551246	1.195837803887019e-7
1.7957416748616257	1.2264944770029575e-7
1.7782794100389219	1.2241626409764504e-7
1.7621174038433898	1.2282666981947995e-7
1.7066436812963433	1.2481421127806614e-7
1.687220476640243	1.2537596412626884e-7
1.6463434748645713	1.268359697349303e-7
1.6378937069540633	1.2708349898057548e-7
1.5771851089232571	1.375285477865154e-7
1.5746942809727449	1.3807661588428014e-7
1.5617925633473377	1.3954189102861486e-7
1.5085907086001775	1.4621610572729677e-7
1.4993632924033304	1.4879083507314914e-7
1.4862603340869278	1.5085907086001757e-7
1.4423315853309182	1.6407384811775655e-7
1.389495494373137	1.74254367449071e-7
1.3549432696618282	1.8152170888055756e-7
1.3176477384471026	1.938231355399604e-7
1.279802213997953	2.0087638386937814e-7
1.2019039617776877	2.1841663618286752e-7
1.1882678796376231	2.22396902166969e-7
1.1787686347935866	2.24426371438746e-7
1.1491223821205225	2.3130012186916846e-7
1.1255587609752438	2.3686830923296726e-7
1.0857111194022038	2.4403183530745817e-7
1.0555921137330653	2.3268937277973292e-7
1.031396823424163	2.3414977276998139e-7
0.9999999999999996	2.523471450077583e-7
0.9905400927268935	2.572497663163566e-7
0.9547793122692863	2.628105875360057e-7
0.9363924277638597	2.727597347333331e-7
0.9210553176894812	2.7234182163378e-7
0.910357942488754	2.6981015826404923e-7
0.9017540017103698	2.628105875360057e-7
0.86625987458492	2.5073798154387786e-7
0.8483428982440716	2.36931106824578e-7
0.8329272011967633	2.2761746215305766e-7
0.8344570395903521	2.1841663618286752e-7
0.8307395543032718	2.083511973749594e-7
0.7971990520840203	1.7351295345124676e-7
0.763186678411952	1.7215484805327575e-7
0.7506323358970547	1.8152170888055756e-7
0.7435206466686166	1.9532888311350195e-7
0.7244183347129607	2.1521915270401632e-7
0.721868374007085	2.1841663618286752e-7
0.7213742712470782	2.195713868782787e-7
0.7196856730011516	2.214969688582981e-7
0.6915908146613136	2.628105875360057e-7
0.679068102628007	2.774812016104082e-7
0.6628703161826441	3.029688586618372e-7
0.6552145263064324	3.1622776601683734e-7
0.6404053872302635	3.417358871103011e-7
0.6373747577230078	3.4836241443328414e-7
0.6361674269215422	3.502713121629052e-7
0.6195438798669524	3.805021743513258e-7
0.6161587815975166	3.8842613695027494e-7
0.6105402296585325	3.9719834388969186e-7
0.593599224556348	4.1738392069668743e-7
0.5896457309817524	4.233379961164204e-7
0.585945391506921	4.274076175405215e-7
0.5679400791340773	4.578405827854406e-7
0.5653632585373014	4.633950004690616e-7
0.5623413251903489	4.6892894376295554e-7
0.5427714891079656	5.086976588427917e-7
0.5192467400363777	5.508982953978263e-7
0.5179474679231209	5.537854355164922e-7
0.5154662228207654	5.568828045447305e-7
0.49279335805718577	5.926272499137762e-7
0.4770582696143927	6.208238958605164e-7
0.4689121713687112	6.376740516549887e-7
0.4540957826096809	6.628703161826433e-7
0.44556259219227584	6.839819236909685e-7
0.43939705607607893	6.968929947696019e-7
0.4237993486498851	7.190291573979661e-7
0.4210487107274187	7.246109824165483e-7
0.40470899507597585	7.672493658028057e-7
0.4002097646313021	7.77788588946906e-7
0.3916919904865106	7.976010449601605e-7
0.38840580693395627	8.071113900683397e-7
0.3791284424111089	8.285920336227714e-7
0.37275937203149384	8.403949119451135e-7
0.36115224815415187	8.749118237360388e-7
0.35911974136897745	8.825045446927852e-7
0.3537000984924191	8.975751975000698e-7
0.3433320018281993	9.304232172634248e-7
0.34037081784888906	9.411924402089078e-7
0.33382698151173074	9.597162693679201e-7
0.32950130794918	9.749572086394268e-7
0.3225225976405548	1.0032361951361513e-6
0.3162277660168378	1.023385648973488e-6
0.30836084128260893	1.0527407364966197e-6
0.3053074624768373	1.06698716258303e-6
0.29818123937099544	1.0953732912186642e-6
0.2912632654908736	1.1303544864995964e-6
0.28939591017534927	1.138190663185855e-6
0.2854753184564762	1.154781984689456e-6
0.2795300945608198	1.1862281618836785e-6
0.27505144250278063	1.2215060471902357e-6
0.2682695795279724	1.2626561068032395e-6
0.26757922661818695	1.2667140027288198e-6
0.2614599307918607	1.3113934126932296e-6
0.2574626800494868	1.3342043930139504e-6
0.2497899677746646	1.389495494373135e-6
0.2482152508487313	1.4037591843884088e-6
0.24709112279856033	1.4114071185106265e-6
0.2420422000520344	1.4555621630842304e-6
0.23639503617309227	1.5134636982882532e-6
0.22758459260747874	1.6243506524381752e-6
0.2259664285720858	1.6719153524051954e-6
0.21771745547200422	1.8207898023553598e-6
0.21609320452718217	1.8786384946667905e-6
0.2151737362198298	2.01173804228079e-6
0.21240444652925558	2.072407962131225e-6
0.2096179992453126	2.1899242889845818e-6
0.20290827895266633	2.249773319069914e-6
0.19706992554083191	2.311478834899254e-6
0.19306977288832491	2.367225535803897e-6
0.18833333194409327	2.4206308919513507e-6
0.18115883469289584	2.5238438861352102e-6
0.17782794100389218	2.5788639525690457e-6
0.17093529264308166	2.6647540374845582e-6
0.17001567848143623	2.678109822349077e-6
0.1637893706954063	2.78526620627989e-6
0.16164423021402677	2.82750462325041e-6
0.157191323805915	2.8973789437510636e-6
0.15632381240478174	2.912632654908732e-6
0.15267688403383156	2.992195033622038e-6
0.15085907086001776	3.0236802432328345e-6
0.14658269257560655	3.1073155963111166e-6
0.14415089056794722	3.163706122291895e-6
0.1389495494373137	3.3017441816707804e-6
0.13002360756016734	3.5046355107869895e-6
0.12863735631157713	3.5452545028697547e-6
0.12798022139979529	3.5664177316705895e-6
0.12641622975023298	3.6029473000659156e-6
0.12158016356855357	3.757246589598637e-6
0.11843365985695657	3.844336796757689e-6
0.11787686347935868	3.863433859223553e-6
0.11487269687913246	3.97899646132437e-6
0.109047833422146	4.17559914283068e-6
0.10857111194022033	4.1969131909755365e-6
0.10840315864046074	4.202301565084957e-6
0.107996492876836	4.216965034285814e-6
0.10251846297359764	4.45969023569103e-6
0.09999999999999994	4.590476472019076e-6
0.09679907881206093	4.715930516644265e-6
0.09401382356364028	4.845277322651737e-6
0.09210553176894812	4.96213158240033e-6
0.09144052919838556	4.992021303498973e-6
0.08975040282939027	5.074078044822388e-6
0.0883951773374435	5.1559123410383145e-6
0.08642332450283353	5.290431650295839e-6
0.08483428982440713	5.376930599180303e-6
0.08180142819449322	5.565904036893899e-6
0.08154609897762065	5.5858047228844014e-6
0.08110737578516504	5.613801721999303e-6
0.07813707376518089	5.838420069186664e-6
0.0771137196938009	5.9269591273465185e-6
0.07498942093324552	6.073428462932095e-6
0.07457557629582932	6.105402296585317e-6
0.07283577289722588	6.272179903562985e-6
0.07196856730011517	6.360094823131463e-6
0.06992847962083663	6.5134940521473545e-6
0.0687683764609515	6.631697918889148e-6
0.0662870316182644	6.9210507595910845e-6
0.06501541546687441	7.033053364523552e-6
0.06361674269215421	7.167998889648807e-6
0.06199007144570092	7.346346838552432e-6
0.06134786226089519	7.426137937498348e-6
0.061054022965853244	7.464828380995973e-6
0.06030790334437415	7.552427304181054e-6
0.058000823913293566	7.875865574459352e-6
0.056234132519034884	8.16413343840638e-6
0.05480097147557618	8.340693277889128e-6
0.05202216739926233	8.752808635903221e-6
0.05179474679231207	8.797486070864611e-6
0.051714624446474344	8.808780909367975e-6
0.05150890878368535	8.839517733744337e-6
0.04970826116437387	9.176536351569478e-6
0.04890728178699478	9.34831397671629e-6
0.04770582696143924	9.622465775687661e-6
0.04617880238425576	9.885439843051212e-6
0.04485006875714585	0.00001015657502839673
0.04393970560760787	0.000010401521779486042
0.042861775768151665	0.00001063618087770237
0.04122896297819946	0.000011089697785675382
0.04047089950759757	0.000011331455444474297
0.03890224244592834	0.000011708853167691836
0.038692940542231796	0.000011767541453451723
0.03727593720314936	0.000012238380921023362
0.036787739149759024	0.000012423974255161749
0.035774323389799446	0.000012731000931525736
0.03557690049095116	0.000012798022139979512
0.03474690959699745	0.000013147619566108197
0.03433320018281991	0.00001328596576423161
0.033359954779086716	0.000013653460246328599
0.03280652441514911	0.000013901234149146059
0.03162277660168377	0.00001450777107749932
0.029591381238677494	0.000015399265260594888
0.029275884073970512	0.000015577748398076316
0.029126326549087343	0.00001564762868065699
0.028770376951325647	0.00001583125575313583
0.027669775495880445	0.000016509235604168252
0.026953689291746904	0.000016891902710602725
0.026826957952797232	0.000016975823395335607
0.02614326026481714	0.000017483599848688003
0.024817595162784045	0.000018347478971606445
0.024709112279856026	0.00001843219290367742
0.0246708928551577	0.000018464796367513026
0.02457276393258821	0.000018529220216409488
0.02371373705661653	0.000019235684179706695
0.02333162796405155	0.000019595757684532382
0.02275845926074786	0.000020026370063195478
0.022405897375403532	0.000020325241490569037
0.02202998573881064	0.000020721674295898696
0.02139608017562345	0.000021290045227654525
0.02096179992453125	0.000021803481114013217
0.020810462340772065	0.000021934810666989182
0.020447587314141032	0.000022295349551952246
0.01930697728883249	0.00002375280589191634
0.01855864708598176	0.000024543895347730163
0.018458761403891345	0.000024666962701583484
0.01778279410038921	0.000025653899201446182
0.017549905946096813	0.000026042922200792922
0.01706643681296343	0.000026686525842294477
0.01697229336789801	0.000026826957952797203
0.01657631468146481	0.00002755982988380345
0.016378937069540633	0.000027946158777320047
0.015914604466486452	0.000028620263287406644
0.015650637923437766	0.000029139548187564566
0.015085907086001773	0.00003041100746932118
0.014796526606975594	0.000030903122314619796
0.014116887012137784	0.000032279631737737494
0.013894954943731361	0.00003284889368561422
0.01372508481560118	0.000033185495749197974
0.013200119921615804	0.00003460647508108069
0.012798022139979532	0.00003587323200675462
0.01247189100068479	0.00003664898705630415
0.011839348970826918	0.000038460276392953956
0.011787686347935864	0.00003863755245399995
0.011769485930197165	0.00003870577700685107
0.011722757827685466	0.000038840580693395564
0.011312834366320195	0.00004032194511503234
0.011130589124178265	0.00004107659274413466
0.01085711119402203	0.000041979428861201264
0.010689077522190551	0.000042605364554308984
0.010509643267308768	0.00004343688346894828
0.010207030550436633	0.000044629207420338964
0.009999999999999995	0.00004570479588623803
0.009927859971146808	0.00004597990332632499
0.009754899042719985	0.000046735065655551083
0.009383155590377938	0.00004872872690318
0.009210553176894811	0.000049525891520926755
0.008881575857536779	0.00005126505510930478
0.008853653810236487	0.000051449700375349935
0.008805666731422378	0.00005170953873951029
0.008483428982440712	0.00005377721387608489
0.008372427000453587	0.00005459210837530964
0.008141684814475709	0.00005594204804821952
0.0080971306677033	0.00005623413251903479
0.007907998302024948	0.000057772505846447475
0.00781370737651809	0.00005838142231275284
0.007591844027092304	0.0000599994401641468
0.0074663970598363195	0.00006108414585553227
0.007196856730011515	0.00006375133482817958
0.007058978466003344	0.00006478208068161717
0.006735261733439348	0.0000676639182124003
0.006662978101313472	0.00006845366819613757
0.006628703161826438	0.00006876300809091263
0.006547095891009165	0.0000695763832855119
0.0062974553769211865	0.00007254733649066099
0.006135167297128075	0.00007422252322562378
0.006105402296585326	0.00007460326996581976
0.005950120313835383	0.00007683163488788277
0.005647222422496555	0.00008064654675523626
0.005623413251903487	0.00008104372391425614
0.005594758851521902	0.00008141684814475698
0.005310340070827713	0.00008611854424901813
0.005179474679231206	0.00008865443996703589
0.005014237365556216	0.00009107298504175137
0.004867981913483332	0.00009360994539282066
0.004770582696143928	0.00009583724338486581
0.0047366974579137675	0.00009640641173542455
0.004650702838602053	0.00009796510957314946
0.00457840582785441	0.00009959521995316707
0.00447701198207819	0.00010218012620277505
0.004393970560760788	0.00010386912956355255
0.004239717921455516	0.00010746078283213163
0.004224623189727005	0.00010790037447149649
0.004198583228316485	0.00010852224642495659
0.004047089950759757	0.0001128101059553874
0.003995065537811661	0.00011449484572467113
0.0038840580693395616	0.00011735897161349188
0.003866150698252704	0.00011787686347935848
0.0037737998564977416	0.00012118998420715735
0.0037275937203149387	0.0001229431120759349
0.003618447751579546	0.0001260281811637425
0.0035631373444922534	0.00012814294336276172
0.003433320018281995	0.00013381651311485714
0.0033691775636977062	0.00013594315543317457
0.0032950130794917997	0.00013863084033769295
0.003217230348881712	0.00014183575156781825
0.003179606993352785	0.0001435905841201533
0.003162277660168379	0.00014444873384982228
0.0031179053743250955	0.0001464178820468801
0.003006426619356294	0.00015231992785076054
0.0029126326549087363	0.00015808633025573245
0.0028414282597170014	0.00016142008244973105
0.002685924204037112	0.00017020316335703342
0.0026826957952797263	0.0001704218220064035
0.0026815784922702714	0.00017050448160736462
0.002678754882266116	0.00017066436812963407
0.002574626800494868	0.00017806372985896125
0.002537188130514444	0.0001811372606068164
0.0024709112279856045	0.00018546817984657727
0.0024473837190596925	0.00018720671758211497
0.0023971572656525516	0.00019181767120552743
0.002308672736478878	0.00019884106765297868
0.0022758459260747875	0.00020226217882874105
0.0022648115948488146	0.00020311909407710814
0.002239389194252745	0.00020535250264571418
0.0021426306910364437	0.00021573330038561332
0.002096179992453127	0.00022008875759986214
0.0020482173173351353	0.00022525714294606476
0.002024397678991511	0.0002284591077092219
0.0019796423877547057	0.00023355765766751727
0.00193069772888325	0.00024018362182694523
0.0019150572629890543	0.00024261015215425673
0.0018781275439570453	0.00024709112279855996
0.0018529220216409528	0.0002508956884814985
0.0018125449759208373	0.0002579330089345675
0.001778279410038922	0.00026267034136953415
0.0017266020962520743	0.00027104145141569033
0.001713853935588215	0.0002736247321597602
0.0016867993425296536	0.0002782687524415894
0.0016378937069540646	0.0002890383095229632
0.0016238027246450516	0.00029158909407370345
0.0015960043025177006	0.0002973132646510128
0.0015394497040726036	0.00031117231904294204
0.0015085907086001783	0.0003178683947766259
0.001477048830760164	0.0003261315819987749
0.0014592589939487694	0.0003319583263943833
0.0014088874184909968	0.0003467594820535751
0.0013894954943731372	0.0003534785865621439
0.0013852393675407907	0.00035528241666941127
0.0013774635160786908	0.000357743233897994
0.0013335214321633238	0.00037527152808042503
0.0013189592265830464	0.00038284288747288304
0.0012946887898824336	0.0003924189758484528
0.001279802213997954	0.00039975042662834424
0.0012579912705033747	0.00041412533920552277
0.0012337568870160814	0.00043045580744612385
0.0011787686347935872	0.000470366601549295
0.0011627565277507253	0.0005022514483695418
0.0011449697109011403	0.00051794746792312
0.0011160938086284351	0.0005511313860123196
0.0010857111194022039	0.0006039362899878622
0.0010828956266267932	0.0006195916606756407
0.0010857111194022039	0.0006232221168523746
0.0010792340472583382	0.0006316693651267079
0.001065230981023718	0.0007184414524392264
0.0010857111194022039	0.0007498942093324542
0.0010419746251239539	0.0008225808058324735
0.0010419746251239539	0.0008225808058324735
0.0010857111194022039	0.0009023128512038206
0.0010419746251239539	0.000989773254706093
0.0010419746251239539	0.000989773254706093
0.0010419746251239539	0.001085711119402202
0.0010419746251239539	0.0011909481582664206
0.0010419746251239528	0.0011909481582664228
0.0010419746251239528	0.0013063857322002323
0.0010419746251239528	0.001433012570236957
0.001041974625123951	0.0014330125702369685
0.0010857111194021952	0.0015719132380591474
0.0010419746251239502	0.001724277427361989
0.0010419746251239426	0.0017242774273620411
0.0010857111194021779	0.001891410145626784
0.0010419746251239417	0.0020747428935800716
0.0010419746251239177	0.002074742893580287
0.0010857111194021208	0.0022758459260747836
0.001041974625123916	0.0024964417014067646
0.001041974625123838	0.0024964417014075937
0.0010857111194019463	0.002738419634264355
0.0010419746251238335	0.003003852278663767
0.0010419746251235892	0.00300385227866691
0.0010857111194014111	0.003295013079491794
0.001041974625123581	0.003614395844671862
0.00104197462512282	0.003614395844683624
0.001085711119399773	0.003964736104785719
0.0010419746251228016	0.004349034542996145
0.0010419746251204573	0.0043490345430398135
0.001041974625120436	0.0047705826961439235
0.0010419746251204177	0.005232991146774978
0.0010419746251132194	0.00523299114693623
0.001041974625113175	0.005740220448285761
0.0010419746251131379	0.006296615046674306
0.0010419746250911277	0.006296615047267689
0.0010857111193331625	0.006906940492102075
0.0010419746250909555	0.007576424253873142
0.0010419746250238033	0.007576424256051477
0.0010857111191921666	0.008310800498208384
0.0010419746250234425	0.00911635919356013
0.001041974624818901	0.009116359201543873
0.0010419746248184875	0.009999999999999995

==> Plot_data/Figure_10a/pts10a_500um.dat <==
0.030975100008550333	0.009999999999999995
0.03162277660168377	0.009835912211324373
0.035837608458005536	0.009152684874890326
0.03727593720314936	0.008568576628306864
0.04322134496422454	0.007167920206634383
0.04431312317738536	0.007039712986085447
0.05179474679231207	0.006732578246332518
0.056675119972393065	0.005842000364417731
0.061054022965853244	0.005156974633620022
0.06512659361779705	0.0047705826961439235
0.0705192719845306	0.0045571423565883345
0.07196856730011517	0.0044043969759555305
0.0776906176821887	0.00401618366015219
0.08875328434460823	0.003647425275914166
0.09430115212509238	0.003295013079491794
0.09999999999999994	0.003144011454683469
0.11211708678047867	0.0029437736773148056
0.11787686347935868	0.0027067213947933426
0.13610150224620898	0.0022758459260747836
0.1383647692575503	0.0022543519172858757
0.1389495494373137	0.0022384748231802725
0.14117091827747844	0.002196062213230532
0.17677480911077947	0.0018663004570273324
0.19306977288832491	0.001819836652944055
0.24754815274623562	0.001085711119402202
0.2574809885786295	0.0009899316260872028
0.2682695795279724	0.0008841605152036045
0.29973863150043667	0.0007498942093324542
0.31219860699128693	0.0007285672782538173
0.3162277660168378	0.0007076879864111697
0.3386018835540938	0.0006429821526189337
0.37275937203149384	0.0005844690547181793
0.3886015962597979	0.0005687962625503113
0.4071568648463342	0.00051794746792312
0.43939705607607893	0.0004814894385297291
0.48526234045100175	0.00044729102218106644
0.5179474679231209	0.0003816136649115835
0.5341669855737516	0.000357743233897994
0.5859555415970359	0.0003261442933825924
0.6105402296585325	0.0002757647956955267
0.6335739689120304	0.00024709112279855996
0.6851424709534891	0.00022120386753865333
0.7040375007406251	0.00017066436812963407
0.7196856730011516	0.00015442501838025508
0.8247180723174317	0.00016015649056393794
0.8483428982440716	0.0001624163274971852
0.8632292148866338	0.00016411367803553832
0.9999999999999996	0.00019394473170403158
1.1480045974490354	0.0001608058088375729
1.386421846743736	0.00011787686347935848
1.3888227976637084	0.00011774849989784809
1.389495494373137	0.00011758327403324242
1.4028815147079432	0.00011536123832567955
1.6845588672692005	0.0000867292040658422
1.9306977288832492	0.0000877539534618837
2.1636310016190894	0.00007266161514457716
2.618194413330779	0.00005623413251903479
2.665497125085121	0.0000554262220374443
2.6826957952797246	0.00005483849343756961
2.766091170712117	0.0000524911528125494
3.3285499301388914	0.00004358726664470881
3.7275937203149385	0.00003616100084467737
4.006081755532376	0.000031548354411386296
4.624979483772631	0.000026826957952797203
4.9954671207763095	0.000024730039349308848
5.179474679231209	0.000024147792957402286
5.9768443301482455	0.00001943803726740126
6.156788089302735	0.000018881955212699995
7.19685673001152	0.000017644769724304523
7.871212117439177	0.00001565543231513445
9.381528735687901	0.000012798022139979512
9.88064177398417	0.000012456884962957985
10.000000000000002	0.000012214714923855813

==> Plot_data/Figure_10b/pts10b_10m.dat <==
10.000000000000002	1.1107275114858233e-7
9.639183242228832	1.1542631141900673e-7
9.502896962674447	1.1686409414898569e-7
9.210553176894816	1.2063589731310313e-7
9.087510136639535	1.2163889668127703e-7
8.796255623270913	1.2537596412626884e-7
8.48342898244072	1.3018384738039167e-7
8.14898882572349	1.378063054049892e-7
8.12602042270076	1.3812576732850252e-7
7.813707376518097	1.4183855965217015e-7
7.598314338162815	1.4166308115235313e-7
7.377782321047675	1.4266246478169335e-7
7.19685673001152	1.445629310528655e-7
7.117631658956491	1.4714818033818762e-7
6.969964239999273	1.5085907086001757e-7
6.906940492102077	1.528306115214971e-7
6.722619907983929	1.557108576125265e-7
6.6287031618264445	1.569102274214431e-7
6.429180811874771	1.6159782999353524e-7
6.3415050022191775	1.643035886747184e-7
6.105402296585327	1.7435815609962475e-7
5.870188012863264	1.8152170888055756e-7
5.7084264928605775	1.87754563128165e-7
5.623413251903489	1.9138839564075027e-7
5.4449133248279304	1.9518610025684445e-7
5.3832396049790034	1.9798580912920053e-7
5.179474679231209	2.1578312227014042e-7
5.159127026511455	2.164907547746874e-7
5.071254517616392	2.1841663618286752e-7
4.7705826961439275	2.286116882494458e-7
4.626978184895088	2.4534454689180073e-7
4.526379533295688	2.458282300094478e-7
4.474576600830288	2.3958757163688044e-7
4.393970560760789	2.3163649213610322e-7
4.350149400490637	2.3958757163688044e-7
4.302119517964859	2.5061083669017436e-7
4.08771324090413	2.56970539714959e-7
4.0470899507597595	2.54920343289455e-7
4.0311829473138525	2.60492109076351e-7
3.981764148969567	2.628105875360057e-7
3.9923395570529703	2.7098950647596007e-7
3.92902440832252	2.958483876246178e-7
3.798371220004135	3.031238586557534e-7
3.7275937203149385	2.993886263812718e-7
3.69869784513211	3.1073890886747503e-7
3.682095643043243	3.1622776601683734e-7
3.6127455998073223	3.392971244633135e-7
3.590106184071996	3.49650592309551e-7
3.5129509493365507	3.805021743513258e-7
3.482639968745949	3.9291110609042366e-7
3.4333200182819925	4.1153146390964355e-7
3.3441523711408063	4.03711068959163e-7
3.24575300542351	4.0347529299787536e-7
3.162277660168378	4.08127088024174e-7
3.095696084629288	4.1738392069668743e-7
3.0566690169402286	4.241536603271332e-7
3.0348893187223167	4.2708251488615306e-7
2.944558713138022	4.467470069015025e-7
2.9126326549087365	4.548148209341012e-7
2.8939411391963707	4.578405827854406e-7
2.7548894903166916	4.86029893386205e-7
2.6826957952797246	5.028630905931472e-7
2.5954714901877343	5.114136382376586e-7
2.5746268004948676	5.139777978672212e-7
2.5248422645082123	5.247747546342179e-7
2.4709112279856034	5.381852885693931e-7
2.4547810712118374	5.428396729370061e-7
2.4174635149434516	5.508982953978263e-7
2.2758459260747874	5.914384825821972e-7
2.192874669948487	6.09730918044376e-7
2.163442708257025	6.17398698758615e-7
2.096179992453126	6.382502339040738e-7
2.0729188589338854	6.464344109588474e-7
2.0142173386273283	6.628703161826433e-7
2.011738042280793	6.637294724175723e-7
1.9665238117640427	6.908673200800537e-7
1.9306977288832492	7.074992434652757e-7
1.906531167419669	7.271217620593867e-7
1.881539130242706	7.526332393138919e-7
1.8091504628830457	7.673043620102837e-7
1.7782794100389219	7.614736670948409e-7
1.7499118828334352	7.692581743004616e-7
1.6445077635396712	7.904014590101426e-7
1.6378937069540633	7.923833481641556e-7
1.6310666326895424	7.976010449601605e-7
1.5663885749557864	8.680083245506049e-7
1.5545495920627828	8.749118237360388e-7
1.5085907086001775	9.085290859813116e-7
1.4939308357701895	9.388598104664835e-7
1.4792934457307219	9.597162693679201e-7
1.4478190468608723	1.016766154085582e-6
1.4320041363848894	1.0270436427620328e-6
1.4136547976816534	1.0527407364966197e-6
1.389495494373137	1.0812161161836549e-6
1.3694113170575068	1.1175648454710869e-6
1.3338516520761716	1.1541388365122022e-6
1.3335214321633233	1.1544482633209371e-6
1.3332990208641182	1.154781984689456e-6
1.3320530254564424	1.1576481847954637e-6
1.3080529324084411	1.2129294436812278e-6
1.3004559363083519	1.2218975856975174e-6
1.279802213997953	1.243261881524042e-6
1.2640092235091707	1.2667140027288198e-6
1.244067979189859	1.3037219162642578e-6
1.2282470063469224	1.326017384079847e-6
1.1835235911811541	1.389495494373135e-6
1.180681122303829	1.3945729942361585e-6
1.1787686347935866	1.3978408412888025e-6
1.172719772457002	1.4056732217410648e-6
1.1181644220100355	1.484696746222672e-6
1.0857111194022038	1.5212869032064996e-6
1.0610366285660107	1.4632581046328752e-6
1.0272355251340402	1.4760963659108298e-6
0.9999999999999996	1.5753191814338755e-6
0.9861735794240232	1.6203519377994801e-6
0.9684262247435639	1.6719153524051954e-6
0.9597162693679214	1.7035639158861815e-6
0.9271883510750917	1.6970684261414478e-6
0.9210553176894812	1.698264421635823e-6
0.9167413861049551	1.6896694718398556e-6
0.9074491186212761	1.6719153524051954e-6
0.8839517733744351	1.6345437031253459e-6
0.8700242586795949	1.5796265885127706e-6
0.8604051273261895	1.5241780897061495e-6
0.8483428982440716	1.467767962622634e-6
0.8369746007330728	1.4323205722636611e-6
0.8272861675628872	1.389495494373135e-6
0.814168481447571	1.3421983632081945e-6
0.8089802188760484	1.2850660017824037e-6
0.8084327367414322	1.2667140027288198e-6
0.8075985450156743	1.2438309704328135e-6
0.8003041991951284	1.154781984689456e-6
0.7955567947890125	1.1089664190726485e-6
0.7906527305349474	9.85558209165637e-7
0.7915875583616386	9.597162693679201e-7
0.7813707376518091	8.366191043586058e-7
0.7734581130373018	9.379875717596117e-7
0.7692344325896482	9.597162693679201e-7
0.7642801120746509	1.008679447021186e-6
0.7594495996215992	1.0831636646127159e-6
0.7504698504381151	1.154781984689456e-6
0.7498942093324554	1.1605354477298808e-6
0.741434388474248	1.2347874394198148e-6
0.7355816200004576	1.2667140027288198e-6
0.7196856730011516	1.3786421786979608e-6
0.7188340209915648	1.385798594517655e-6
0.7181343735099157	1.389495494373135e-6
0.7147958932004419	1.4109738404891235e-6
0.6966770594498772	1.5540455885334603e-6
0.6876872926046093	1.6719153524051954e-6
0.6768838464444369	1.7524952011455031e-6
0.6628703161826441	1.8911599162807765e-6
0.6563973826017461	1.967807150117022e-6
0.6518511393003381	2.01173804228079e-6
0.635055480176245	2.198065040155653e-6
0.6270481473047949	2.2796003449631143e-6
0.6153108399293117	2.4206308919513507e-6
0.6105402296585325	2.4793399395639044e-6
0.5915092744265206	2.7123271917969084e-6
0.5623503554977712	2.912632654908732e-6
0.5623413251903489	2.9127280997132094e-6
0.5399270858870678	3.198135538077099e-6
0.5375493352112725	3.2236246929380756e-6
0.5179474679231209	3.4578723269390514e-6
0.5121785970235768	3.5046355107869895e-6
0.4901346695121226	3.7244902801189073e-6
0.4770582696143927	3.871581799307365e-6
0.4664635708498558	4.009167341423772e-6
0.4578405827854412	4.1159140677682506e-6
0.4482540319947208	4.216965034285814e-6
0.4427421145606524	4.289540841748808e-6
0.43939705607607893	4.323463809856433e-6
0.43083781726044096	4.407806116765467e-6
0.41891071530965407	4.557239756058049e-6
0.40470899507597585	4.790046340254381e-6
0.3980466350591549	4.888066631219912e-6
0.3831356402989927	5.074078044822388e-6
0.37275937203149384	5.252540102492935e-6
0.360885145064749	5.4574675937794985e-6
0.356977614095162	5.539138326752022e-6
0.355267821003034	5.565904036893899e-6
0.3433320018281993	5.800504805980013e-6
0.3384519895989654	5.911879230977634e-6
0.32950130794918	6.073119041169453e-6
0.32793132501522826	6.105402296585317e-6
0.32053771980822016	6.2942263664004526e-6
0.3162277660168378	6.406800030634866e-6
0.30409248947695355	6.6673226787138506e-6
0.30331873752037575	6.68874620953726e-6
0.2912632654908736	7.062079246689402e-6
0.2878258561533319	7.152710258950017e-6
0.2824847891688247	7.346346838552432e-6
0.27358867670045717	7.6781480448661e-6
0.2682695795279724	7.932066171015978e-6
0.25986388469220634	8.228509816102738e-6
0.24874344155279707	8.707950577293415e-6
0.24709112279856033	8.79632220825386e-6
0.2467617302982625	8.813026285610387e-6
0.24632661383738919	8.839517733744337e-6
0.23533979797848092	9.531730169450741e-6
0.22758459260747874	0.00001014524408947888
0.22526441592175483	0.00001039375848240925
0.22494111905298705	0.00001063618087770237
0.21721819833868472	0.000011523592568474821
0.214444763369901	0.000012158986900566036
0.21376161228847973	0.000012798022139979512
0.21169961424527564	0.00001308575308706553
0.2096179992453126	0.000013637138830976871
0.201505299867937	0.000014090625711753404
0.20038016693164581	0.000014163937157059525
0.19306977288832491	0.000014789066500836676
0.18457158905481336	0.000015399265260594888
0.17998091614944858	0.000015821932626483006
0.17782794100389218	0.000016044758445442153
0.1727635851472936	0.000016433593207105748
0.16992871375011814	0.000016728514440515153
0.16804923407457437	0.000016891902710602725
0.1637893706954063	0.000017354179110666603
0.16065587085650362	0.000017741144660336073
0.157191323805915	0.000018082391023539293
0.15319880941668	0.000018529220216409488
0.15164263102506328	0.00001874646468672851
0.15085907086001776	0.000018859664374787356
0.14899437188448136	0.000019055075061184058
0.1447819046860872	0.00001963849330919858
0.1433220597846193	0.000019867028459153685
0.1389495494373137	0.000020595387780936206
0.1354158467479033	0.000021039822232940906
0.12852504054988179	0.0000220832646818768
0.12798022139979529	0.000022192550752308607
0.12778825937089094	0.000022220176530784108
0.1273234237366742	0.000022295349551952246
0.11787686347935868	0.00002427444844410504
0.11411031640668906	0.000024936654574744403
0.11080516207197125	0.000025625278051906873
0.10857111194022033	0.000026180032083019923
0.10779251565141441	0.000026396032398096246
0.10581351390019943	0.000026826957952797203
0.10419746251239534	0.00002726464798358483
0.10187864311757082	0.000027974254451024443
0.09999999999999994	0.000028585903761840496
0.09612977593380818	0.000029536492026300457
0.09559300089155506	0.00002969017203253348
0.09210553176894812	0.000031000550167861214
0.0909038807531236	0.00003133979621793896
0.08805141697663801	0.000032279631737737494
0.0858613886555009	0.00003316562229304986
0.08483428982440713	0.000033632707189337823
0.08241828788014315	0.0000344477778450838
0.08106590119742019	0.00003506598024989937
0.07813707376518089	0.00003659801565231439
0.07664221465068856	0.00003718863564246871
0.07313100546987678	0.000038840580693395564
0.07234237391459407	0.00003929596757634602
0.07196856730011517	0.00003953325623396359
0.07107899088494761	0.00003994287512497545
0.06837297586315001	0.00004164487034034127
0.0662870316182644	0.00004317164398655342
0.06460125148827128	0.000044103257420702655
0.061313929233557364	0.00004629050475128689
0.061054022965853244	0.000046519584327389514
0.0609624473621387	0.00004657749199901201
0.06074069721328484	0.000046735065655551083
0.05765337789737578	0.0000494309049935529
0.056234132519034884	0.00005088361749846083
0.05443727157625173	0.00005227171960905889
0.05286051543835267	0.0000537152030278474
0.05179474679231207	0.00005500178176396108
0.05142331217613783	0.000055330837854844444
0.05053261280860087	0.00005623413251903479
0.04860205045869142	0.00005863907591090752
0.04770582696143924	0.00005992120488736037
0.045859505945154706	0.00006191380782401672
0.04560342827940637	0.00006223595476056784
0.04393970560760787	0.00006498273840172413
0.04336644925108817	0.00006569385788210765
0.04200566085698273	0.0000676639182124003
0.04096088688815955	0.00006952111919412152
0.04047089950759757	0.0000702561340411327
0.03931832231932642	0.00007220875708886019
0.038840580693395604	0.00007314299812192807
0.038673159813881745	0.00007350461162069001
0.03727593720314936	0.00007671603754125772
0.03656280384610269	0.0000779540813940091
0.034887756735666554	0.00008141684814475698
0.03433320018281991	0.00008286883655680279
0.0339088156670462	0.00008372748195900862
0.03295013079491797	0.0000862909861120317
0.032617895396784315	0.0000872951550944023
0.03177784584598704	0.00008930851274991412
0.03162277660168377	0.00008976908534567499
0.03150113136880963	0.00009008635506382893
0.030788976551844403	0.00009224880469586012
0.030348893187223155	0.00009369747777411118
0.029250310613828313	0.00009703327744294219
0.029126326549087343	0.00009751344539034921
0.02908264194068463	0.00009763482412956115
0.028976859873064992	0.00009796510957314946
0.026826957952797232	0.00010666126371337037
0.0259697544376237	0.00010957096943001057
0.025217536053970705	0.00011259683405889457
0.024709112279856026	0.00011529368816548901
0.02453192017357474	0.0001159834362212692
0.02410701490123159	0.00011787686347935848
0.02318601513357052	0.00012291811784242635
0.02275845926074786	0.00012560572968704753
0.02171399743219418	0.00013101936498618625
0.02096179992453125	0.0001362156417557489
0.0207244518417628	0.0001382478214782719
0.020039173114747816	0.00014183575156781825
0.019540738479797648	0.00014572892440512016
0.01930697728883249	0.00014778137452869442
0.018757107606750045	0.0001513629731789242
0.018449359372932107	0.00015407905917843722
0.018245328860036034	0.00015558376817494007
0.01778279410038921	0.00015984195719554405
0.017442599385451906	0.00016340602710473615
0.01706643681296343	0.00016654923352644508
0.016633012743939832	0.00017066436812963407
0.016464025550332332	0.00017266569880706564
0.016378937069540633	0.00017344934647710373
0.01617644333976155	0.00017550879006154828
0.015560651836196353	0.00018298675707172993
0.015085907086001773	0.00018969567556397976
0.014702270476501085	0.00019378903678380277
0.01395404754715895	0.00020340101926153695
0.013894954943731361	0.00020440662531768638
0.013823719704156691	0.00020535250264571418
0.013121048233525041	0.0002171989734858741
0.012798022139979532	0.00022358287207292147
0.012389120533671513	0.0002296819095960738
0.012030144700766222	0.00023602717778928737
0.011787686347935864	0.00024167844417546423
0.011703190055960632	0.00024312377888871436
0.01150057792583523	0.00024709112279855996
0.011061125982966009	0.00025766089582148746
0.01085711119402203	0.00026329616346554074
0.01043697971388319	0.0002720511282630844
0.010378484795975286	0.00027347201491068263
0.009999999999999995	0.00028553754911389426
0.009560084467371836	0.0002973132646510128
0.009322150316868573	0.0003054799121199705
0.009210553176894811	0.000309785708803475
0.00894802010716553	0.0003173010449638197
0.008801499174743729	0.00032298402305156056
0.008483428982440712	0.00033710063151836924
0.00832124173169173	0.0003425382114535765
0.008141684814475709	0.0003491320405921223
0.007935313562612442	0.000357743233897994
0.007854437372735166	0.00036195267436852464
0.00781370737651809	0.000363601288885482
0.007716759218719109	0.00036793522153376454
0.007423477073201052	0.00038358938990803245
0.007196856730011515	0.0003976648077430453
0.007014023271071075	0.000406240621886262
0.006656384452765912	0.0004264385545987891
0.006628703161826438	0.00042850935858218807
0.006618954216002938	0.00042903268968846073
0.006595358880636744	0.00043045580744612385
0.006105402296585326	0.0004687377705683844
0.00591065164152728	0.0004815131368508487
0.005738249672990464	0.0004949165455197395
0.005623413251903487	0.0005055576330401085
0.005583425485097323	0.0005096973134564853
0.005481862736066394	0.00051794746792312
0.0053968811872309504	0.0005265345880750051
0.005277226715153435	0.0005402015175239456
0.005179474679231206	0.0005520774660843139
0.004979602445106957	0.0005704111561737823
0.004949787938175927	0.0005735994643847555
0.004770582696143928	0.0005987448316948862
0.00470893803134453	0.0006052486608052006
0.004562872754741042	0.0006232221168523746
0.004447950580646223	0.0006405811882359808
0.004393970560760788	0.0006497505649200124
0.004266729334410689	0.0006658209679240581
0.004199573414161095	0.0006773031234787953
0.004047089950759757	0.0007071178634108134
0.003791915157807828	0.0007498942093324542
0.003748318880653379	0.0007593078817230939
0.0037275937203149387	0.0007642318854393727
0.003678069745535097	0.0007728040244215859
0.0035427434150122534	0.0008047429504610962
0.0034554429570956605	0.0008225808058324735
0.003433320018281995	0.0008281858203891715
0.0033478304829369773	0.0008525459265642726
0.0031706252445425926	0.0008969765479065317
0.003162277660168379	0.0008997460714431504
0.0031523750905452217	0.0009023128512038206
0.002988577349479613	0.0009561134157466015
0.0029126326549087363	0.000985405825729266
0.002822769092598115	0.00101179137762621
0.002729428977244444	0.0010443316847242776
0.0026826957952797263	0.0010637633807449162
0.002666696332986485	0.0010711963638080375
0.002626657843440278	0.001085711119402202
0.002574626800494868	0.0011092159313195898
0.0025216309591389115	0.001136499246104987
0.0024709112279856045	0.001157301041669251
0.0023993526070999194	0.0011909481582664206
0.0023809268278581824	0.0012017702989886537
0.0023478666420981083	0.0012179449239070595
0.0022758459260747875	0.0012639941538577946
0.0021972803701154017	0.0013063857322002323
0.0021291837849461938	0.0013531213002223148
0.002096179992453127	0.0013788054610008045
0.0020147815458237926	0.001428146614001078
0.002010735941706397	0.0014314069709130662
0.0020083101270090232	0.0014330125702369596
0.00193069772888325	0.00149753369162518
0.0019040352355588306	0.0015234918523483719
0.0018529220216409528	0.0015629582027747652
0.0018428047446731664	0.0015719132380591474
0.0018011261890595318	0.001617718264586577
0.001778279410038922	0.0016375317733269296
0.0017180152527458193	0.0016987043040049186
0.0017032022133598803	0.0017164639757254474
0.0016378937069540646	0.0018053018186693236
0.0016146987134169355	0.001831676318073695
0.001569323494524959	0.001891410145626784
0.0015301481186072035	0.0019527664880468836
0.0015085907086001783	0.001990701003008281
0.0014369667984107052	0.002110164330860643
0.0013894954943731372	0.002211828711497477
0.0013783681489753239	0.002235043864426935
0.0013614153789979681	0.0022758459260747836
0.0013122346854565028	0.002407672059077081
0.001279802213997954	0.0025098317671783566
0.0012515736836149693	0.0026043870234070026
0.0012203791806327019	0.002738419634264355
0.0011787686347935872	0.0029295439202517252
0.0011505810464785492	0.0031203735812634107
0.0011376643068764705	0.003295013079491794
0.0010857111194022039	0.0037716238133917415
0.001081242111296877	0.003928111299244254
0.0010857111194021972	0.003964736104785719
0.0010754403921138427	0.004050439546478127
0.0010628769515190295	0.004547796384270841
0.0010528158186005102	0.0047705826961439235
0.0010419746251239539	0.005078903283081177
0.0010419746251239482	0.005232991146814875
0.0010419746251239363	0.005232991146815135
0.0010419746251238919	0.005740220448285761
0.001041974625123854	0.006296615046820014
0.0010419746251236512	0.006296615046825478
0.0010857111194009397	0.006906940492102075
0.001041974625123479	0.007576424254405235
0.0010419746251225138	0.007576424254436566
0.0010857111193978732	0.008310800498208384
0.0010419746251221528	0.009116359195503286
0.0010419746251184871	0.009116359195646368
0.0010419746251180734	0.009999999999999995

==> Plot_data/Figure_10b/pts10b_140m.dat <==
10.000000000000002	2.9616893523110997e-8
9.695208185064125	3.05916977584689e-8
9.566819516748094	3.1077161348974315e-8
9.210553176894816	3.229956496595399e-8
8.5628609022647	3.4333200182819884e-8
8.511158744223774	3.458622206714213e-8
8.48342898244072	3.466732950525687e-8
8.385632837712542	3.524068594391688e-8
8.087171132709134	3.7096090231134273e-8
7.813707376518097	3.815990806225457e-8
7.51007561140742	3.778701217314901e-8
7.485189042003375	3.7816960296835676e-8
7.19685673001152	3.861707578224506e-8
7.07191577118434	3.971535315874738e-8
6.906940492102077	4.084480918246915e-8
6.771483114191938	4.1311544164995e-8
6.6619494594327	4.1779202285382365e-8
6.6287031618264445	4.1947440597059455e-8
6.557051666089409	4.233419944139222e-8
6.304045101778732	4.4397420358040316e-8
6.105402296585327	4.6679378338777576e-8
5.987372154357309	4.757217396118872e-8
5.859453915069212	4.859268295192369e-8
5.737000368625179	4.9708261164373835e-8
5.664606782295896	5.053130908935664e-8
5.623413251903489	5.1004690265254336e-8
5.5358665352606655	5.149451195090481e-8
5.357827002321228	5.364265432141301e-8
5.179474679231209	5.7850799118577696e-8
5.080753517888775	5.7277115928710525e-8
4.887503278346482	5.981164049731412e-8
4.801860783619068	6.069760019926104e-8
4.7705826961439275	6.090244075735539e-8
4.729218492543831	6.099515307129788e-8
4.393970560760789	6.210114027534585e-8
4.282144050580156	6.791288021910573e-8
4.117443551952116	6.923123267561368e-8
4.0470899507597595	6.791684723619393e-8
4.0196803639754055	7.087651404953707e-8
4.002383198329368	7.196856730011507e-8
3.953078250470243	7.587690546818616e-8
3.9128031632483227	8.026506717203558e-8
3.8289486405156348	8.15239696222101e-8
3.7275937203149385	7.946217993160809e-8
3.6864485769330892	8.446059173096405e-8
3.6580865063629107	8.659643233600623e-8
3.5774323389799463	9.444353327947392e-8
3.5743619998719964	9.48068155583061e-8
3.5605274142467733	9.600791412777103e-8
3.4864259445847776	1.041974625123952e-7
3.466258917050984	1.0646019310722595e-7
3.4333200182819925	1.0981176284885212e-7
3.3733683172688815	1.0841036880407557e-7
3.217151433453158	1.0830986802785946e-7
3.162277660168378	1.0913279293109152e-7
3.0422592040901657	1.1367518300258939e-7
3.0348893187223167	1.1399488698127362e-7
3.032901466336183	1.1412885576362489e-7
2.9126326549087365	1.2196790735577825e-7
2.8878572823022965	1.2298915380809822e-7
2.835728841143607	1.2537596412626884e-7
2.6826957952797246	1.342854832719732e-7
2.578906099312986	1.3701561331660526e-7
2.572806636039671	1.3730988252502352e-7
2.5685950713676164	1.375285477865154e-7
2.4709112279856034	1.439036351693131e-7
2.438408971708531	1.4643085196067196e-7
2.371373705661654	1.5054726876713193e-7
2.3662088917795234	1.5085907086001757e-7
2.305873093075257	1.5537446764379795e-7
2.2758459260747874	1.571646716484767e-7
2.2057583884791416	1.6185923864508246e-7
2.1765368477634657	1.6418394882460678e-7
2.1570181219477336	1.6548170999431769e-7
2.096179992453126	1.705363482675901e-7
2.057952264928323	1.7415811029403313e-7
1.9956189021835822	1.8152170888055756e-7
1.9532207261944263	1.863210434527988e-7
1.9306977288832492	1.8985666230709645e-7
1.8703744924797132	2.0336108784719782e-7
1.8260235530375426	2.0577678163402312e-7
1.7782794100389219	2.04717764544571e-7
1.7347993732430265	2.0658393309183548e-7
1.665773571968568	2.1027742221166148e-7
1.6378937069540633	2.1249453499366155e-7
1.6275208194481185	2.1531664343802718e-7
1.6143481456685957	2.1841663618286752e-7
1.57191323805915	2.310845459396912e-7
1.5563738026025316	2.342913754649165e-7
1.5234086238733104	2.3958757163688044e-7
1.5085907086001775	2.425479349360775e-7
1.4871794504802378	2.544923537535115e-7
1.4658980414808294	2.628105875360057e-7
1.4478190468608723	2.7171506712584834e-7
1.4209982352861763	2.764074520027133e-7
1.3901390399022557	2.882845902612273e-7
1.389495494373137	2.8849134696198895e-7
1.3615668402125292	3.0210582705083955e-7
1.360049774354534	3.0251832970035856e-7
1.3335214321633233	3.090392480846993e-7
1.3159425637046083	3.1622776601683734e-7
1.2992272603778987	3.271297948033956e-7
1.279802213997953	3.3250903009251795e-7
1.2443242751856245	3.468794496070194e-7
1.2353906362077993	3.5143531528275175e-7
1.2027764080071683	3.6362639581078267e-7
1.1787686347935866	3.737489301218474e-7
1.1730388467302688	3.76353314326303e-7
1.1610799295879914	3.805021743513258e-7
1.1312834366320195	3.93452653400007e-7
1.1090054680253276	3.9911752409192955e-7
1.0857111194022038	4.061828315014459e-7
1.0678699708761368	3.949552981394505e-7
1.0220663891895843	3.99654891580501e-7
1.000408250871267	4.1738392069668743e-7
0.9999999999999996	4.1779954725152267e-7
0.9807518181899253	4.382503887989701e-7
0.9250418322667331	4.534130898993024e-7
0.9210553176894812	4.536210081423918e-7
0.9137904072817736	4.497552758272476e-7
0.8747445783996064	4.2733372278827226e-7
0.8483428982440716	3.9327607226699884e-7
0.8420527201232698	3.869273866820229e-7
0.8426800263196091	3.805021743513258e-7
0.8111648127562812	3.4977618120853863e-7
0.8103635439003763	3.4324260742497043e-7
0.8133232015204446	3.1622776601683734e-7
0.7970400248383832	3.024114823730426e-7
0.7952474055564982	2.882845902612273e-7
0.7925214376952406	2.713245415144916e-7
0.7894412744123309	2.628105875360057e-7
0.7874279841450873	2.5828371675926153e-7
0.7813707376518091	2.2290015701241187e-7
0.7718859692339767	2.5568712850094523e-7
0.7679555477733049	2.628105875360057e-7
0.7609086935560192	2.789800835334623e-7
0.7585298238109074	2.882845902612273e-7
0.757215662545377	2.9465614502917844e-7
0.7445309811036098	3.1622776601683734e-7
0.7388392752005779	3.354795192742118e-7
0.731213881606357	3.468794496070194e-7
0.7196856730011516	3.6891575952712223e-7
0.7163330220346201	3.76525506473109e-7
0.7135874927499248	3.805021743513258e-7
0.7005947650418055	4.042295644858548e-7
0.693170412822722	4.2075849746887976e-7
0.682847202726584	4.578405827854406e-7
0.6741680928736109	4.755853161991804e-7
0.6628703161826441	5.057601329461554e-7
0.6539343715060916	5.343293302553805e-7
0.6476783722988548	5.508982953978263e-7
0.6105402296585325	6.607388606038535e-7
0.6101537496439383	6.619265769744468e-7
0.609537287463819	6.628703161826433e-7
0.5623413251903489	7.813588853648837e-7
0.5598032801604095	7.895242099938654e-7
0.5566444476108442	7.976010449601605e-7
0.5179474679231209	9.269848669328819e-7
0.5127057876897012	9.380014182366047e-7
0.5031763532614602	9.597162693679201e-7
0.4770582696143927	1.0341722482286785e-6
0.46342603980673264	1.081857997960419e-6
0.4398055846006382	1.1523699031801581e-6
0.43939705607607893	1.153709078455542e-6
0.43927805630309474	1.1540784297889253e-6
0.4389813883213129	1.154781984689456e-6
0.421696503428582	1.2062487272316962e-6
0.4162580648339599	1.2302533559654922e-6
0.40566078300255326	1.2667140027288198e-6
0.40470899507597585	1.2707753573996526e-6
0.3953637925028386	1.318343935785566e-6
0.38840580693395627	1.3459995158013499e-6
0.37496340067067235	1.389495494373135e-6
0.3734756559248324	1.3955102449923272e-6
0.37275937203149384	1.3977486032005365e-6
0.3705080539908188	1.4085644049160083e-6
0.35774323389799456	1.478037493469825e-6
0.354683385178789	1.4950024378133703e-6
0.3433320018281993	1.5597893817339922e-6
0.33607277039236044	1.5934268337269113e-6
0.321471953803575	1.6719153524051954e-6
0.3180780409847086	1.6940065435913685e-6
0.3162277660168378	1.706997870980136e-6
0.3109396447600302	1.7365730827593017e-6
0.3014177696353538	1.805931799938297e-6
0.29696834671753264	1.8339726600761612e-6
0.2912632654908736	1.8788625456569714e-6
0.2858786276865576	1.9290228450748212e-6
0.2795300945608198	1.9755367218986644e-6
0.2761840646021757	2.01173804228079e-6
0.271774290927573	2.071355060823192e-6
0.2682695795279724	2.107344486152341e-6
0.25852282863780063	2.2067340690845837e-6
0.2578859390231412	2.2149049798246473e-6
0.2558979013151917	2.2372113478444653e-6
0.24709112279856033	2.3529543973377292e-6
0.2453651798525521	2.3827533871635158e-6
0.24243971376980358	2.4206308919513507e-6
0.2371373705661654	2.5068197541813398e-6
0.23402963843476907	2.5776062824065947e-6
0.22948717853761622	2.6552605486803676e-6
0.22758459260747874	2.6958462291406794e-6
0.22414600226778558	2.814550400265223e-6
0.22022299791332836	2.912632654908732e-6
0.21841663618286783	2.9691731064609748e-6
0.21659681311516857	3.1353683417923154e-6
0.21240540547654022	3.402002449221439e-6
0.2120125046620294	3.5046355107869895e-6
0.21082337912979143	3.5501426499892347e-6
0.2096179992453126	3.636191630789471e-6
0.20425274181433953	3.7151758841317147e-6
0.20009697941984544	3.7981919850467756e-6
0.19306977288832491	3.9593137846153935e-6
0.1891564371437246	4.02708122230073e-6
0.17998275670259992	4.216965034285814e-6
0.17782794100389218	4.2733726563191836e-6
0.1761730895088585	4.306614182723263e-6
0.16875930018308938	4.510342306432601e-6
0.1639517374953496	4.6257118042797806e-6
0.1637893706954063	4.630533788354044e-6
0.15943103282878804	4.775328139253604e-6
0.1519417886919653	4.99308637620104e-6
0.15085907086001776	5.034754831118806e-6
0.15047833440541933	5.0453102047891806e-6
0.1495580008313501	5.074078044822388e-6
0.1389495494373137	5.503099696070949e-6
0.13434027595025066	5.659130975501542e-6
0.13100938302688198	5.792356870671264e-6
0.12798022139979529	5.93660901696857e-6
0.12692668221256512	5.9928988161229746e-6
0.12425394387167617	6.105402296585317e-6
0.12282470063469221	6.180131263741433e-6
0.11994916020389457	6.349561387886217e-6
0.11787686347935868	6.447005594061995e-6
0.11324049933215212	6.697193655525441e-6
0.11316608387139086	6.702221696210118e-6
0.11303778756015653	6.709271428478696e-6
0.10857111194022033	7.031094571929923e-6
0.10703535616815632	7.114602120276255e-6
0.10339672895131499	7.346346838552432e-6
0.09999999999999994	7.6221138770506175e-6
0.09744044471812073	7.787680028216978e-6
0.09545792367545494	7.961694969538933e-6
0.09210553176894812	8.299435704619054e-6
0.09023864720848934	8.441488058221891e-6
0.08586227623457812	8.839517733744337e-6
0.0851653072530604	8.917312197629408e-6
0.08483428982440713	8.947712231520688e-6
0.08404481915056237	9.027440921910694e-6
0.08141684814475711	9.334097922602238e-6
0.08050802286663318	9.45449013152732e-6
0.07821454258266375	9.69632453498553e-6
0.07813707376518089	9.706433635462175e-6
0.07605789561945951	0.000010009948183958932
0.07248508048290157	0.00001046640981326198
0.07196856730011517	0.00001054541232707565
0.07178693599536641	0.000010575879026125394
0.07134788840548106	0.00001063618087770237
0.06809762030807961	0.000011301036659353144
0.0662870316182644	0.000011535488649967978
0.06242407116325842	0.000012174686860572719
0.061054022965853244	0.000012476428796687089
0.060551424899956914	0.00001256219530268628
0.059348397808275576	0.000012798022139979512
0.05722274032104475	0.000013309824333682868
0.056234132519034884	0.00001358212836146695
0.05398681768642756	0.00001404906392376754
0.05392560765256152	0.000014063842692875254
0.05179474679231207	0.000014672891628394328
0.05106210302894206	0.000014913487425634471
0.04970826116437387	0.000015267849417476326
0.04926127470090211	0.000015399265260594888
0.04822384253342479	0.00001577805130442262
0.04770582696143924	0.000015977324099977693
0.04648476682703163	0.00001632438152855274
0.045538992994905624	0.000016689146612579853
0.0449140594311422	0.000016891902710602725
0.04393970560760787	0.000017286005075480072
0.04304909414562453	0.00001769487953577347
0.04216965034285818	0.000018016953910465234
0.040941843429371905	0.000018529220216409488
0.04062881556620074	0.000018692292923242408
0.04047089950759757	0.00001877707920878279
0.040094272450747544	0.00001892314480624981
0.038840580693395604	0.000019565951542965176
0.038407019416739914	0.00001981831460588711
0.03727593720314936	0.000020518854088504093
0.03628404970804893	0.000020982655233897447
0.034579602794265606	0.00002193948494435681
0.03433320018281991	0.0000221225696190987
0.03424655301347853	0.000022168948269807263
0.03403710559181572	0.000022295349551952246
0.03162277660168377	0.000024180465866048076
0.030573780425708522	0.000024866061224300754
0.029815708540157092	0.000025451461938398104
0.029126326549087343	0.00002608529471509765
0.028886560440845633	0.000026332627490953208
0.028278294929102096	0.000026826957952797203
0.027953009456081975	0.000027155327017614224
0.02729858466256345	0.000027899794789456093
0.026826957952797232	0.000028470597665669658
0.025754861925548014	0.000029449377253057517
0.025725647208511736	0.00002948037110854461
0.024709112279856026	0.00003089443989165109
0.024359602641447736	0.00003126136587768026
0.02353152021546504	0.000032279631737737494
0.023005588253072924	0.00003307365286654847
0.02275845926074786	0.000033491374712251504
0.022175928200905158	0.00003421889133707981
0.021724758580214734	0.00003498347472068616
0.02142664349719756	0.00003540846849643017
0.02096179992453125	0.000036234616555900457
0.02053693344893707	0.00003709168125276797
0.020117380422807918	0.00003776682187515751
0.019531671816207578	0.000038840580693395564
0.019382321682495943	0.000039182452430535275
0.01930697728883249	0.00003931604772142977
0.01912728129336315	0.000039666424592901687
0.018322395555808568	0.000041542802167025373
0.017800463118624717	0.000042605364554308984
0.01778279410038921	0.000042649880481931144
0.01730961822066132	0.00004398349213908512
0.016496451935500193	0.0000459893197522827
0.016378937069540633	0.00004633635455824519
0.016337613572841716	0.000046470184227386487
0.016231701145826262	0.000046735065655551083
0.015719132380591493	0.00004833889143985487
0.015449089320041383	0.00004930473535551537
0.015085907086001773	0.00005068680560596355
0.014585495998462632	0.00005212391059848477
0.014223775868865678	0.00005335130485664289
0.013894954943731361	0.000054821325541572224
0.013780593931436142	0.000055198119691361906
0.013506864319560854	0.00005623413251903479
0.013023043747150975	0.00005848327641862882
0.012798022139979532	0.00005967996339337975
0.01228660657938821	0.00006173161043884221
0.012272544331805408	0.00006179716573262861
0.011787686347935864	0.00006447294259840668
0.011620987193180289	0.00006552992304429474
0.011312834366320195	0.00006708725888580833
0.011211249892778106	0.0000676639182124003
0.010975055052999786	0.00006932902485787788
0.01085711119402203	0.0000702050534686931
0.01057908017878668	0.00007173093490212233
0.01036402490780723	0.0000733324426006662
0.009999999999999995	0.00007644389189208178
0.009797378908109975	0.00007775200029542182
0.00932243524014669	0.00008141684814475698
0.009210553176894811	0.00008250868158398359
0.009124616740643727	0.00008315229131988138
0.008740936251586659	0.00008708311698681728
0.008492189293510512	0.00008930851274991412
0.008483428982440712	0.00008940550524285357
0.00825780951801553	0.00009220015499961089
0.007869459121916571	0.00009641042815043524
0.00781370737651809	0.00009713405523334608
0.00779410679917513	0.00009741305198029722
0.007746739475607138	0.00009796510957314946
0.007196856730011515	0.00010625666821802416
0.006958327798231241	0.00010926803467090455
0.0067850655652717294	0.00011185264222335972
0.006628703161826438	0.00011462981676177073
0.006574344461872365	0.00011571304168142372
0.006436494321445611	0.00011787686347935848
0.00636167426921542	0.00011933576601097113
0.006213012071746574	0.00012260307781648396
0.006105402296585326	0.00012449045003246078
0.005866328397890155	0.0001293025658061428
0.005861768066917532	0.00012941749531802924
0.005853897577284782	0.00012957887209003028
0.005623413251903487	0.0001357748612329558
0.0055442347182348885	0.00013738184118915352
0.00535681379180454	0.00014183575156781825
0.005236195977187016	0.00014535454490174018
0.005179474679231206	0.00014720757961866478
0.005045628172418314	0.0001504420611615351
0.004944701771028484	0.00015375003814090382
0.004878165777362034	0.00015558376817494007
0.004770582696143928	0.00015928068696963814
0.004674526712674278	0.00016302974383436785
0.00457840582785441	0.00016602205537204036
0.004447525065598107	0.00017066436812963407
0.004411950955888909	0.0001722397184585615
0.004393970560760788	0.00017285673743386
0.00435099772590344	0.00017448034121762468
0.004216965034285821	0.0001803305863407642
0.0041707400570903655	0.00018262110051401874
0.004047089950759757	0.00018913620108566492
0.003940515954968009	0.00019338510676732623
0.003751270080810327	0.000202447787998569
0.0037275937203149387	0.00020394767609514892
0.0037193057662056623	0.00020432662050681862
0.003699373961907131	0.00020535250264571418
0.0035174585357967353	0.00021684932620563135
0.003433320018281995	0.00022306528352630063
0.003321382147674054	0.0002293334507052913
0.003232066967814393	0.00023524822420360186
0.003162277660168379	0.0002413307993385111
0.003138221482105942	0.00024288193966157337
0.003081208882045195	0.00024709112279855996
0.0029664526449337406	0.0002574829524657838
0.0029126326549087363	0.00026306971064713256
0.002799656919352987	0.0002719927081504913
0.002784706284395878	0.00027336717290982676
0.0026826957952797263	0.0002844776971491902
0.00264824130613996	0.00028879061172346185
0.002574626800494868	0.0002961253288499213
0.00256403264024927	0.0002973132646510128
0.0025023515062871367	0.00030589291872334815
0.0024709112279856045	0.0003105011094432055
0.0023950811295344442	0.0003189130872920028
0.0023633287117091613	0.0003236474222064152
0.0022758459260747875	0.0003385207379444629
0.002235911608149522	0.0003437739141861631
0.002184166361828679	0.00035114222722777634
0.0021436166057719344	0.000357743233897994
0.0021125220839530593	0.00036404910915805897
0.002096179992453127	0.00036663651042525875
0.0020553130189939236	0.0003739471904127491
0.001997579545485164	0.0003862321938657128
0.0019636881840427796	0.0003924189758484528
0.00193069772888325	0.0003999193013793641
0.0018903699934661158	0.0004104892254758375
0.001803955106459161	0.00043045580744612385
0.0017869776832354553	0.0004352077407810457
0.001778279410038922	0.0004372374902295991
0.0017549991288772463	0.000443410052421458
0.001706643681296344	0.0004581160056816899
0.0016922116858220319	0.00046324289427508724
0.0016599145131341588	0.00047217951620069453
0.0016378937069540646	0.0004797634476588398
0.0016034093671389957	0.000493733726047781
0.0015719132380591502	0.0005038060501128519
0.0015349010497923508	0.00051794746792312
0.0015186193650525586	0.0005257267805677578
0.0015085907086001783	0.0005294020370268129
0.001477055043871499	0.0005431613993712775
0.001440720623846812	0.0005619033643182376
0.0014269424857147322	0.0005681516675830269
0.0013894954943731372	0.0005894632502605314
0.0013698411109983326	0.0006035624690704247
0.0013344967790470152	0.0006232221168523746
0.0013335214321633238	0.0006238947769150651
0.0013038908686532672	0.0006499264733331033
0.001279802213997954	0.0006662492754275855
0.0012606505809430587	0.0006836304970929178
0.0012436106401248238	0.0007030213867690007
0.0012282470063469226	0.0007160729726174887
0.001200499150132575	0.0007498942093324542
0.0011900025728395834	0.000766070061361258
0.0011787686347935872	0.0007785821149981122
0.0011538909440164933	0.0008225808058324735
0.0011443302812932624	0.0008440797580628051
0.0011312834366320203	0.0008645576178140028
0.0011187257051065039	0.0009023128512038206
0.0011077841460977985	0.0009441132167076479
0.0010895460259464486	0.000989773254706093
0.0010857111194022039	0.00100179264584978
0.0010791818373792998	0.001071075424947599
0.00107627298518629	0.001085711119402202
0.00107072397566962	0.0011202036712880416
0.001059945866349001	0.0012376634850949748
0.001048615871172075	0.0013063857322002323
0.0010419746251239539	0.001357582758600716
0.0010419746251239539	0.0014330125702369596
0.0010419746251239539	0.0014330125702369596
0.001085711119402202	0.0015719132380591474
0.0010419746251239528	0.0017242774273619982
0.001041974625123952	0.0017242774273620088
0.001085711119402196	0.001891410145626784
0.001041974625123951	0.002074742893580112
0.0010419746251239446	0.0020747428935801635
0.0010857111194021779	0.0022758459260747836
0.0010419746251239426	0.0024964417014069133
0.0010419746251239205	0.0024964417014071484
0.00108571111940212	0.002738419634264355
0.0010419746251239168	0.003003852278664306
0.001041974625123841	0.003003852278665277
0.0010857111194019357	0.003295013079491794
0.0010419746251238316	0.0036143958446738264
0.0010419746251235835	0.0036143958446776627
0.001085711119401365	0.003964736104785719
0.001041974625123565	0.004349034543003322
0.0010419746251227747	0.004349034543018043
0.0010419746251227535	0.0047705826961439235
0.001041974625122736	0.005232991146801173
0.0010419746251202557	0.00523299114685672
0.0010419746251202112	0.005740220448285761
0.0010419746251201733	0.006296615046769978
0.0010419746251124817	0.006296615046977342
0.0010857111193776632	0.006906940492102075
0.0010419746251123098	0.007576424254222502
0.0010419746250886143	0.007576424254991168
0.0010857111193272291	0.008310800498208384
0.0010419746250882533	0.00911635919483596
0.001041974625015602	0.009116359197671715
0.0010419746250151882	0.009999999999999995

==> Plot_data/Figure_10b/pts10b_1m.dat <==
10.000000000000002	3.51616567938756e-7
9.763326474510336	3.605389748689596e-7
9.232079430221372	3.785088620829295e-7
9.210553176894816	3.794081811485513e-7
9.201303503120753	3.7964294775244946e-7
9.178938266844243	3.805021743513258e-7
8.685456826011373	4.011944594023335e-7
8.48342898244072	4.129709196229929e-7
8.247991135113539	4.297461442330318e-7
7.917983646173478	4.443856293632296e-7
7.813707376518097	4.4925427641931967e-7
7.740173495265238	4.4820302060141144e-7
7.2108386776880655	4.558455403062584e-7
7.19685673001152	4.5631734778001185e-7
7.190631935817935	4.56950061867614e-7
7.178857130837925	4.578405827854406e-7
6.906940492102077	4.838218603190922e-7
6.819828969350025	4.880792420676575e-7
6.6287031618264445	4.957048746949162e-7
6.539464549908084	5.02218674105659e-7
6.4215692570683895	5.129201695823031e-7
6.145370586629481	5.428694434858543e-7
6.105402296585327	5.484429979005359e-7
6.096939925550813	5.491817496419556e-7
6.078849554036275	5.508982953978263e-7
5.778513178258725	5.856763289636917e-7
5.623413251903489	6.063919747642441e-7
5.450961341369521	6.180065114089007e-7
5.280937387706996	6.628703161826433e-7
5.215489742567354	6.732861478188727e-7
5.179474679231209	6.837745751669752e-7
5.121698134059827	6.798138020969591e-7
4.878853673839236	6.972008234238838e-7
4.7705826961439275	7.247477390706391e-7
4.671444020606817	7.6079050729062e-7
4.479739279118862	7.6365222846352e-7
4.393970560760789	7.372474324187105e-7
4.333943149393292	7.73293510710109e-7
4.068770490360775	7.976010449601605e-7
4.065512524684201	8.057934228802868e-7
4.0470899507597595	8.024177779528381e-7
3.980539109745993	8.749118237360388e-7
3.954849797559598	9.112004277568773e-7
3.7504480395688353	9.466077347524756e-7
3.7275937203149385	9.410990629382131e-7
3.7181789113285255	9.542709625270457e-7
3.7127471314482006	9.597162693679201e-7
3.6898772332122816	9.81929550156105e-7
3.6175154136451	1.0794663093703983e-6
3.555368968178321	1.154781984689456e-6
3.5087392568807045	1.2126426057677012e-6
3.4333200182819925	1.3012712932773966e-6
3.2984031993111858	1.2637865267029282e-6
3.29156707487456	1.2637352403419373e-6
3.162277660168378	1.2990663411501656e-6
3.096340223370913	1.325154942200407e-6
2.992423436881137	1.389495494373135e-6
2.941501040257661	1.4206743842990334e-6
2.9126326549087365	1.4438654401174844e-6
2.826184183879456	1.4869588886236027e-6
2.786123081421608	1.5129413735120676e-6
2.6826957952797246	1.5881314934043255e-6
2.517739344662187	1.6719153524051954e-6
2.4842646639171857	1.6923138308064023e-6
2.4709112279856034	1.7039229846422882e-6
2.434119662992597	1.729312683230104e-6
2.3522188557017873	1.8008093749648244e-6
2.3036159457629153	1.8339726600761612e-6
2.2758459260747874	1.8575139553130917e-6
2.222803935345547	1.9077769762844583e-6
2.184166361828678	1.9370101647573655e-6
2.0987529776891636	2.01173804228079e-6
2.097045796082263	2.0136081080440185e-6
2.096179992453126	2.014334996383251e-6
2.094102568251652	2.0162311868765145e-6
1.9877759642673656	2.1480333222758617e-6
1.9306977288832492	2.2518994395456266e-6
1.8993557661139018	2.333112323142196e-6
1.7827488716631885	2.4069977725362887e-6
1.7782794100389219	2.4058213810419394e-6
1.7741135871913147	2.4078907085419097e-6
1.7527922934024556	2.4206308919513507e-6
1.6378937069540633	2.5155747478338803e-6
1.5833427640675855	2.698898027361358e-6
1.5308450943637506	2.818227985508963e-6
1.5085907086001775	2.8744146173698264e-6
1.5046849782046106	2.8956933374437817e-6
1.4991149015695864	2.912632654908732e-6
1.4608846989930928	3.1310179880099562e-6
1.44933908287891	3.2025037786512427e-6
1.4392692482122533	3.2378134627275933e-6
1.389495494373137	3.4269452214692433e-6
1.3812843301946	3.4582089231126398e-6
1.3704308086701364	3.5046355107869895e-6
1.3183511788047855	3.7466353828713035e-6
1.2958933518471871	3.844336796757689e-6
1.279802213997953	3.931916257064231e-6
1.2579341365935546	4.056568860989874e-6
1.2282470063469224	4.186979503832803e-6
1.2213141049284637	4.216965034285814e-6
1.195720200941098	4.354639812101883e-6
1.1787686347935866	4.425582253319847e-6
1.1355615808884518	4.6257118042797806e-6
1.1329404714409126	4.6409705466068235e-6
1.1279620722139778	4.6564148768769325e-6
1.0857111194022038	4.8057025403768576e-6
1.0503047928825242	4.5435740597266535e-6
1.0354748209004947	4.561040949545978e-6
0.9999999999999996	4.962696560638461e-6
0.9948207754867111	5.015139839181831e-6
0.975036147546619	5.074078044822388e-6
0.9454643691591998	5.381655712497926e-6
0.9210553176894812	5.396618811862206e-6
0.9041701220168753	5.289774496093139e-6
0.8906730346800588	5.074078044822388e-6
0.8626012860035307	4.887312726219358e-6
0.8483428982440716	4.671467436228891e-6
0.8289955433483105	4.441639162914729e-6
0.8309114560334315	4.216965034285814e-6
0.8262573918445801	3.9739631965967604e-6
0.7957885597063745	3.3633853089694215e-6
0.7647751946414791	3.339375991487828e-6
0.7532972264494587	3.5046355107869895e-6
0.7455626286851187	3.794553872883218e-6
0.7325082628776887	4.052688654160484e-6
0.7255817519294415	4.216965034285814e-6
0.7242443942574127	4.277304235739966e-6
0.7196856730011516	4.379123834271296e-6
0.7022664554297464	4.8019213666345636e-6
0.6954222609563209	5.074078044822388e-6
0.6812068683757405	5.3953627348798095e-6
0.6628703161826441	5.958763625699838e-6
0.6603167597692645	6.052610416674355e-6
0.6585141320309257	6.105402296585317e-6
0.6500246973270362	6.380230833047379e-6
0.6400941213315414	6.790562952912545e-6
0.6244376864739485	7.346346838552432e-6
0.6188592145790869	7.573488578167559e-6
0.6105402296585325	7.873485033537916e-6
0.5929838508223559	8.277856190015057e-6
0.585945391506921	8.42944257875547e-6
0.5734509491584113	8.839517733744337e-6
0.5683244311482244	9.052536920038423e-6
0.5623413251903489	9.267260456779e-6
0.5455622413999102	9.935401005651306e-6
0.5252756359796023	0.00001063618087770237
0.5179474679231209	0.000010952563235405368
0.5041860650233668	0.000011300539701353534
0.49540229608458936	0.000011578586221071645
0.4770582696143927	0.0000122215693860922
0.47131453782279054	0.000012453932961556647
0.46079107944129716	0.000012798022139979512
0.4483328620066247	0.000013391079090363356
0.43939705607607893	0.000013757820120305147
0.42378304687060236	0.000014195296937107303
0.41511063876096677	0.000014544631908124204
0.40470899507597585	0.000015087715481185173
0.40233243343995356	0.000015196547098595802
0.3969188666609055	0.000015399265260594888
0.3816095583024553	0.00001623412977892066
0.37275937203149384	0.000016666207622340682
0.3614267702746414	0.000017285763632921235
0.34705978811072075	0.000018084421335902808
0.3433320018281993	0.00001832190410935069
0.342254187908583	0.00001839859818204479
0.3398509893492986	0.000018529220216409488
0.32950130794918	0.000019234584899707297
0.3244717970379998	0.000019633841898404188
0.3162277660168378	0.00002015029698491125
0.3138020234910905	0.000020325241490569037
0.30731738603049397	0.00002090669239422481
0.29245849662881795	0.00002209085859291398
0.2912632654908736	0.0000222123437066108
0.2909366250533377	0.000022239131401014698
0.2904220127226905	0.000022295349551952246
0.27648672100449795	0.00002386138768660743
0.2682695795279724	0.000025084695950769577
0.26302720875399355	0.000025661807087400063
0.2541602851901801	0.000026826957952797203
0.24977621591796084	0.00002748734486083586
0.24709112279856033	0.00002794114046304314
0.2375675852227903	0.000029547528647348892
0.2340662726644854	0.000030303138546070413
0.22758459260747874	0.000031929452885852096
0.22704694530404235	0.000032108305404777814
0.22697169104297726	0.000032279631737737494
0.21820586308064896	0.00003533163384219742
0.2177143884129744	0.00003566596288801013
0.21656103852272188	0.000038840580693395564
0.21309466257295245	0.00004030507332104505
0.2096179992453126	0.000043171633609718685
0.20428707919471836	0.0000441032500346111
0.1938917005970385	0.0000462904876022064
0.19306977288832491	0.00004651957605957784
0.19278017430609776	0.00004657748596678478
0.19207891217128173	0.000046735065655551083
0.18292064130557845	0.00004980053021269675
0.17782794100389218	0.00005088360766356908
0.16698490356473764	0.0000538417459393897
0.1637893706954063	0.00005500177358823667
0.16261478351748573	0.000055330831891769453
0.15979812670349497	0.00005623413251903479
0.15085907086001776	0.00005992119463062088
0.14502048321890296	0.00006191380019898199
0.14421072141057156	0.00006223593637388501
0.1389495494373137	0.00006498272914897325
0.1328335414291354	0.0000676639182124003
0.12952969071160506	0.00006952111093943544
0.12798022139979529	0.00007050020344794971
0.12433546859179488	0.00007220873580775758
0.12229526355236449	0.00007350460381063474
0.11787686347935868	0.00007671602457739551
0.11562173120328811	0.00007795407139348304
0.11312834366320193	0.00007945349934062758
0.11025499594322742	0.00008141684814475698
0.1091350314752372	0.00008237141821487624
0.10857111194022033	0.00008274518853755175
0.10722910904593409	0.00008372744896641758
0.10314683486653686	0.00008729514163458222
0.09999999999999994	0.00009049553275638266
0.09745684652174252	0.00009244836316620439
0.09249762669731845	0.00009703322341448242
0.09210553176894812	0.00009751341877935837
0.09196738070087039	0.00009763480452627136
0.0916328481586184	0.00009796510957314946
0.08483428982440713	0.00010666121670521545
0.08212356102010013	0.00010957092956933725
0.07974488502137381	0.00011259672568344831
0.07813707376518089	0.00011503429465556333
0.07757673003811584	0.00011598339219478563
0.07615247294968165	0.00011787686347935848
0.07498942093324552	0.00011980006545076326
0.07332060069405374	0.00012291805375167975
0.07196856730011517	0.00012560562452504324
0.06918322334897659	0.00012978248006417195
0.06879691113097666	0.00013045775060084648
0.0662870316182644	0.0001362155091481822
0.06542222127366112	0.00013770614516070786
0.06336934553121269	0.00014183575156781825
0.06179321198612589	0.00014572877173530896
0.061054022965853244	0.00014778113104578245
0.05931525932859921	0.00015136253122022172
0.05834196824033244	0.00015407888834648699
0.056234132519034884	0.00016081060896112377
0.052631339113099966	0.00017066436812963407
0.05206377077678054	0.00017266533005635428
0.05179474679231207	0.00017370797230322157
0.051154529648077506	0.00017550783086808664
0.04920705178808932	0.00018298633962810954
0.047939754824787406	0.00018720671758211497
0.04770582696143924	0.00018817212643001472
0.046492595910835544	0.00019378842183759407
0.04412675447571441	0.00020339913533427275
0.04393970560760787	0.00020440569396614194
0.043714211962475984	0.00020535250264571418
0.04149231093315968	0.00021719795146599188
0.04047089950759757	0.0002235811341811396
0.03917772549897481	0.00022968041121380504
0.03804295291104811	0.00023602305870243584
0.03727593720314936	0.00024113261851687985
0.03700862206203435	0.0002431220878697542
0.03632917238195754	0.00024709112279855996
0.035774323389799446	0.0002511225411808136
0.03497820070662321	0.0002576583950249034
0.03433320018281991	0.0002618835880754356
0.03311170837009215	0.00027104145141569033
0.03300443106758978	0.00027204747981748135
0.03282012991704308	0.00027346302906657927
0.03162277660168377	0.00028553228339798863
0.03023087855337114	0.0002973132646510128
0.029478965580652793	0.00030547380084121827
0.029126326549087343	0.00030977595381929685
0.028296827588389868	0.00031728329595536754
0.02783252115869615	0.00032297715465802446
0.02752469303001247	0.0003261315819987749
0.026826957952797232	0.00033505694078122985
0.02631372885002361	0.00034252801949144474
0.025746268004948662	0.00034911652379686884
0.025092353776030696	0.000357743233897994
0.02483745699367107	0.00036193776098873465
0.024709112279856026	0.0003635801686450574
0.024403679867644336	0.00036789639465208406
0.02347463557794518	0.0003835724731049727
0.022870074041469443	0.0003924189758484528
0.02275845926074786	0.00039444297025506526
0.022179683356628333	0.0004062156599370982
0.021051016588942675	0.0004263619519373359
0.02096179992453125	0.0004284714986209689
0.020930365381388722	0.00042900475708512135
0.02085424706411008	0.00043045580744612385
0.01930697728883249	0.0004686669908126056
0.018690068183587618	0.0004814520767074645
0.018148678703586323	0.0004947484439360671
0.01778279410038921	0.0005054583327459102
0.017655279490429547	0.0005096283245397878
0.017331170840036738	0.00051794746792312
0.01706643681296343	0.0005263993529724939
0.016686653434013963	0.0005400993579252061
0.016378937069540633	0.0005519091401055574
0.015745054375759522	0.0005702619185268325
0.01565707151289566	0.0005732312619747737
0.015085907086001773	0.0005985291264598141
0.014889108446752092	0.0006050784733658478
0.014421958642386415	0.0006232221168523746
0.013894954943731361	0.0006493499748456801
0.01349917299341097	0.0006650898376709607
0.013277757784326522	0.000677020934342024
0.012798022139979532	0.0007066022418033218
0.012553212858594783	0.0007180043587289238
0.012282470063469218	0.0007318171249107429
0.011970631195430619	0.0007498942093324542
0.011848954597555883	0.0007586925051636102
0.011787686347935864	0.0007632772082295501
0.011641875824934297	0.0007711921845601716
0.0111988097847042	0.0008040435276511562
0.01085711119402203	0.0008335261884847525
0.010581054947814068	0.0008515108415437713
0.010042413061972419	0.0008937611262621393
0.009999999999999995	0.0008981680810823155
0.00998505741056004	0.0008992820336544841
0.009948877404654263	0.0009023128512038206
0.009474415533999364	0.000961517625042115
0.009210553176894811	0.0009824377995882774
0.008648697819860747	0.0010395870774145193
0.008483428982440712	0.0010619550251309983
0.008422690608907154	0.001068299387719448
0.00827706656267695	0.001085711119402202
0.00796062936657287	0.0011321849410452752
0.00781370737651809	0.0011569658968320288
0.007511469235559963	0.0011954292171065556
0.007468943484190337	0.001201737787453311
0.007196856730011515	0.0012547079148527104
0.007103135572189772	0.0012684189846195212
0.00688073848766359	0.0013063857322002323
0.00670918387768221	0.0013423444017208568
0.006628703161826438	0.0013613084812712382
0.006439316462130945	0.0013944284460241216
0.0063344793349037155	0.0014192662126455175
0.0062650326764094495	0.0014330125702369596
0.006105402296585326	0.00147245817789281
0.005988898753836612	0.0015052273941432348
0.0058594539150692085	0.0015342656398758892
0.005711761362615917	0.0015719132380591474
0.005653014123304352	0.0015905917664135894
0.005623413251903487	0.0016003316584782988
0.005552915421861923	0.0016171719113231761
0.0053968811872309504	0.0016664168285738473
0.005342861658072468	0.0016856874558566044
0.005179474679231206	0.0017476919529343157
0.005048276169694073	0.0017853149595133658
0.004789436426384792	0.001874698791712662
0.004770582696143928	0.0018833216280531994
0.0047639508248486055	0.0018854992207996623
0.004747921880467546	0.001891410145626784
0.004393970560760788	0.0020604891195193163
0.004254481280739407	0.002116504393331141
0.004127987728865058	0.002176721621203231
0.004047089950759757	0.002222627266204863
0.004018987555904786	0.0022404430906049003
0.003947761804596626	0.0022758459260747836
0.0038840580693395616	0.0023152437104891695
0.003798838995541862	0.0023748876451254383
0.0037275937203149387	0.002427888960322581
0.003584918456017841	0.002508211170154132
0.0035594224634204513	0.002524952338798416
0.003433320018281995	0.0026335369256350427
0.003390146104332847	0.002661547930381663
0.003288373063275353	0.002738419634264355
0.003202696059469934	0.002817801410839359
0.003162277660168379	0.002859963781343888
0.00306643081641055	0.002934778750032309
0.0030239527331080893	0.00297955145265746
0.0029126326549087363	0.0031134942119719
0.002859761274425488	0.003161959424678422
0.0027372488956542043	0.003295013079491794
0.002700374177920445	0.0033440696018106307
0.0026826957952797263	0.003370012684253937
0.0026399407019055752	0.0034162997593925105
0.002552467141910862	0.003544777101916849
0.0024709112279856045	0.003683552796080284
0.002413107877023895	0.0037590956219932
0.0022823618514913246	0.003964736104785719
0.0022758459260747875	0.003977597509404508
0.002270511574743924	0.003985725120118077
0.0021558397338892767	0.004223155396455796
0.002096179992453127	0.004368246284975055
0.002038138835542191	0.0044785055062748855
0.0019456041428052872	0.004688738221273677
0.00193069772888325	0.004729208581063332
0.0019258792227740372	0.004743835746486968
0.0019152411939819009	0.0047705826961439235
0.0018237628732068714	0.005049521922396366
0.001778279410038922	0.005211362260560387
0.0017254404171298634	0.00536356436639012
0.0016555619736877824	0.005603303967855046
0.0016378937069540646	0.00568143575611366
0.0016327410281436812	0.00569966922856307
0.0016224921292674317	0.005740220448285761
0.0015485863290646614	0.0060883211724868935
0.0015085907086001783	0.0062581536412231135
0.0015009997152078869	0.006296615046821367
0.0014685311795248667	0.006501104343139661
0.0014478190468608734	0.006602964537691481
0.0013979608300406226	0.006906940492102075
0.001392936164747786	0.006945481751494001
0.0013894954943731372	0.006965277857691536
0.0013761429681691164	0.007058644118536132
0.0013255595303941388	0.007475023595267547
0.001279802213997954	0.007924028615690628
0.0012642908764728758	0.00808587805665169
0.0012410655436120874	0.008310800498208384
0.0012282470063469226	0.008465866304529274
0.0012089723378693202	0.008797623871409874
0.0011840433234732383	0.009116359195538742
0.0011787686347935872	0.009200397962375246
0.0011605524726204972	0.009655649044267698
0.0011412613044279798	0.009999999999999995

==> Plot_data/Figure_10b/pts10b_1mm.dat <==
10.000000000000002	0.000011864168440522452
9.702585176240591	0.000011957479668058698
8.603717069891688	0.000012798022139979512
8.48342898244072	0.000013013288592657683
7.618209976144566	0.000014545898092777342
7.19685673001152	0.000014879057727806914
6.4320832457292285	0.000016478704218410982
6.041280909909719	0.00001809423881232611
5.845966400969271	0.000018529220216409488
5.179474679231209	0.000022259313333097144
4.809424714760883	0.00002270586836560214
4.719309622116033	0.00002284406775902143
4.393970560760789	0.000023863673947711408
4.026217358907001	0.000026826957952797203
3.8905087136858874	0.000029537349761499418
3.7275937203149385	0.00003057928408241261
3.2654335393105693	0.000038840580693395564
3.226599556426711	0.000040640788111938615
3.0002448043084637	0.00004372030233747093
2.6826957952797246	0.00005129961307229619
2.6203777434318183	0.000053337550282115096
2.3885215793657677	0.00005623413251903479
2.2758459260747874	0.00005958146132972039
2.1119889419608646	0.00006881752464688404
1.9306977288832492	0.00007285538632357486
1.8549378373347143	0.00007440432877453231
1.6616037151011538	0.00007882615993002644
1.6378937069540633	0.0000794716620550124
1.6291640517679575	0.00008044374311126904
1.6128802591011258	0.00008141684814475698
1.5085907086001775	0.00009141646045218374
1.4882442271899685	0.00009501729864179132
1.4596121495646475	0.00009796510957314946
1.389495494373137	0.00010885718457746923
1.3605567391100426	0.00011242489227123271
1.3229731345632647	0.00011787686347935848
1.279802213997953	0.0001250299487335619
1.2367577368667566	0.00013132720955728947
1.1979791180962005	0.0001367694788555612
1.1787686347935866	0.00013999913250058022
1.160570111725163	0.00014183575156781825
1.1113636401517633	0.00014948753676098984
1.0463930593186563	0.0001541095115302478
0.9999999999999996	0.000157645034874516
0.9816065432226901	0.0001636824464921779
0.9236751832662874	0.00016957715490656725
0.9210553176894812	0.0001696282923125145
0.916270943109263	0.00016867619955848276
0.8739970035302072	0.00015959937936146476
0.8483428982440716	0.00014722034161414048
0.841248263520473	0.00014454132176512004
0.841955491824365	0.00014183575156781825
0.8173077668123634	0.00012818778025430286
0.8128401395200303	0.00011787686347935848
0.8034931632705986	0.00010431644425353577
0.7885442816906895	0.00009597128392404482
0.7730312133688442	0.0000956282426835117
0.7540296905255429	0.00010613924510610441
0.7450641888035503	0.00011787686347935848
0.7411871582659879	0.0001259490472911534
0.7196856730011516	0.0001383670145143289
0.7155486669660678	0.00014183575156781825
0.7028198221679665	0.0001496091442934283
0.6937233342749874	0.0001571233065152022
0.6836097306506875	0.00017066436812963407
0.6745964930742309	0.00017753245123606386
0.6628703161826441	0.0001892335441867878
0.6557678329786859	0.00020043495411664155
0.6105402296585325	0.0002470716753523555
0.6105286662632595	0.0002470805933505198
0.610515556137611	0.00024709112279855996
0.5604626045576255	0.0002950830252582552
0.5179474679231209	0.00034869901304166324
0.5066605136272725	0.000357743233897994
0.4731686523678681	0.00042259930427227644
0.43939705607607893	0.0004464697923338727
0.37628973258186305	0.00051794746792312
0.3744199668889207	0.0005231535537106739
0.37275937203149384	0.0005246743983248501
0.3689529860767385	0.0005300479795415676
0.3072117220717251	0.0007026434646578501
0.2682695795279724	0.0008914407855145612
0.2523927058682627	0.0009464580527565174
0.22758459260747874	0.0010282243798451058
0.22229818063665885	0.001085711119402202
0.21258882606347643	0.0013484135832297804
0.19306977288832491	0.0014973579486324041
0.18168464136308896	0.0015719132380591474
0.17120203471227402	0.0017365239944638275
0.1502596244694066	0.0019084300906963933
0.1389495494373137	0.002097321306562127
0.1360880906811547	0.00217174863825238
0.1254528616665157	0.0022758459260747836
0.11787686347935868	0.0024534074660261447
0.10934572456308363	0.002782575277768989
0.09999999999999994	0.002929357292632349
0.08631813983063788	0.003295013079491794
0.0853336952406186	0.0033388174269968077
0.08483428982440713	0.003364648542160201
0.08373203529194724	0.003393412455174637
0.07641102131431993	0.00377039390306859
0.07196856730011517	0.003946465414131166
0.07159942307279543	0.003964736104785719
0.06796005977154457	0.0041934449136443175
0.0662870316182644	0.004316690628128918
0.06416902601024992	0.004434446294263949
0.06361674269215421	0.004468071423529451
0.06231012541347047	0.004556922728527686
0.061054022965853244	0.0046660533902880205
0.060674229741600666	0.004704071313351518
0.059566503009784624	0.0047705826961439235
0.056234132519034884	0.005083398560227768
0.05434202260969968	0.0053147656418333555
0.05179474679231207	0.0055127923206840295
0.04951526119874144	0.005740220448285761
0.048360774842857765	0.005919059026841619
0.04627822470511571	0.0061463421437794145
0.04393970560760787	0.006579385589020867
0.043209915301086914	0.006651503541493271
0.04134897273195375	0.006906940492102075
0.03727593720314936	0.007827150776765867
0.03502089367696065	0.008690043874997217
0.03162277660168377	0.009215680609854388
0.028551681074372046	0.009999999999999995

==> Plot_data/Figure_10b/pts10b_230m.dat <==
10.000000000000002	2.309457282556931e-8
9.920056823668503	2.3289322761047146e-8
9.749289196543145	2.371373705661651e-8
9.59716269367922	2.4185071833461022e-8
9.381537243541867	2.471574231371436e-8
9.210553176894816	2.518224770086757e-8
8.878087027610926	2.5758716061063156e-8
8.824035780039592	2.590989313101335e-8
8.48342898244072	2.7194483865130832e-8
8.077017475728926	2.8533637718446827e-8
7.91437016607118	2.936739191891755e-8
7.813707376518097	2.9678001509059065e-8
7.691659159887555	2.9562465024021086e-8
7.344910334165951	2.987138336474909e-8
7.19685673001152	3.014204351091599e-8
6.995958411895741	3.129937851989229e-8
6.943813956826718	3.1676597707515074e-8
6.831928748878705	3.207791132866478e-8
6.6287031618264445	3.286554443170452e-8
6.376899979914241	3.4333200182819884e-8
6.198973258483473	3.5528478499956114e-8
6.105402296585327	3.6384550411214154e-8
5.822950770303224	3.819437538420424e-8
5.623413251903489	3.9871449843309484e-8
5.577223018321816	4.05519696885583e-8
5.4843757493391685	4.1311544164995e-8
5.179474679231209	4.527195811063668e-8
5.010968837630629	4.4503119693564824e-8
4.945916009398315	4.480648468856889e-8
4.7705826961439275	4.768780309483198e-8
4.727378589845532	4.870109444068869e-8
4.422366574375746	4.8992994014846706e-8
4.393970560760789	4.829301740879234e-8
4.373876316266842	4.919824608097821e-8
4.3564398316203095	4.9708261164373835e-8
4.25938245167805	5.331227417939545e-8
4.2259780321826925	5.4789006065987814e-8
4.202969043610839	5.493583278531439e-8
4.174796643603501	5.452643988479479e-8
4.0470899507597595	5.298290330494888e-8
4.024872193315325	5.452643988479479e-8
3.9872264433183755	5.783940447475637e-8
3.9496984493509677	5.981164049731412e-8
3.8840580693395625	6.424466022941884e-8
3.824456245926055	6.336555544682576e-8
3.7275937203149385	6.208864729013124e-8
3.6828567959992795	6.560913102961538e-8
3.6519183689290644	6.872281793700523e-8
3.6001689499501732	7.196856730011507e-8
3.5774323389799463	7.376460790015352e-8
3.541492897351205	7.717116531896245e-8
3.512691551001562	7.894441822272e-8
3.4333200182819925	8.522140169967237e-8
3.4006769172559697	8.475492573264405e-8
3.1949297402887087	8.461786198423611e-8
3.162277660168378	8.521812743528442e-8
3.1209256256033897	8.659643233600623e-8
2.9869829494443767	9.164965106143418e-8
2.9126326549087365	9.552197589152829e-8
2.8351954995631754	9.806771586436347e-8
2.6878437181866652	1.0374897785909998e-7
2.6826957952797246	1.04004308240029e-7
2.6808929812203686	1.0403997840523215e-7
2.67436316826842	1.041974625123952e-7
2.5746268004948676	1.0719528196263889e-7
2.528275245657757	1.0971938498521116e-7
2.4709112279856034	1.129603822536073e-7
2.392554032186179	1.166070106229901e-7
2.3193691982011777	1.201443832376273e-7
2.2758459260747874	1.2281880313912938e-7
2.2240084686221406	1.2537596412626884e-7
2.136535829314142	1.3087235141903653e-7
2.096179992453126	1.3380513253856197e-7
2.0160783305435572	1.381970576905147e-7
1.9945556192230702	1.402086252015331e-7
1.9306977288832492	1.4749446220818825e-7
1.9217641983199034	1.492930212969932e-7
1.9107510235319127	1.5085907086001757e-7
1.8529220216409517	1.6133580749635434e-7
1.8272845605819823	1.6037451063648737e-7
1.7782794100389219	1.5877668193906615e-7
1.7263016486738592	1.6127196836130413e-7
1.6948642409976045	1.629229009322502e-7
1.6378937069540633	1.6642157747548275e-7
1.5498188758352145	1.8152170888055756e-7
1.5283095306600438	1.86903885676495e-7
1.5085907086001775	1.8945550211692275e-7
1.481982113326875	1.9911645097243272e-7
1.468191714154211	2.0547606008991762e-7
1.4478190468608723	2.1198388744244625e-7
1.4183965288354223	2.1841663618286752e-7
1.3998921335247057	2.2211093090221585e-7
1.389495494373137	2.2549063041837729e-7
1.337591439455851	2.3958757163688044e-7
1.3355661095416544	2.404149185242581e-7
1.3335214321633233	2.408140407325151e-7
1.3095351611653858	2.5229374049198893e-7
1.2952129447665464	2.558271538251966e-7
1.279802213997953	2.5916412466426465e-7
1.2754064762303479	2.6078392581356433e-7
1.267975946258461	2.628105875360057e-7
1.2282470063469224	2.7649215454970934e-7
1.214704003445542	2.8118173918635634e-7
1.1882222320804632	2.882845902612273e-7
1.1787686347935866	2.9143769710619663e-7
1.1528729287026922	3.00811168985859e-7
1.0891281638314885	3.139998339638042e-7
1.0857111194022038	3.1467342808583614e-7
1.0770470804008383	3.1057815429416993e-7
1.0419746251239534	2.950534827038458e-7
1.013266403285148	3.1622776601683734e-7
1.0075429486003658	3.2161998533104243e-7
0.9999999999999996	3.265553386526345e-7
0.9708852279762044	3.468794496070194e-7
0.9655322434645394	3.516271503000113e-7
0.9499253493392559	3.549757424452401e-7
0.9210553176894812	3.5375387692053495e-7
0.9024557251823913	3.468794496070194e-7
0.8887658011608235	3.4266626694349654e-7
0.8839517733744351	3.407420543294585e-7
0.858826633090957	3.1622776601683734e-7
0.853451859166657	3.1198441488826454e-7
0.8483428982440716	3.060214671225056e-7
0.8254271966954296	2.882845902612273e-7
0.8191718379212842	2.843379259915564e-7
0.814168481447571	2.798323242906505e-7
0.8079515767251321	2.628105875360057e-7
0.8012629407668237	2.4835765531945874e-7
0.7978469379281428	2.2891602904363608e-7
0.7995145916527405	2.1841663618286752e-7
0.7867944493193456	1.843689985230324e-7
0.7831419763605816	1.8059927879663773e-7
0.7792961603995542	1.8043912277502296e-7
0.7778381227903197	1.8152170888055756e-7
0.7745056009019374	1.8516200579013816e-7
0.760053438811518	2.1841663618286752e-7
0.7514248755917876	2.3849086980112036e-7
0.7509137967544327	2.4032113935484606e-7
0.7498942093324554	2.420852176392557e-7
0.7364566450958819	2.628105875360057e-7
0.7315264015363481	2.7263960227654305e-7
0.7196856730011516	2.8735380370724484e-7
0.719045503967676	2.882845902612273e-7
0.709285073851589	3.0603804427593994e-7
0.7008443023927352	3.1622776601683734e-7
0.6906940492102074	3.317854072226087e-7
0.6866254068983723	3.4229883451727486e-7
0.673617123935861	3.669795901654447e-7
0.668085303211668	3.805021743513258e-7
0.6665227953164689	3.852357854554889e-7
0.6628703161826441	3.930187094014186e-7
0.6469971195519579	4.3354110596557107e-7
0.6359852565509098	4.578405827854406e-7
0.6257155575897584	4.838439196139313e-7
0.6105402296585325	5.191722557300858e-7
0.5923311311842897	5.508982953978263e-7
0.5788721687354808	5.880069181766119e-7
0.5623413251903489	6.125152910547958e-7
0.5407776762223194	6.628703161826433e-7
0.5293342444126788	6.961105146158821e-7
0.5179474679231209	7.252914552056755e-7
0.4784893795137009	7.976010449601605e-7
0.477602560085127	7.996500222329332e-7
0.4770582696143927	8.009571488072878e-7
0.4741852875168199	8.085153315999847e-7
0.45538919136092704	8.644069685488686e-7
0.45012376893289474	8.749118237360388e-7
0.43939705607607893	9.016860985300904e-7
0.43148325606922827	9.212620199642506e-7
0.421696503428582	9.405277162780613e-7
0.4149994960104906	9.597162693679201e-7
0.40882369749838227	9.81810263061107e-7
0.40470899507597585	9.931229966431602e-7
0.39028256381768056	1.0413847170869287e-6
0.3879329877785513	1.049859474324346e-6
0.37275937203149384	1.0978142451084528e-6
0.36730528166743986	1.1171123530509404e-6
0.3565271060259158	1.154781984689456e-6
0.3482547082333929	1.1923701614347465e-6
0.3433320018281993	1.2095357182575304e-6
0.3297288365255657	1.264748141864964e-6
0.32950130794918	1.2658032468736412e-6
0.3294352197577601	1.2661424275385115e-6
0.3292878773191984	1.2667140027288198e-6
0.3162277660168378	1.3304984043527813e-6
0.31244027685600123	1.3523307528643288e-6
0.3042391041803987	1.389495494373135e-6
0.3034889318722317	1.3937088637792065e-6
0.29608941422395235	1.4418356767378533e-6
0.2912632654908736	1.466595042094777e-6
0.281859201638393	1.5241780897061495e-6
0.28042584180330227	1.5351895345139083e-6
0.27556827052431815	1.5739258787496635e-6
0.2682695795279724	1.6455184414231409e-6
0.2670177675869371	1.6544129956900085e-6
0.26485643149627397	1.6719153524051954e-6
0.25375275170967215	1.7750472797964535e-6
0.24709112279856033	1.8480499478734987e-6
0.24144610571752922	1.9098018888227066e-6
0.23417535556851035	2.01173804228079e-6
0.23035234459982518	2.0672044597180274e-6
0.22758459260747874	2.1142500429927883e-6
0.2210032496511087	2.265969850022198e-6
0.22009615344616737	2.4206308919513507e-6
0.214843632534657	2.558526272104104e-6
0.2096179992453126	2.835670632888481e-6
0.20780267004358108	2.856185804894745e-6
0.20346067746275565	2.912632654908732e-6
0.1963699855510289	3.025851183032108e-6
0.19306977288832491	3.086040038387512e-6
0.18537120158821707	3.191888857919808e-6
0.1852642953541736	3.193869039135573e-6
0.17782794100389218	3.349599033254738e-6
0.1752336829934741	3.390645863065697e-6
0.17066436812963431	3.469847055780873e-6
0.16887937424313113	3.5046355107869895e-6
0.16548534942036594	3.586815108353503e-6
0.1637893706954063	3.6192512077591536e-6
0.15978824677610476	3.7051845387768577e-6
0.15628381467975633	3.794579447528156e-6
0.15085907086001776	3.953604400186172e-6
0.14040749586996268	4.216965034285814e-6
0.13941927238855772	4.2491078587480944e-6
0.1389495494373137	4.265805058896821e-6
0.13782827918768262	4.294546604459091e-6
0.1318054819093301	4.50587237386269e-6
0.12798022139979529	4.6627574354879e-6
0.12451391719786789	4.7700834928264e-6
0.1188621572925983	4.979930824060819e-6
0.11787686347935868	5.0283365014700516e-6
0.11753066105149867	5.040608988732906e-6
0.1166943982818755	5.074078044822388e-6
0.11113371303788883	5.347528469361431e-6
0.10857111194022033	5.457668739977914e-6
0.10634710285879728	5.565904036893899e-6
0.10491615529044082	5.6526548609552705e-6
0.10249204396699678	5.776455589133795e-6
0.09999999999999994	5.92792267715292e-6
0.09913398781229538	5.9870803026361604e-6
0.09693868003631842	6.105402296585317e-6
0.09597162693679212	6.17011039688572e-6
0.09367993078345453	6.342729513187893e-6
0.09210553176894812	6.437376623295132e-6
0.088432853910233	6.6907753931009896e-6
0.08838186795654764	6.6949250249154785e-6
0.08483428982440713	7.021363428992684e-6
0.0806666982451379	7.346346838552432e-6
0.07894615781665518	7.51861079010427e-6
0.07813707376518089	7.609158969212329e-6
0.0762282971098114	7.766735395401695e-6
0.07455648865213357	7.954122106333598e-6
0.07345331406294482	8.058421877614809e-6
0.07196856730011517	8.233331357792315e-6
0.07047679606865344	8.432590017044084e-6
0.06906940492102073	8.582559675036708e-6
0.06695497196409864	8.839517733744337e-6
0.06651111908977804	8.906895558194955e-6
0.0662870316182644	8.9332037054282e-6
0.06575211509710514	9.00214429421793e-6
0.06287889680399207	9.445120085975862e-6
0.061054022965853244	9.691374096175637e-6
0.06102117086010176	9.69632453498553e-6
0.059400395537235015	9.998954207162615e-6
0.056704171412341235	0.000010438832876639144
0.056234132519034884	0.000010540299106649026
0.05606897505899376	0.000010566024250927448
0.05567003203628244	0.00001063618087770237
0.05179474679231207	0.000011517429001484076
0.05005112086730239	0.000011848982753441008
0.04889467390190297	0.000012108492439809041
0.04770582696143924	0.000012425993913463275
0.04729268981962243	0.00001254999862063325
0.046245402995238175	0.000012798022139979512
0.045784058278544114	0.000012933663162681317
0.04469078693932293	0.000013295503547952456
0.04393970560760787	0.00001355997293959181
0.04218762115337337	0.000014025071839379316
0.04216330209223105	0.000014033768711683476
0.04047089950759757	0.000014718042958833148
0.039880489360026306	0.000014898400629990392
0.038840580693395604	0.000015246409398974202
0.03843435314554518	0.000015399265260594888
0.0376619190037849	0.000015760362980973944
0.03727593720314936	0.000015950169096430107
0.03636533555388475	0.00001628047933243671
0.03556779093398285	0.000016673273166317207
0.03433320018281991	0.000017372025896458107
0.03362154022287609	0.000017676228657692717
0.03295013079491797	0.000017990593125543284
0.03194142984740613	0.000018529220216409488
0.03172968170009331	0.00001867045933156069
0.03162277660168377	0.000018725607183202586
0.03136758455100206	0.000018870122474941505
0.029996899985894453	0.000019798675138423238
0.029126326549087343	0.0000203148697874293
0.029110662214974627	0.000020325241490569037
0.02833745284702071	0.00002095961264328466
0.027953009456081975	0.000021211310850513757
0.027051185978659336	0.000021881687026471303
0.026826957952797232	0.000022094371362716503
0.026748171119998096	0.000022148294036165054
0.026557859377297637	0.000022295349551952246
0.025292325226863196	0.000023496891906608594
0.024709112279856026	0.000023980849749313314
0.0242029781215898	0.000024456418482131432
0.02387730604287324	0.000024837612116503382
0.023325595957426986	0.00002538161036056964
0.02275845926074786	0.000026047138359629943
0.02256137371865655	0.000026307068994942728
0.022061770708020494	0.000026826957952797203
0.021841663618286777	0.000027111311072945064
0.021320115976795687	0.00002786978762062583
0.02096179992453125	0.000028285674301125608
0.020125935312131506	0.000029399134913613322
0.020114358393405363	0.000029417326436658737
0.01930697728883249	0.000030851706916504006
0.01902532579939251	0.000031229760912658954
0.018358532865133618	0.000032279631737737494
0.017966941107884736	0.00003303660388084049
0.01778279410038921	0.000033434498691981636
0.017348354522023966	0.000034126945752273986
0.016967920043455806	0.00003495023374187857
0.016716887121863894	0.00003540846849643017
0.016378937069540633	0.00003617712478080339
0.016039448641501284	0.00003705263399350114
0.015244261966014657	0.000038840580693395564
0.015136926406506329	0.00003913675592129102
0.015085907086001773	0.00003929061187241003
0.014964117706789135	0.000039555458079604213
0.014310288805948788	0.00004150171462977329
0.013894954943731361	0.000042946814397249296
0.013518641976324533	0.00004393530901062682
0.012904921769405572	0.00004586851598620869
0.012798022139979532	0.00004631406273365672
0.012760462018426913	0.000046427021937944375
0.01266426805196144	0.000046735065655551083
0.012282470063469218	0.000048263946664372504
0.012065947052280257	0.0000492540283092262
0.011787686347935864	0.000050268658404979626
0.011546358204666958	0.00005126505510930478
0.011390910965736113	0.00005206456488494826
0.01112755431724335	0.0000532056516073935
0.01085711119402203	0.00005460023150559411
0.010763134987258442	0.00005514487137256863
0.010524921520528337	0.00005623413251903479
0.010419746251239531	0.000056831195945019045
0.010170997028023926	0.000058420858767978387
0.009999999999999995	0.000059583440915922075
0.009601076547922539	0.00006162829494723703
0.00959578024880207	0.00006166486764834965
0.009210553176894811	0.00006467233578387738
0.009076267681703153	0.00006546447680438305
0.008839517733744352	0.00006699436644814535
0.008747368510595824	0.0000676639182124003
0.008571381010981502	0.00006925254368121884
0.008483428982440712	0.00006987967143392751
0.008275903607012755	0.0000715415185033155
0.008094790348909515	0.00007326409396292766
0.00781370737651809	0.00007633618497819914
0.00765188872716629	0.00007767212154045566
0.0072729469506949305	0.00008141684814475698
0.007221374962668079	0.00008204226143803666
0.007196856730011515	0.00008236723155299621
0.007138312870679474	0.00008292694403837213
0.00682702311410678	0.0000870002678672221
0.006628703161826438	0.00009003333160218942
0.006449418628981417	0.0000921039848518764
0.00615574822427009	0.00009617156034244205
0.006105402296585326	0.00009709416965132141
0.00608772313078374	0.00009732799883165179
0.006045047966164147	0.00009796510957314946
0.005756476884807082	0.00010325810486613729
0.005623413251903487	0.00010610465290864448
0.005434543456044589	0.000109155461354663
0.005307429347576729	0.00011157886260993042
0.005179474679231206	0.0001147912534547731
0.005135062102666019	0.00011561482865055384
0.005022595323229611	0.00011787686347935848
0.004970826116437389	0.0001191696912566924
0.004852711753594776	0.00012249206941877493
0.004770582696143928	0.0001243356304790142
0.004578708670836618	0.0001292833239833711
0.004578299057986672	0.00012929578130765443
0.004393970560760788	0.0001356307999543571
0.00433064399345809	0.0001372777746986356
0.004181100171773351	0.00014183575156781825
0.0040900144577978	0.00014524299070500595
0.004047089950759757	0.0001470388478462348
0.003945526168848261	0.00015018309648722172
0.003862660153942914	0.0001536618482467661
0.0037275937203149387	0.00016017222263325624
0.0036516862274012353	0.00016294417581097227
0.003577432338979947	0.00016590973652414322
0.0034730795688952595	0.00017066436812963407
0.0034467048206823303	0.00017216502117956464
0.003433320018281995	0.0001729487575175807
0.003401184963706296	0.00017431386663064726
0.0032950130794917997	0.00018026379450994455
0.003258603108309168	0.00018258439587752283
0.003162277660168379	0.00018910489057255981
0.003079012038738015	0.00019338626278369642
0.0029303884813182556	0.0002025634850912426
0.0029126326549087363	0.0002040119566177463
0.0029064720208833356	0.0002043765071491753
0.002890869345936027	0.00020535250264571418
0.002795300945608199	0.00021283765428082175
0.002749202416794825	0.00021698484339527892
0.0026826957952797263	0.0002217505547771001
0.0026395391648578364	0.00022525714294606476
0.002596577919757338	0.00022960137677315395
0.0025215268983987842	0.00023607097962636376
0.0024709112279856045	0.00024180034722790587
0.0024537607976173243	0.00024324900626985103
0.0024138697238118463	0.00024709112279855996
0.0023203878779466816	0.0002581053681652661
0.0022758459260747875	0.0002641338801281357
0.002191143800007441	0.0002729935196394273
0.0021667357301251447	0.0002759721106561194
0.002096179992453127	0.0002871907999485415
0.002073166220961096	0.00029001921930975154
0.002017912263433259	0.0002973132646510128
0.002011738042280793	0.0002983230005548752
0.0019607226758511414	0.0003078176574116479
0.00193069772888325	0.0003122607717926135
0.0018547890636073175	0.00032539340307972183
0.001852326392814917	0.0003258957478559628
0.0018509217635155225	0.0003261315819987749
0.001778279410038922	0.0003414633647599693
0.0017549707709798399	0.00034727912283221346
0.001706643681296344	0.0003568191971752135
0.001702595774254703	0.000357743233897994
0.0016614172034170162	0.00036940745311706577
0.0016378937069540646	0.000374667830061119
0.001572185369157317	0.0003922661629696704
0.001571836772377019	0.0003923760264278236
0.0015085907086001783	0.0004148470844429629
0.001492142399876329	0.00041996777501262297
0.0014588895143835495	0.00043045580744612385
0.0014478190468608734	0.0004347956035261138
0.0014166935621137849	0.0004496460894939479
0.0013894954943731372	0.00045978963762994656
0.001362958514579573	0.00047217951620069453
0.0013459371625929284	0.00048212861490744697
0.0012815474138635897	0.00051794746792312
0.0012805084271427243	0.0005185907640466091
0.001279802213997954	0.0005190660247501137
0.001275146443269487	0.0005222121825558044
0.0012236385836415396	0.0005633665337233558
0.0011787686347935872	0.000608733589323948
0.0011704272222677187	0.0006232221168523746
0.0011289135694857262	0.0006804124852936417
0.0011189555245390813	0.0007006938197800551
0.0011033235726255416	0.0007498942093324542
0.001094822742759458	0.0007641285573268744
0.0010857111194022039	0.0007855948292070136
0.0010733588918267027	0.000879379133896045
0.0010857111194022039	0.0009023128512038206
0.0010574575258468111	0.0009574645160066524
0.0010536554226693354	0.000989773254706093
0.0010516755783234457	0.001010627631498353
0.0010419746251239539	0.001058836002674657
0.0010419746251239539	0.001085711119402202
0.0010419746251239539	0.0011909481582664206
0.0010419746251239539	0.0011909481582664206
0.0010419746251239539	0.0013063857322002323
0.0010419746251239539	0.0014330125702369583
0.0010419746251239528	0.0014330125702369636
0.0010857111194022	0.0015719132380591474
0.001041974625123952	0.0017242774273619936
0.0010419746251239482	0.0017242774273620212
0.0010857111194021894	0.001891410145626784
0.0010419746251239474	0.002074742893580097
0.0010419746251239344	0.0020747428935802077
0.0010857111194021575	0.0022758459260747836
0.0010419746251239324	0.00249644170140686
0.0010419746251238908	0.00249644170140731
0.0010857111194020573	0.002738419634264355
0.001041974625123887	0.0030038522786641113
0.0010419746251237503	0.0030038522786658695
0.0010857111194017457	0.003295013079491794
0.001041974625123741	0.003614395844673114
0.0010419746251233068	0.00361439584467982
0.0010857111194007881	0.003964736104785719
0.0010419746251232884	0.004349034543000727
0.0010419746251219353	0.004349034543025927
0.001041974625121914	0.0047705826961439235
0.0010419746251218965	0.005232991146791687
0.0010419746251177078	0.005232991146885508
0.0010419746251176636	0.005740220448285761
0.0010419746251176256	0.006296615046735337
0.0010419746251047496	0.006296615047082482
0.0010857111193615487	0.006906940492102075
0.0010419746251045775	0.007576424254095993
0.0010419746250651455	0.007576424255375123
0.0010857111192783214	0.008310800498208384
0.0010419746250647846	0.009116359194373964
0.001041974624944374	0.009116359199073882
0.0010419746249439603	0.009999999999999995

==> Plot_data/Figure_10b/pts10b_500um.dat <==
10.000000000000002	0.000016121892594401295
8.546530601307762	0.000018222824398798094
8.48342898244072	0.000018383517976942493
8.463066206823632	0.00001842930000913363
8.348868971055962	0.000018529220216409488
7.19685673001152	0.00002097282806252656
6.782862964209358	0.00002347898653436974
6.105402296585327	0.000025088111169705807
5.749503192411054	0.000026826957952797203
5.462568920253396	0.000030239295059392727
5.179474679231209	0.00003142514345144307
4.773020056480644	0.00003224255521942411
4.393970560760789	0.000033803086663811186
4.274915338112671	0.000036512709250160717
3.9610172737023834	0.000038840580693395564
3.7275937203149385	0.000043062221302287885
3.5663970906121962	0.00005090993378659823
3.230077045775453	0.00005623413251903479
2.6826957952797246	0.00007970080964431933
2.297384252047896	0.0000831607785666807
2.2308277625838184	0.00008516028826793022
1.9306977288832492	0.00010322974688072924
1.8405730245740044	0.00010585607750801643
1.6825049884179624	0.0001109608097479647
1.6378937069540633	0.00011360164346195028
1.621609063139647	0.00011525627541059385
1.6039887173248653	0.00011787686347935848
1.5192664496336312	0.00014410411461585315
1.389495494373137	0.00015685092883116437
1.3586344964756163	0.00016225392814057002
1.3037917659512823	0.00017066436812963407
1.279802213997953	0.00017638638086755446
1.2340852554330255	0.00018921483758080256
1.1787686347935866	0.00020416208341753384
1.1018802766988083	0.0002122976947145508
1.0606534429418168	0.00021642964856850876
0.9999999999999996	0.00022289891702603897
0.9711610522226147	0.000231346253656106
0.8804210007072516	0.000227294785449955
0.8483428982440716	0.0002074753996361073
0.8465750104545721	0.00020535250264571418
0.8200049786959827	0.00018422199056815803
0.8159178706922096	0.00017066436812963407
0.7982986840954434	0.00016262947067011762
0.7941079398971373	0.000147091001216565
0.7953938301434251	0.00014183575156781825
0.789784655817255	0.00013845853400375484
0.781520225089254	0.00011787686347935848
0.7813707376518091	0.00011763883283118517
0.7811906422782493	0.00011787686347935848
0.7716059238781658	0.00013787868653969106
0.764800874589081	0.00014183575156781825
0.7580642856352194	0.0001518363320490738
0.7553283584786407	0.0001581320183301549
0.741678872451989	0.00017066436812963407
0.7383254628150849	0.00018077113414105507
0.7196856730011516	0.00019615546714165218
0.7142211480925504	0.00020186087843059833
0.7120485227471095	0.00020535250264571418
0.690429642322996	0.0002250631686337204
0.6895743368920592	0.00022608095290626475
0.678773657183755	0.00024709112279855996
0.6628703161826441	0.0002675320424273206
0.6537142392295813	0.00028815282122729067
0.6441643835670352	0.0002973132646510128
0.6105402296585325	0.00035066971669271853
0.6081476926841115	0.00035459669077227113
0.605446412109303	0.000357743233897994
0.5179474679231209	0.0004961118442121582
0.5132086355668072	0.000507346019020812
0.4991031426745877	0.00051794746792312
0.43939705607607893	0.0006314722380675031
0.4220125247791505	0.0006847837478555861
0.37275937203149384	0.0007425940652903291
0.36910429731263983	0.0007498942093324542
0.34061566903998347	0.0008863299008700615
0.2759537607465052	0.001085711119402202
0.2713648351561136	0.001114099813124575
0.2682695795279724	0.0011367677442667117
0.25872371672707584	0.0011779272168583382
0.22758459260747874	0.0014608830046394204
0.22524930543294455	0.0015358539851851925
0.22049518986919245	0.0015719132380591474
0.19306977288832491	0.0021280145781502296
0.18979487024045993	0.002189907506135675
0.1799604287191855	0.0022758459260747836
0.15278600311153223	0.002817749088379362
0.1389495494373137	0.0032723645196677032
0.11975701810191686	0.003414444422475437
0.11429896033471856	0.003531638953874118
0.09999999999999994	0.004149349009482583
0.09530437585941343	0.004281296659875586
0.08535890980588712	0.00470486545633135
0.08483428982440713	0.004743104709329207
0.08466552798110373	0.004749256344533044
0.08422353934513155	0.0047705826961439235
0.07590306415942832	0.005377537455476355
0.07196856730011517	0.005766812020642111
0.0676291683159583	0.006005039806641066
0.06339155775723028	0.006347053411403474
0.061054022965853244	0.006615665778834092
0.06031758035949315	0.006720899050818648
0.05819445725748957	0.006906940492102075
0.056234132519034884	0.007173044374648912
0.05394996865727799	0.007570473607633507
0.05179474679231207	0.00798676505322997
0.04793261780823528	0.008399960167239377
0.04720434449705268	0.008510775530630722
0.04393970560760787	0.009350547135006304
0.0403999389224925	0.009999999999999995

==> Plot_data/Figure_1a/pts1a_CKM_bound.dat <==
500	0.24310491562286443
600	0.24310491562286443
700	0.24310491562286443
800	0.24310491562286443
900	0.24310491562286443
1000	0.24310491562286443
1100	0.24310491562286443
1200	0.24310491562286443
1300	0.24310491562286443
1400	0.24310491562286443
1500	0.24310491562286443
1600	0.24310491562286443
1700	0.24310491562286443
1800	0.24310491562286443
1900	0.24310491562286443
2000	0.24310491562286443

==> Plot_data/Figure_1a/pts1a_EWprec_bound.dat <==
515.3957785536733	0.19379587908109808
524.9004985847091	0.19183184129607067
545.2677557940715	0.18780717370380146
557.488110119689	0.18531187979659453
580.5710016236332	0.18136770555617068
592.7913559492506	0.1792748784081907
618.5898817477764	0.17537900017887406
632.1680532206848	0.17364034377901377
656.6087618719198	0.17042060970519837
670.186933344828	0.1688107426682907
697.3432762906447	0.16559100859447531
710.921447763553	0.16398114155756763
738.0777907093695	0.161340959617039
751.655962182278	0.16005306598751284
759.802865066023	0.1594735138542261
781.5279394226762	0.15728409468403162
795.1061108955845	0.1561249904174581
821.5835452677558	0.153597499169513
835.8406253143095	0.15271207229921377
843.9875281980545	0.1520681254844507
865.7126025547078	0.15065144249197193
879.2907740276161	0.14968552226982731
887.4376769113611	0.14917036481801685
909.1627512680144	0.14749610309963285
922.7409227409228	0.14659457755896455
930.8878256246677	0.14595063074420148
952.612899981321	0.14492031584058052
966.1910714542294	0.14389000093695964
974.3379743379743	0.14337484348514917
996.0630486946276	0.14215134453709932
1009.641220167536	0.14150739772233625
1017.7881230512809	0.1411210296334784
1039.5131974079343	0.13996192536690485
1053.0913688808425	0.13931797855214176
1061.2382717645876	0.13886721578180763
1085.6789804158225	0.13751492747080515
1099.2571518887307	0.13699977001899472
1107.4040547724758	0.1369353753375184
1129.129129129129	0.13545429766356332
1142.7073006020373	0.13474595616732393
1150.8542034857824	0.1343595880784661
1172.5792778424357	0.1338444306266556
1186.157449315344	0.13300729976746362
1194.304352199089	0.13242774763417686
1218.745060850324	0.1318481955008901
1232.3232323232323	0.13133303804907964
1240.4701352069774	0.1311398540046507
1262.1952095636307	0.1302383284639824
1275.773381036539	0.12978756569364822
1283.920283920284	0.129529986967743
1305.6453582769373	0.1287572507900273
1319.2235297498455	0.1283064880196932
1327.3704326335906	0.12792011993083532
1351.8111412848257	0.12714738375311962
1365.389312757734	0.12669662098278547
1373.536215641479	0.12663222630130916
1395.2612899981323	0.12560191139768823
1408.8394614710405	0.12495796458292516
1416.9863643547856	0.12470038585701992
1441.4270730060202	0.12431401776816206
1455.0052444789285	0.12399204436078054
1463.1521473626735	0.12405643904225686
1484.8772217193268	0.12315491350158855
1498.4553931922355	0.12263975604977809
1506.6022960759801	0.12212459859796762
1528.3273704326334	0.12148065178320455
1541.9055419055421	0.12148065178320455
1551.4102619365776	0.12131966507951378
1574.4931534405218	0.12064352092401254
1588.07132491343	0.12019275815367839
1596.2182277971751	0.12019275815367839
1617.9433021538284	0.119484416657439
1631.5214736267367	0.11909804856858117
1641.0261936577726	0.11890486452415225
1664.1090851617168	0.11838970707234178
1677.687256634625	0.11819652302791284
1685.8341595183701	0.11793894430200763
1710.2748681696048	0.11742378685019716
1723.8530396425135	0.11697302407986301
1731.9999425262586	0.11697302407986301
1753.7250168829119	0.11632907726509994
1767.30318835582	0.1160071038577184
1775.4500912395652	0.11568513045033685
1797.1751655962184	0.11529876236147898
1810.7533370691267	0.11504118363557378
1820.2580571001622	0.11504118363557378
1843.3409486041064	0.11407526341342916
1856.9191200770147	0.11407526341342916
1865.0660229607597	0.11407526341342916
1889.5067316119948	0.11310934319128454
1903.084903084903	0.11304494850980823
1911.2318059686481	0.11310934319128454
1932.9568803253014	0.11252979105799779
1946.5350517982097	0.11188584424323472
1954.6819546819547	0.11182144956175841
1976.407029038608	0.11182144956175841
1989.9852005115163	0.11169266019880578
1998.1321033952613	0.11149947615437686

==> Plot_data/Figure_1a/pts1a_pert_bound_vd=100_GeV.dat <==
600	0.47307860183986133
625	0.46560925672700565
650	0.4584828910230727
675	0.4516740350764743
700	0.4451597908665525
725	0.43891950751330683
750	0.43293450546686074
775	0.4271878409748962
800	0.42166410405622323
825	0.4163492444892551
850	0.41123042133704074
875	0.40629587233672776
900	0.30785651522656204
925	0.2614136314498232
950	0.2308937362524485
975	0.20783633116635927
1000	0.18932758976772235
1025	0.17393897200416453
1050	0.16084253027852352
1075	0.14950779358965904
1100	0.13957124326887413
1125	0.1307714283398369
1150	0.1229133211661837
1175	0.11584723308361478
1200	0.10945560969999284
1225	0.10364437636405012
1250	0.09833705157283174
1275	0.09347061770178382
1300	0.08899254804365571
1325	0.08485861814005102
1350	0.08103126314052897
1375	0.07747832402529002
1400	0.07417207632528973
1425	0.07108846770685705
1450	0.06820651241566426
1475	0.06550780518677433
1500	0.06297612729817874
1525	0.06059712451175365
1550	0.05835804168528282
1575	0.05624750248693712
1600	0.054255325319663816
1625	0.05237236855060798
1650	0.05059039963393998
1675	0.04890198384911469
1700	0.04730038924565984
1725	0.04577950505788552
1750	0.044333771377331015
1775	0.04295811828313542
1800	0.041647912957078495
1825	0.0403989135705112
1850	0.0392072289394367
1875	0.03806928311285486
1900	0.036981784196573275
1925	0.035941696826702264
1950	0.034946217798921556
1975	0.033992754435458565
2000	0.033078905334485896

==> Plot_data/Figure_1a/pts1a_pert_bound_vd=25_GeV.dat <==
600	0.09818802641806755
625	0.08936669453870318
650	0.08173303306846946
675	0.07507481790563393
700	0.06922682648813946
725	0.06405849874565206
750	0.05946531834195994
775	0.05536265602140105
800	0.05168128553460491
825	0.04836406176516073
850	0.04536342254256204
875	0.042639484514778635
900	0.040158574193645095
925	0.03789208227215713
950	0.03581556114306245
975	0.033908007496644646
1000	0.03215128725425148
1025	0.030529671027137988
1050	0.02902945616671532
1075	0.027638657216185608
1100	0.02634675080963791
1125	0.025144464221240614
1150	0.024023599142161844
1175	0.02297688406583164
1200	0.021997850042418728
1225	0.02108072562834553
1250	0.02022034768439225
1275	0.01941208532381532
1300	0.018651774822164652
1325	0.017935663705074056
1350	0.01726036255272702
1375	0.016622803318265083
1400	0.016020203165746073
1425	0.015450033001996858
1450	0.01490999001401395
1475	0.014397973635785226
1500	0.013912064460617227
1525	0.013450505690927086
1550	0.013011686780381067
1575	0.012594128975482049
1600	0.012196472507232978
1625	0.011817465219918243
1650	0.011455952454706694
1675	0.01111086803142056
1700	0.010781226193655664
1725	0.010466114400849139
1750	0.010164686866517777
1775	0.009876158755320106
1800	0.009599800962864873
1825	0.009334935412104504
1850	0.009080930808422531
1875	0.00883719880280841
1900	0.008603190518656522
1925	0.008378393403266494
1950	0.008162328369599868
1975	0.007954547198016325
2000	0.007754630171250638

==> Plot_data/Figure_1a/pts1a_pert_bound_vd=5_GeV.dat <==
600	0.018618622066229606
625	0.017034555068602825
650	0.015648848548323126
675	0.014429084333821767
700	0.013349312792059094
725	0.012388542726826442
750	0.011529631739908165
775	0.010758458995834504
800	0.010063300394723697
825	0.009434350970205651
850	0.008863355821536743
875	0.008343322046457043
900	0.007868291813106878
925	0.007433162062802287
950	0.007033540122945382
975	0.006665627222834263
1000	0.006326123871958742
1025	0.006012152501865955
1050	0.005721193839619111
1075	0.005451034278269669
1100	0.005199722111035241
1125	0.004965530953038071
1150	0.004746929024603273
1175	0.004542553240672115
1200	0.004351187261001574
1225	0.004171742820335059
1250	0.004003243787238467
1275	0.003844812502889536
1300	0.0036956580327674776
1325	0.003555066029807884
1350	0.0034223899600156938
1375	0.0032970434842761066
1400	0.0031784938248561757
1425	0.003066255972953487
1450	0.002959887617305831
1475	0.0028589846925140025
1500	0.0027631774618389606
1525	0.0026721270619122373
1550	0.002585522448109799
1575	0.0025030776880211264
1600	0.002424529558357929
1625	0.0023496354068665406
1650	0.0022781712461475948
1675	0.00220993005125701
1700	0.002144720236159955
1725	0.0020823642880730482
1750	0.00202269754105877
1775	0.0019655670729240003
1800	0.001910830711367551
1825	0.001858356137165126
1850	0.0018080200736625709
1875	0.0017597075531681188
1900	0.0017133112522273641
1925	0.0016687308879555648
1950	0.0016258726697660657
1975	0.0015846488000073045
2000	0.0015449770193429872

==> Plot_data/Figure_1b/pts1b-LEP-thetas-m2-bound.dat <==
1.528371407516591	0.25922839492101146
2.271186440677976	0.25898484322786514
3.014001473839361	0.25727306112301346
3.756816507000746	0.2553016819377403
4.221075902726611	0.14340471842231545
4.035372144436266	0.15919814320239006
4.035372144436266	0.17166225375380098
4.035372144436266	0.18325683375580756
4.1282240235814385	0.19610822979545983
4.035372144436266	0.20441896730933
4.035372144436266	0.21418688923240134
4.035372144436266	0.22350881421527077
4.1282240235814385	0.23352928503371825
4.035372144436266	0.24101928268608314
4.035372144436266	0.24928744996138133
4.778187177597651	0.12455839158043723
5.335298452468688	0.10495187036659231
5.985261606484901	0.08786364106191372
6.728076639646286	0.07420183426585077
7.470891672807671	0.059583882899946976
8.21370670596906	0.059583882899946976
8.956521739130444	0.06482548561032424
9.606484893146657	0.08381922914062932
9.977892409727346	0.09900318695060663
9.977892409727346	0.11814523744118621
10.070744288872518	0.1474058393290415
10.844509948415627	0.13327000441082112
11.370670596904944	0.11978120193695808
12.113485630066329	0.11309340591347049
12.763448784082541	0.0936007395074478
13.413411938098754	0.07929466289392936
14.15622697126014	0.08092065483301639
14.899042004421524	0.08407774708018559
15.64185703758291	0.09566275237447477
16.384672070744294	0.10073903808918099
17.12748710390568	0.09900318695060663
17.870302137067064	0.09900318695060663
18.61311717022845	0.09900318695060663
19.355932203389834	0.09900318695060663
20.09874723655122	0.09701286172136617
20.841562269712604	0.09634019428340887
21.58437730287399	0.09701286172136617
22.327192336035374	0.09965771008596236
23.07000736919676	0.09900318695060663
23.812822402358144	0.09900318695060663
24.55563743551953	0.09965771008596236
25.298452468680914	0.100307919901063
26.0412675018423	0.10223348968598475
26.784082535003684	0.10412308673278914
27.52689756816507	0.10658989334519148
28.269712601326454	0.10900026114419445
29.01252763448784	0.1107732185871972
29.75534266764923	0.11423560515957983
30.498157700810616	0.11759478581874548
31.240972733972	0.12085936642606805
31.983787767133386	0.1186931003488028
32.72660280029477	0.1107732185871972
33.469417833456156	0.10536379052052543
34.21223286661754	0.10412308673278914
34.955047899778926	0.10597863523864835
35.69786293294031	0.10719762619447862
36.440677966101696	0.11193940005395545
37.18349299926308	0.12245855458818468
37.926308032424465	0.13788550765133742
38.66912306558585	0.14430365117611915
39.411938098747235	0.14871510970170687
40.15475313190861	0.14914892190766868
40.897568165070005	0.14914892190766868
41.6403831982314	0.15001269745516718
42.383198231392775	0.15215019294565996
43.12601326455417	0.15257401470376467
43.868828297715545	0.15383830792000042
44.61164333087694	0.15592213631739707
45.354458364038315	0.15592213631739707
46.09727339719971	0.15592213631739707
46.840088430361085	0.15592213631739707
47.58290346352248	0.15550765944982903
48.325718496683855	0.1534180623263386
49.06853352984525	0.15674772046990823
49.71849668386145	0.15383830792000042
50.182756079587314	0.13788550765133742
50.925571112748706	0.1369435784623371
51.668386145910084	0.14067272985635462
52.411201179071476	0.1438549018046364
53.154016212232854	0.1438549018046364
53.896831245394246	0.1438549018046364
54.63964627855564	0.14564142756773046
55.382461311717016	0.1469667658488384
56.12527634487841	0.14871510970170687
56.868091378039786	0.14914892190766868
57.61090641120118	0.1474058393290415
58.353721444362556	0.1438549018046364
59.09653647752395	0.1447509798736973
59.62269712601326	0.15756887065547215
59.87030213706705	0.17365020240655857
60.210759027266015	0.18325683375580756
60.76787030213706	0.19643464697639645
61.41783345615327	0.199347387693699
61.974944731024316	0.1874139529765382
62.43920412675018	0.17426664286064372
62.99631540162121	0.16081048470831869
63.64627855563743	0.1474058393290415
64.20338983050846	0.1358362472133601
64.66764922623432	0.11814523744118621
65.02048636698598	0.0559712445362955
65.03905674281503	0.09634019428340887
65.78187177597641	0.03823702901550481
66.52468680913779	0.04098402057798781
67.26750184229917	0.03823702901550481
68.0412675018423	0.03823702901550481
68.75313190862195	0.03823702901550481
69.49594694178333	0.03823702901550481
70.42446573323505	0.04738554413023711
71.16728076639646	0.06066858391187491
71.91009579955784	0.08484854155020287
72.65291083271921	0.09290314010857399
73.39572586588062	0.09220021643046458
74.138540899042	0.09290314010857399
74.7885040530582	0.1057740885928015
75.25276344878407	0.12713366966282555
75.99557848194544	0.13065243678733174
76.73839351510685	0.1350396317784812
77.48120854826823	0.14113180952599405
78.2240235814296	0.1478435799574347
78.96683861459098	0.1534180623263386
79.52394988946205	0.1655508439506076
79.89535740604273	0.17683149580000293
80.3596168017686	0.18649844171923805
80.91672807663963	0.19719410163931678
81.56669123065583	0.199347387693699
82.1238025055269	0.19741053042589993
82.40235814296241	0.21057945548160423
82.7737656595431	0.22379355299043097
83.42372881355931	0.231067154933779
84.16654384672069	0.23352928503371825
84.53795136330137	0.24622150693164255
84.53795136330137	0.256289400274628
84.81650700073689	0.26940014890695546
85.09506263817244	0.27752039377842547
85.31171702284448	0.2862672345069135
85.65217391304347	0.29374182913018615
85.83787767133381	0.30004618073939937
86.02358142962416	0.30580167260835495
86.2092851879145	0.3118385085557928
86.39498894620485	0.3196916623168086
86.39498894620485	0.3254434233649925
86.58069270449519	0.33625225839880596
86.58069270449519	0.3420516126513003
86.73544583640381	0.350081584797954
87.04495210022105	0.35881474631384663
87.13780397936623	0.36454102259696847
87.3544583640383	0.3703839505514158
87.60206337509209	0.3753699469217564
87.84966838614591	0.3809150215634483
88.09727339719967	0.3874054368234883
88.40677966101694	0.3931597234994616
88.62343404568901	0.3990163317384062
88.80913780397935	0.40408293114662774
88.9948415622697	0.4084912450901149
89.18054532056004	0.41341928002126244
89.36624907885039	0.41799357626925143
89.55195283714073	0.4233479535043938
89.73765659543108	0.4283455139198785
89.86764922623433	0.4355485832949124
90.26381724392041	0.44221906004400613
90.48047162859245	0.44634724196338427
90.66617538688283	0.4497369141397652
90.85187914517317	0.4536086956768726
91.7803979366249	0.46248452096586123
92.4303610906411	0.46680109758754457
92.89462048636696	0.4711487872834387
93.0803242446573	0.474800161455852
93.26602800294765	0.478415638088544
93.4207811348563	0.4837339009911752
93.60648489314664	0.4882769114567784
93.79218865143699	0.49337992809666037
94.00884303610906	0.49826255996885577
94.28739867354457	0.502333334576728
94.65880619012526	0.5068052679243641
95.0921149594694	0.5115175231345876
95.46352247605009	0.5160271266158896
95.68017686072216	0.5237565984193884
95.68017686072216	0.5201261864161165
96.05158437730285	0.5267205266116487
96.23728813559319	0.5296615506208299
96.42299189388356	0.5327876620081653
96.6086956521739	0.5360941895582441
96.83419307295503	0.5407396692329408
97.39793662490786	0.5367109889170297
97.9484156226971	0.5325207113892294
98.43478260869563	0.5369848026880926
98.74428887251287	0.542824866824144

==> Plot_data/Figure_2/BRlim.dat <==
1.0029 0.00016545913
1.0056 0.00017996949
1.0083 0.00019643121
1.0111 0.00025797469
1.0138 0.0004974595
1.0165 0.0013219162
1.0193 0.010780337
1.0193 0.010809663
1.0221 0.015954973
1.0248 0.0076550676
1.0276 0.0044129396
1.0304 0.0024462548
1.0304 0.0024529151
1.0332 0.00083300023
1.036 0.00041604592
1.0388 0.00024936312
1.0416 0.00019974803
1.0444 0.00018733329
1.0444 0.00018784687
1.0472 0.00017658557
1.0472 0.00017706863
1.0472 0.00017755169
1.0472 0.00017803764
1.0501 0.0001675339
1.0501 0.00016799141
1.0529 0.00016300103
1.0558 0.00015849644
1.0558 0.00015892965
1.0586 0.00015479506
1.0615 0.00015321285
1.0644 0.00015362532
1.0644 0.00015404568
1.0673 0.00015488575
1.0701 0.00015561942
1.073 0.00015334468
1.073 0.00015376345
1.0759 0.00015154662
1.0789 0.0001492878
1.0818 0.00014898733
1.0847 0.00014979866
1.0847 0.00015020913
1.0877 0.0001510272
1.0906 0.0001518498
1.0936 0.0001526769
1.0965 0.00015350853
1.0965 0.00015392802
1.0995 0.00015476639
1.1025 0.00015328939
1.1055 0.00015139075
1.1084 0.00014962733
1.1084 0.00015003704
1.1114 0.00014944273
1.1145 0.00015025605
1.1175 0.00015107576
1.1205 0.00015189971
1.1235 0.00015272581
1.1235 0.00015314444
1.1266 0.00015397901
1.1296 0.00015481784
1.1327 0.00015606341
1.1358 0.0001573795
1.1358 0.00015781114
1.1388 0.00015912683
1.1419 0.00016017863
1.145 0.00016105128
1.1481 0.00016193037
1.1481 0.00016237232
1.1512 0.00016325785
1.1543 0.00016414767
1.1575 0.00016504176
1.1606 0.00016594016
1.1606 0.00016639497
1.1637 0.00016729982
1.1669 0.00016821322
1.1701 0.00016917771
1.1732 0.00017163621
1.1732 0.00017210609
1.1764 0.00017466405
1.1796 0.00017726917
1.1828 0.00017844434
1.186 0.0001794157
1.1892 0.00018039368
1.1892 0.00018088623
1.1924 0.00018187305
1.1957 0.00018286427
1.1989 0.00018385992
1.2021 0.00018486221
1.2021 0.00018536801
1.2054 0.0001863769
1.2086 0.00018739464
1.2119 0.00019023562
1.2152 0.00019451589
1.2152 0.00019504884
1.2185 0.00019946626
1.2218 0.00020211385
1.2251 0.00020321524
1.2284 0.00020432359
1.2284 0.00020488149
1.2318 0.00020599913
1.2351 0.00020712144
1.2385 0.00020824838
1.2418 0.00020938464
1.2452 0.00021052553
1.2452 0.00021110203
1.2485 0.00021225223
1.2519 0.0002170392
1.2553 0.00022498808
1.2587 0.00023333924
1.2587 0.00023397784
1.2621 0.00023809139
1.2655 0.00023938861
1.269 0.00024069344
1.2724 0.00024200338
1.2724 0.00024266495
1.2759 0.0002439876
1.2793 0.00024531789
1.2828 0.00024665581
1.2863 0.00024799882
1.2862 0.0002486782
1.2897 0.00025003393
1.2932 0.00025139475
1.2967 0.00025276575
1.3002 0.00025414438
1.3002 0.00025482629
1.3038 0.00025622528
1.3073 0.00025762427
1.3108 0.0002615787
1.3144 0.00027506398
1.318 0.00028950452
1.3179 0.00028994702
1.3215 0.00029955734
1.3251 0.0003011736
1.3287 0.00030281872
1.3323 0.00030449272
1.3323 0.00030530108
1.3359 0.00030697508
1.3395 0.00030864908
1.3431 0.00031032308
1.3468 0.00031202594
1.3468 0.00031286317
1.3504 0.00031459491
1.3541 0.00031629777
1.3578 0.0003180295
1.3614 0.00032436172
1.3614 0.00032524027
1.3651 0.00033977761
1.3688 0.00035518732
1.3725 0.0003617538
1.3761 0.00036370808
1.3761 0.00036470147
1.38 0.00036668775
1.3837 0.00036870611
1.3875 0.00037069242
1.3912 0.00037635735
1.395 0.0003904007
1.395 0.00039146892
1.3988 0.00040625808
1.4026 0.00041260778
1.4064 0.00041486961
1.4102 0.00041713143
1.4102 0.00041827998
1.414 0.00042054181
1.4178 0.00042283844
1.4217 0.00042513507
1.4255 0.00042746651
1.4255 0.00042861505
1.4294 0.00043094648
1.4332 0.00043331272
1.4371 0.00043567896
1.441 0.00043804519
1.441 0.00043926334
1.4449 0.00044162958
1.4487 0.00044403063
1.4527 0.00044646647
1.4567 0.00044890231
1.4567 0.00045012045
1.4606 0.00045576115
1.4646 0.00048038034
1.4686 0.00050689157
1.4725 0.00053430301
1.4765 0.00056418495
1.4765 0.00056571321
1.4805 0.00059432152
1.4845 0.00059591785
1.4845 0.00059755901
1.4886 0.00059915532
1.4926 0.00060243716
1.4966 0.00060571901
1.5007 0.00061082736
1.5048 0.00062341254
1.5089 0.00063630586
1.513 0.00064108023
1.5171 0.0006428397
1.5211 0.00064279294
1.5253 0.00064455241
1.5295 0.00064631189
1.5335 0.00064807139
1.5377 0.00064978456
1.542 0.0006497841
1.5462 0.0006515436
1.5504 0.0006541756
1.5546 0.00066523033
1.5588 0.00067658211
1.563 0.00068115864
1.5673 0.00068302624
1.5715 0.00068297792
1.5758 0.00068484553
1.58 0.00068671314
1.5844 0.00068858074
1.5887 0.00069044835
1.593 0.00069231597
1.5973 0.00069418359
1.6017 0.0006960512
1.6059 0.00069605082
1.6104 0.00070278964
1.6147 0.00076057075
1.6191 0.00082720735
1.6235 0.00084371602
1.6279 0.000846013
1.6324 0.00084825253
1.6368 0.00084825213
1.6412 0.00085706062
1.6457 0.00088453915
1.6502 0.00090929518
1.6547 0.00085216758
1.6592 0.00080033869
1.6637 0.00079342544
1.6682 0.00079337222
1.6726 0.00079553897
1.6773 0.00079770571
1.6818 0.00079817431
1.6864 0.00079600955
1.6909 0.00079478909
1.6956 0.00079693046
1.7002 0.00079693012
1.7048 0.00079907151
1.7094 0.00080121289
1.7141 0.00080340651
1.7187 0.00080560014
1.7234 0.00084028958
1.7281 0.00089103645
1.7328 0.00091182228
1.7375 0.00091429189
1.7422 0.0009167615
1.7469 0.00091923112
1.7517 0.00089126922
1.7564 0.00081661209
1.7612 0.00076623369
1.766 0.00076618478
1.7708 0.00076827523
1.7755 0.00077036569
1.7804 0.00077245614
1.7852 0.0007745466
1.7901 0.00077474785
1.795 0.00069185687
1.7997 0.00062280326
1.8047 0.00062041211
1.8096 0.00062211173
1.8145 0.00062377272
1.8195 0.00062547234
1.8244 0.00062717197
1.8294 0.0006288716
1.8343 0.00062887137
1.8393 0.000630571
1.8443 0.00063227064
1.8493 0.00063397027
1.8544 0.00062770055
1.8594 0.00062043727
1.8643 0.00062106622
1.8695 0.00062275531
1.8746 0.00062271755
1.8797 0.00062440665
1.8848 0.00062609575
1.8899 0.00062782239
1.895 0.0006295115
1.9002 0.0006312006
1.9053 0.00063292725
1.9104 0.00063513098
1.9157 0.0006678071
1.9209 0.00070457755
1.9261 0.0007562354
1.9314 0.00079923274
1.9365 0.00080138971
1.9419 0.00080354666
1.9472 0.00080354645
1.9525 0.00080570341
1.9578 0.00080790727
1.963 0.00081011113
1.9684 0.00081226809
1.9737 0.00081447196
1.979 0.00081667582
1.9845 0.00081667562
1.9899 0.00081887948
1.9952 0.00082108335
2.0007 0.00082810109
2.0061 0.0008686266
2.0116 0.00090041548
2.0171 0.00090286372
2.0225 0.00090531197
2.028 0.00091025967
2.0335 0.00091270793
2.039 0.00091770664
2.0446 0.00092015489
2.0501 0.00092265415
2.0557 0.00092770387
2.0613 0.00093020313
2.0669 0.0009327024
2.0725 0.00093780313
2.0781 0.0009403534
2.0836 0.00094290369
2.0894 0.00094805542
2.0951 0.0009506057
2.1007 0.00095315598
2.1064 0.00095835873
2.1122 0.00096096002
2.1179 0.00096621378
2.1236 0.00096881507
2.1294 0.00097146737
2.1352 0.00097677214
2.141 0.00097937344
2.1468 0.00098202574
2.1526 0.00098738152
2.1584 0.00099008484
2.1643 0.00099273714
2.1702 0.00099819494
2.1761 0.0010008983
2.182 0.0010036016
2.1879 0.0010090594
2.1938 0.0010118137
2.1998 0.0010173225
2.2058 0.0010192909
2.2117 0.001021473
2.2177 0.0010270254
2.2238 0.001029827
2.2298 0.0010326287
2.2358 0.001038232
2.2419 0.0010410337
2.248 0.0010438862
2.2541 0.0010495915
2.2602 0.0010523931
2.2664 0.0010552456
2.2725 0.0010610019
2.2787 0.0010639054
2.2848 0.0010697125
2.291 0.0010725651
2.2973 0.0010755195
2.3035 0.0010813776
2.3098 0.0010842811
2.316 0.0010872356
2.3223 0.0010931446
2.3286 0.001096099
2.3349 0.0010991044
2.3413 0.0011050644
2.3476 0.0011080698
2.354 0.0011110752
2.3604 0.001117137
2.3668 0.0011201424
2.3732 0.0011262552
2.3796 0.0011293116
2.386 0.0011323679
2.3926 0.0011385316
2.3991 0.0011416389
2.4056 0.0011600543
2.4121 0.0011786628
2.4187 0.0011818449
2.4252 0.0011850791
2.4318 0.0011915477
2.4384 0.0011947298
2.445 0.0012012506
2.4516 0.001204537
2.4583 0.0012077712
2.465 0.0012143442
2.4717 0.0012176306
2.4784 0.0012209691
2.4851 0.0012275942
2.4851 0.0012309851
2.4918 0.0012343237
2.5 0.0012376622

4.5 0.0091998344
4.5065 0.0092318495
4.5188 0.0085709481
4.5311 0.0085152319
4.5434 0.0085449064
4.5556 0.0082884068
4.5681 0.0081015583
4.5805 0.0081297106
4.5929 0.0081578752
4.6054 0.0085603646
4.6179 0.0089304483
4.6305 0.0089607913
4.643 0.0089911074
4.6557 0.0090215569
4.6683 0.0097629326
4.681 0.0099519786
4.6937 0.010092769
4.7064 0.010314535
4.7191 0.01034849
4.732 0.010382462
4.7449 0.0104166
4.7578 0.010450676
4.7707 0.010513417
4.7835 0.010547562
4.7966 0.0098275042
4.8096 0.0095009039
4.8227 0.0095317996
4.8357 0.0095628114
4.8489 0.00959385
4.862 0.0096248938
4.8753 0.0096560631
4.8885 0.0096871451
4.9018 0.0097183126
4.9151 0.010807905
4.9285 0.012034409
4.9419 0.012072293
4.9553 0.012110118
4.9687 0.012148153
4.9822 0.012186037
4.9958 0.012224163
5.0093 0.012262335
5.0229 0.012300483
5.0366 0.012338618
5.0503 0.012376966
5.064 0.012415254
5.0777 0.012453629
5.0915 0.0099996346
5.1053 0.010030838
5.1192 0.010062138
5.1331 0.010065973
5.1471 0.010097203
5.1611 0.010128602
5.1751 0.010159956
5.1891 0.01019138
5.2032 0.010222787
5.2174 0.010254288
5.2315 0.010631633
5.2457 0.010664265
5.26 0.01069689
5.2743 0.010729578
5.2886 0.012344742
5.303 0.012679514
5.3174 0.012717828
5.3317 0.012756077
5.3463 0.012794492
5.3608 0.012832461
5.3754 0.012870798
5.39 0.012910384
5.4047 0.012912769
5.4193 0.010693188
5.434 0.010578986
5.4487 0.010611429
5.4636 0.010642834
5.4784 0.010675235
5.4933 0.010706578
5.5082 0.012123371
5.5232 0.012500378
5.5382 0.012537635
5.5532 0.012608884
5.5683 0.012646107
5.5834 0.012683298
5.5986 0.012721695
5.6138 0.012848833
5.629 0.013035525
5.6442 0.013074519
5.6596 0.013112287
5.675 0.01318723
5.6904 0.013226187
5.7058 0.013265111
5.7213 0.013304029
5.7368 0.013342916
5.7524 0.013417804
5.768 0.013647642
5.7837 0.013773145
5.7993 0.013812619
5.8151 0.013853364
5.8309 0.013892819
5.8468 0.013933527
5.8626 0.014012157
5.8784 0.014052805
5.8944 0.01409346
5.9104 0.014134092
5.9266 0.014175994
5.9426 0.014216574
5.9588 0.01449404
5.9748 0.014609387
5.9912 0.014650708
6.0074 0.014693262
6.0238 0.014735824
6.0401 0.014818398
6.0564 0.014902251
6.0729 0.014986126
6.0893 0.015069978
6.1058 0.015153832
6.1224 0.01519761
6.139 0.015282748
6.1556 0.015679364
6.1723 0.016019285
6.189 0.016108811
6.2058 0.016198341
6.2226 0.016289203
6.2395 0.016335801
6.2564 0.016426652
6.2734 0.01651885
6.2904 0.01661104
6.3074 0.016704562
6.3245 0.016796747
6.3417 0.016891622
6.3589 0.01693949
6.3761 0.017653437
6.3934 0.0177517
6.4107 0.017849956
6.4281 0.017949606
6.4455 0.018049249
6.463 0.018150288
6.4806 0.018201192
6.4981 0.018303602
6.5157 0.018404623
6.5333 0.018456872
6.5511 0.018559289
6.5689 0.018663092
6.5867 0.018722035
6.6046 0.018778986
6.6225 0.018882821
6.6404 0.018936431
6.6585 0.019041663
6.6766 0.019095263
6.6947 0.019148845
6.7128 0.01920241
6.7311 0.019309014
6.7494 0.01936257
6.7677 0.019417504
6.786 0.019525472
6.8045 0.019580398
6.8229 0.019635297
6.8415 0.019496512
6.8599 0.018502494
6.8787 0.018553984
6.8973 0.018657797
6.916 0.018709252
6.9348 0.018762008
6.9537 0.018814759
6.9726 0.018867495
6.9725 0.018918553
6.9914 0.01902366
7.0104 0.019362051
7.0294 0.019469752
7.0484 0.019577446
7.0675 0.019685144
7.0867 0.019794171
7.1059 0.019904518
7.1251 0.020013533
7.1445 0.020069503
7.1639 0.02012546
7.1833 0.020237119
7.2028 0.021372532
7.2223 0.02149116
7.2418 0.021609783
7.2615 0.021728416
7.2811 0.021848429
7.3009 0.021969847
7.3207 0.02209126
7.3206 0.022151196
7.3405 0.022212667
7.3604 0.022335471
7.3803 0.02245827
7.4003 0.022582465
7.4003 0.022645214
7.4203 0.020878289
7.4405 0.020993829
7.4405 0.021051533
7.4606 0.021168347
7.4809 0.021285171
7.5011 0.021344268
7.5215 0.021403366
7.542 0.019616303
7.5624 0.019670353
7.583 0.019725576
7.6036 0.019725675
7.6242 0.019726929
7.6451 0.01972701
7.6659 0.01972824
7.6867 0.01972828
7.7077 0.019729487
7.7286 0.018379493
7.7497 0.018172769
7.7708 0.018173884
7.7919 0.018173902
7.8131 0.018174991
7.8344 0.018568165
7.8557 0.019088403
7.8771 0.019089482
7.8984 0.019089406
7.92 0.019090465
7.9416 0.019090373
7.9632 0.019091402
7.9632 0.019039175
7.9633 0.018986952
7.9849 0.018987961
8 0.019040058

12 0.032285471
12.0565 0.035812775
12.0893 0.035813114
12.1222 0.035910471
12.1551 0.036007824
12.1882 0.036006862
12.2213 0.036105506
12.2545 0.036202855
12.2877 0.036301496
12.321 0.036499748
12.3545 0.036598388
12.3881 0.036698321
12.4217 0.036798251
12.4554 0.03689818
12.4893 0.036998109
12.5232 0.037099329
12.5572 0.037199255
12.5913 0.037300474
12.6255 0.037401691
12.6598 0.037504201
12.6942 0.037503206
12.7287 0.037605713
12.7633 0.037706926
12.798 0.037707219
12.8328 0.037809722
12.8676 0.037912223
12.9026 0.038014725
12.9377 0.038013716
12.9727 0.038117507
13.0081 0.0382213
13.0434 0.03832509
13.0788 0.038428879
13.1143 0.038532667
13.1499 0.038637749
13.1856 0.038848932
13.2213 0.039061408
13.2572 0.039166489
13.2931 0.03938026
13.3292 0.039487928
13.3654 0.039702995
13.4016 0.03992065
13.438 0.040028317
13.4379 0.040138305
13.4744 0.040247266
13.5109 0.040466217
13.5474 0.040687755
13.5843 0.04079801
13.6212 0.040908264
13.6583 0.040908525
13.6954 0.041018777
13.7327 0.041019034
13.77 0.041129285
13.8074 0.041129538
13.8449 0.041241081
13.8824 0.041352622
13.9203 0.041351579
13.9581 0.041464413
13.996 0.041577248
14.0341 0.039443065
14.0722 0.039550115
14.1104 0.039657165
14.1488 0.039765442
14.1872 0.039872491
14.2257 0.039980767
14.2644 0.040090272
14.303 0.040309046
14.3418 0.04041855
14.3808 0.040528054
14.4199 0.040637558
14.4588 0.040860018
14.4982 0.040970751
14.5375 0.041081482
14.5771 0.041193442
14.6166 0.041418362
14.6562 0.041530321
14.6961 0.041643509
14.736 0.041756697
14.7759 0.041984075
14.8159 0.04209849
14.8563 0.042212908
14.8965 0.042442743
14.937 0.042558389
14.9775 0.042790683
15.0182 0.042906329
15.0181 0.043024207
15.0589 0.043141084



==> Plot_data/Figure_4/pts4_T+jet_SthtL=001.dat <==
600.	0.001812
700.	0.001164
800.	0.0007720000000000006
900.	0.0005440000000000001
1000.	0.0003900000000000002
1100.	0.00026999999999999995
1200.	0.00019640000000000003
1300.	0.00014319999999999993
1400.	0.00010800000000000008
1500.	0.0000816
1600.	0.00006099999999999998
1670.4564079309453	0.00005000000000000004

==> Plot_data/Figure_4/pts4_T+jet_SthtL=002.dat <==
600.	0.007248000000000002
700.	0.004656000000000001
800.	0.003088
900.	0.0021760000000000004
1000.	0.0015599999999999998
1100.	0.00108
1200.	0.0007856000000000003
1300.	0.0005728000000000004
1400.	0.000432
1500.	0.0003264000000000001
1600.	0.00024399999999999997
1700.	0.00018400000000000014
1800.	0.00013919999999999997
1900.	0.0001088000000000001
2000.	0.0000816

==> Plot_data/Figure_4/pts4_T+jet_SthtL=005.dat <==
600.	0.045300000000000014
700.	0.02910000000000001
800.	0.01930000000000001
900.	0.013600000000000004
1000.	0.00975
1100.	0.006750000000000001
1200.	0.004910000000000002
1300.	0.0035800000000000025
1400.	0.0027
1500.	0.0020400000000000006
1600.	0.0015249999999999999
1700.	0.00115
1800.	0.0008700000000000005
1900.	0.00068
2000.	0.0005100000000000001

==> Plot_data/Figure_4/pts4_T+jet_SthtL=01.dat <==
600.	0.18120000000000008
700.	0.11640000000000006
800.	0.07720000000000002
900.	0.05440000000000003
1000.	0.03900000000000002
1100.	0.027000000000000007
1200.	0.019640000000000005
1300.	0.01432
1400.	0.010800000000000002
1500.	0.008160000000000004
1600.	0.0061
1700.	0.004600000000000001
1800.	0.00348
1900.	0.0027200000000000006
2000.	0.0020400000000000006

==> Plot_data/Figure_4/pts4_TT.dat <==
546.2691131891656	2.
600.	1.1300000000000001
700.	0.442
800.	0.19
900.	0.0877
1000.	0.042699999999999995
1100.	0.021700000000000004
1200.	0.011400000000000002
1300.	0.0061800000000000015
1400.	0.003420000000000001
1500.	0.0019299999999999996
1600.	0.0011100000000000005
1700.	0.0006410000000000002
1800.	0.00037599999999999987
1900.	0.00022199999999999987
2000.	0.00013200000000000004

==> Plot_data/Figure_6a/pts6a_BR=05.dat <==
2000.	749.2778048041511
1998.5336876163683	749.2391269975259
1985.7232142857142	748.8356456808137
1973.0511223777853	748.8956574951254
1971.4464285714287	748.903293244302
1969.8930108882314	749.0229089903671
1943.8445758282705	750.5177565312625
1942.8928571428573	750.5493831233144
1941.8317971588392	750.2458898202696
1916.5951207489213	747.2816052590196
1914.3392857142858	747.4454579493407
1911.9404216912478	746.9275305102623
1889.0702647594314	744.7387064281178
1885.7857142857144	744.8362268413794
1882.632484474275	745.06283773993
1861.879195710914	741.3840293622137
1857.2321428571431	739.2394262350135
1851.850546606607	739.5817513774367
1828.6785714285716	741.145005811486
1806.6613663960077	736.7572576012986
1792.7371746249335	734.6815548627362
1771.5714285714287	732.3562157196338
1752.2455949529883	730.2161317908049
1743.0178571428573	729.2008689745212
1732.9035989800643	728.0742676285996
1714.4642857142858	726.1581180385258
1697.347750935986	724.8900635790648
1673.13820458156	721.6894279607161
1657.357142857143	718.669523247903
1643.5963321973306	716.874471223192
1628.8035714285716	714.9507945746781
1612.806037337669	714.0183845019229
1600.25	713.4303541533912
1589.1165097842704	710.6606804933309
1551.4205643246855	703.9676342689606
1543.142857142857	702.9131094869224
1535.386395957897	702.7528198548353
1514.5892857142858	702.3242319672252
1491.2147996528904	696.776735849848
1486.0357142857142	695.6368744160517
1481.9005837136044	694.3706345436156
1429.314575245362	685.79796289161
1428.9285714285713	685.7768988497811
1428.5732820258074	685.7281708616266
1422.7370589664854	684.9213666863819
1400.375	681.8404252294249
1376.726294829666	673.8797412084914
1371.8214285714284	672.253840910047
1365.8688760033326	671.5444042113314
1323.9872994989119	664.196293371395
1314.7142857142856	661.9838654897179
1303.8381408841572	660.6774332747658
1271.4860873653936	654.1363971020356
1257.6071428571427	649.8495460865777
1239.846411548428	645.7765282777514
1220.0878873186143	641.8786041918427
1200.4999999999998	638.9264940117873
1174.8428291447674	629.098918598405
1169.7495725054484	627.6423848410863
1143.3928571428569	623.2779078398518
1117.9347682398006	616.7318258082217
1110.7024990342502	614.607532695432
1086.285714285714	606.7225284153687
1068.950812266291	600.3530811675221
1042.329022443606	592.0864718732543
1029.178571428571	588.6417546195404
1019.5090534282238	585.2964978881779
973.0540899833094	568.6894402063269
972.0714285714283	568.3389858148123
971.403430023252	568.0968100147893
967.9460225757076	566.8407603165447
923.4235897876313	551.1727886104042
914.9642857142856	548.0219871719839
901.3967897581992	541.9220969409073
877.114073749564	531.8014503431095
857.8571428571427	524.9308791840504
835.809008983956	515.669268860623
830.5820992453274	513.4892947631763
829.3035714285712	512.9646283749014
827.3259769010398	512.3012395506395
800.7499999999998	503.48860160217237
784.8755869329256	494.4534307347761
747.573121952663	475.26655086656086
743.642857142857	473.35869493356034
741.487270700588	472.4799798431771
733.2894925188228	469.1172785435414
715.0892857142856	461.7543458894626
698.1134153195026	451.4613935796414
686.5357142857142	444.6026522013785
660.6191655900896	430.51312605547014
656.8431816076502	428.3814161722545
629.4285714285713	411.1562122374797
616.8050522750601	404.8252336847144
591.3227461971576	388.24134824955576
577.9303988421025	381.0923547028764
572.3214285714284	377.3293400283097
552.0001706681811	362.95987736314225
541.572810766943	355.7711532623849
537.9110381168971	353.19290038618533
515.2142857142857	337.74164032477495
505.00350942312934	332.3654650830461
486.6607142857142	322.88494310638407
483.9820309667002	321.30844755623855
467.31361198792075	311.65466890749326
458.10714285714283	306.4952639374644
435.65018044761246	292.3023604328321
431.9403644617704	289.9997505108445
414.7944251295123	278.35131288682834
401.	269.13482046998763

==> Plot_data/Figure_6a/pts6a_BR=06.dat <==
401.	219.89757752451948
401.13972778332175	219.96915377403369
401.32101920352346	220.07102102809864
429.55357142857144	235.68398289648147
434.4353958991869	238.02771289016218
441.81483715587757	241.90936403643326
458.10714285714283	250.31521484676676
470.0141948564498	255.62759815981042
486.6607142857142	263.7514321777873
491.78637762180534	265.9147948472493
507.79370107546606	272.53422097828434
515.2142857142857	275.8134788745632
542.7207163156712	291.2899101696642
544.0448984162658	292.0341553646642
544.5064125666634	292.3023604328321
572.3214285714284	308.133647012935
580.6355898864222	312.57749535462744
595.5859155647289	321.30844755623855
600.8749999999999	324.3314285224916
619.8218683095306	331.70086502677276
629.4285714285713	335.687504141852
653.7998716402479	348.33209868711106
659.6784455496684	351.213266556076
686.5357142857142	362.55509325086086
701.0905309398818	369.9617092864842
741.9773998991869	386.1047296830568
743.642857142857	386.65277097912724
744.5951444206684	387.0182136181786
747.5791994048476	388.24134824955576
772.1964285714284	398.046587409517
787.9740528274646	405.0297516981686
800.7499999999998	410.7015823030597
822.3387330834097	417.0315430009754
833.8420165774272	420.39794984774045
852.0074417848401	426.76776437414617
857.8571428571427	428.76002478309476
880.4925181366231	435.21930136124905
896.0264449935921	440.58434262351517
914.9642857142856	447.0606779634735
926.8675059032944	450.9747035205625
943.5178571428569	456.04574885974307
968.1396050487268	463.04517749336
972.0714285714283	464.133405135204
974.7778587208101	464.92913192150206
988.1775874383858	469.1172785435414
1000.6249999999998	472.8886898261567
1022.9889463796901	478.8379542779784
1029.178571428571	480.56281737828914
1037.6409838404415	482.45765966016216
1072.4505067260748	491.1236972863049
1086.285714285714	495.3639214185284
1105.8887249005782	500.60018678950416
1121.5709482787508	504.2943444221377
1143.3928571428569	508.23544008646763
1170.1686616225104	512.6405631974038
1171.9464285714284	512.8747312146606
1173.3399267967704	513.2937148483898
1180.7909411933897	515.669268860623
1200.4999999999998	521.7549812467184
1223.8855993509267	524.5757199602253
1235.2934850361328	526.4422728513393
1257.6071428571427	529.9359268036012
1275.1224681679244	534.8792656539426
1299.501131102757	538.9750803944155
1314.7142857142856	540.4392233681544
1327.7240541975827	542.9245170291896
1361.5382366131307	547.8518278345186
1371.8214285714284	548.3984071848154
1380.3255010358037	551.0910331915127
1425.0115466817626	559.5311949064859
1428.9285714285713	559.9616194490354
1432.3727418749393	560.4085621696387
1454.5575425783425	561.374195771031
1457.4821428571427	561.25414476792
1460.0351818442969	562.0657715723743
1480.8899669122472	566.8407603165447
1485.4714705965832	567.9015354634479
1486.0357142857142	568.0240809446398
1486.7452123251503	568.1749340178771
1539.4149398965385	573.8860996930304
1543.142857142857	573.949422341464
1547.1251196908186	574.3699621763905
1592.866444460061	580.8798704752661
1600.25	582.1288943908246
1608.5945344642946	582.7324690412348
1647.5187120467385	585.6241776049571
1657.357142857143	586.690848733468
1668.6660069790319	588.484482136692
1701.3827390172407	591.9513046150004
1714.4642857142858	592.2856491294734
1728.5736497877722	593.9707457082245
1756.2181903574392	596.4239081188941
1771.5714285714287	597.8364942407444
1788.4119408214792	599.3704058483175
1810.5112362551242	602.011310942771
1828.6785714285716	604.3266558123057
1847.815224158105	603.9479909370738
1866.193003052107	604.8613421073165
1885.7857142857144	608.0630942033762
1907.7953739221148	609.724886900422
1920.3894583839935	610.7232218429469
1942.8928571428573	612.7647109209305
1965.8567550236105	611.6558190839532
1977.1338698490088	611.4577020564079
2000.	611.7105181830158

==> Plot_data/Figure_6a/pts6a_BR=07.dat <==
2000.	490.2340794614772
1986.7848432366732	490.1156948056118
1956.3682097018898	490.53843702179637
1942.8928571428573	490.30828832658324
1929.6914217051212	490.0934117721723
1897.7558013868706	488.09785716260063
1885.7857142857144	487.36312177244764
1875.1501759775347	485.94422771907904
1838.4188494764473	484.50482857553226
1828.6785714285716	484.400725677782
1819.4393281938624	483.7011265517491
1778.387017133048	479.83216298637353
1771.5714285714287	479.3273590315031
1765.3667777318801	478.86179537402256
1718.599922475659	475.59008168980984
1714.4642857142858	475.0858410421391
1710.6343447676327	475.10858661330855
1658.4033084556731	470.74629069997195
1657.357142857143	470.6114019611089
1656.449011924188	470.5310297443643
1639.2501911251975	469.1172785435414
1628.8035714285716	468.1936526291239
1601.5417060031386	467.1137038699257
1600.25	467.0667793979537
1598.7869686028541	466.84860334583686
1548.7254077505556	460.5193658823504
1543.142857142857	460.07392354369745
1537.2188639051437	459.9986396052169
1514.5892857142858	459.686628673695
1494.325703607468	456.40645373059607
1486.0357142857142	454.59541832062797
1475.6837102743943	453.29867408894665
1457.4821428571427	449.7730602885237
1442.021203288159	449.2008475423717
1428.9285714285713	448.7538091841489
1414.7060468185937	447.522219145817
1400.375	446.1927803373881
1388.7517561950124	443.52484951288125
1371.8214285714284	438.847723679169
1351.4157136834835	438.4466185266955
1336.353937705203	436.65761288036174
1314.7142857142856	433.39833383481965
1289.477844770783	431.4844029814098
1286.1607142857142	431.2160688563816
1283.4246062287314	430.65449581924713
1257.6071428571427	424.2359484339929
1232.6807222143623	421.6692984189423
1224.7511905658882	420.7269152667594
1200.4999999999998	418.25195542584
1181.6253997421054	413.2978543993317
1159.6490958435425	409.7275958629721
1143.3928571428569	407.23157957578167
1130.1866420093295	405.6076149312391
1094.5259425537588	398.98799680647124
1086.285714285714	397.2049301947105
1080.502546740867	395.75281630468555
1057.7321428571427	390.53898846451995
1044.4536456224303	388.24134824955576
1031.1106910970332	385.7637216612994
1029.178571428571	385.3142334251484
1026.5561420269446	384.88235161508504
982.9420524182577	374.5057497038028
972.0714285714283	371.98671270135463
956.3734738577049	368.5630152803162
934.877750312669	363.4506514966155
914.9642857142856	357.8358654249435
888.2733628406606	351.0197345776005
883.5344805833529	349.842800374283
857.8571428571427	343.65306708433326
841.6866645181507	338.9941157989578
810.4334434897389	331.7852208793939
800.7499999999998	329.6232062168551
795.069858756092	327.4131454724887
777.6139227076816	321.30844755623855
772.1964285714284	319.2920401223621
752.0910335136477	312.43872254529674
743.642857142857	309.8846433459063
728.9997319998857	306.09064382932934
715.0892857142856	302.3248013808968
707.9250254081892	299.32431834191476
686.5357142857142	290.2899194666742
666.8269515735311	283.860040924677
636.454941655721	272.17845908321954
629.4285714285713	269.2671192587272
626.6961794276926	268.33327489966274
618.8841764014034	265.9147948472493
600.8749999999999	260.01426931458724
587.0011734853666	253.28980796838863
572.3214285714284	246.40147705473223
550.3338169144906	236.7031188407959
519.3956476183749	223.14133066164973
515.2142857142857	221.2851729015009
514.1060192426803	220.8806652554769
511.65498710585223	220.07102102809864
486.6607142857142	211.41080247205502
476.2661413320708	207.21981232215472
458.10714285714283	200.8496788999295
456.56169792151877	200.20413219331078
440.4721524409485	193.09042027760933
429.55357142857144	188.97180317915678
414.29404936150445	182.13072470890694
406.873229211456	178.6205348345765
401.	176.25818433019356

==> Plot_data/Figure_6a/pts6a_BR=08.dat <==
401.	134.67094922867335
408.28807386421454	137.12408783810355
421.03246810528407	141.05094072606764
429.55357142857144	144.31189306811078
449.7751252595319	150.73134449063284
455.03919378156877	152.2714502683312
458.10714285714283	153.3489040301753
470.0040965467844	156.79196490091343
492.0578596685983	162.75212557135336
502.4784789194196	165.6888922300674
515.2142857142857	168.94523154203358
527.8794532616058	174.64553748272914
534.5084087646254	176.62756018560674
543.7678571428571	178.72386161790388
546.9411498828036	180.22569564042985
553.405452719299	182.13072470890694
565.7771206765369	186.12330560240304
572.3214285714284	188.32243913869607
596.1123665451416	197.06949422698372
602.5722742335496	199.08135416020716
606.8409837877141	200.20413219331078
629.4285714285713	205.5757442435794
643.9435651150293	209.7370504329558
657.9821428571428	214.5891926506312
677.5825277901506	220.07102102809864
684.2256968473313	221.76197111888263
686.5357142857142	222.4468305182276
692.0600499580801	224.13651540715438
726.4565475640661	232.96715679276429
743.642857142857	236.7216093414516
763.9675776994139	241.90936403643326
770.3560872744346	243.38903582849377
775.9876635237082	244.96747764499486
800.7499999999998	250.8475829820405
814.781271344159	253.83464444281992
852.8794329668253	261.56483807886354
857.8571428571427	262.56859757660277
860.896702314844	263.2500388012982
875.8043385613457	265.9147948472493
884.6176444965923	267.4993960841555
886.4107142857141	267.73945733911097
907.8347386318046	272.2715269550874
914.9642857142856	273.5897670420291
926.393816859769	276.17864185235067
955.3763325172397	281.03956507394
972.0714285714283	284.10621362575046
997.2158359441058	289.0189961437601
1003.0130684149171	289.99852497392465
1029.178571428571	292.94472781730946
1052.5331515190633	297.3814641097997
1057.7321428571427	298.1351737941295
1065.1099683192879	299.536210838665
1086.285714285714	303.2387205040828
1101.4902994770534	305.5217195099308
1132.809664834821	310.2362008483123
1143.3928571428569	310.946134146514
1152.0778602834828	312.19363865852364
1171.9464285714284	313.92781393152325
1198.564848693548	319.2547573255646
1200.4999999999998	319.6096503525005
1202.0004182837022	319.7149740009989
1221.9273363059176	321.30844755623855
1229.053571428571	321.81874351774826
1254.4875441759477	324.6469902079213
1257.6071428571427	325.04036060548344
1261.682659144588	325.6769240565144
1306.371874232373	330.31419219487543
1314.7142857142856	330.8439876896397
1324.6789826904605	332.09456854291716
1359.135471187183	335.1025894998771
1371.8214285714284	335.10397669850084
1387.7169643647035	338.68542349489394
1410.6507024129996	341.3695549749201
1428.9285714285713	342.6998142132135
1448.8834699424951	343.27178139989
1465.0058381370354	344.4966816877502
1486.0357142857142	346.19093661093916
1512.7501175049929	351.04704588051413
1516.2370489579073	351.2697589767257
1543.142857142857	351.55722641167466
1567.4120826742362	353.19290038618533
1571.4863577140438	353.4388343091544
1571.9446971886014	353.4835715451834
1600.25	354.92552422970107
1625.2810436533503	357.33950757572774
1632.6382415582855	357.70929135274133
1657.357142857143	359.234465373077
1679.148680707151	361.19590941424843
1693.4645714317703	362.14483162224764
1714.4642857142858	361.36470164022523
1734.0694997442138	363.82206753609626
1752.876796507722	364.92146045571644
1771.5714285714287	365.89768610032394
1788.7317325866893	366.78145462777604
1813.1546318786575	368.7755909547711
1828.6785714285716	369.16588399498136
1843.3940125281686	369.76485614226215
1871.9177953421965	370.8047192017206
1885.7857142857144	372.09207147399707
1898.180101951464	372.61962791421143
1931.939092250242	374.40259152714606
1942.8928571428573	374.1807406832472
1953.6305848179982	374.67070113589364
1988.9199606688207	374.24596946296174
2000.	374.314463848825

==> Plot_data/Figure_6a/pts6a_BR=09.dat <==
401.	89.721497053761
419.3843549254378	93.91921764769738
425.55813686753635	95.17087647397278
450.720141692142	100.74281319390248
458.10714285714283	102.27895928944321
460.00411471170054	102.59222840391963
463.0676031185904	103.23911847100013
486.6607142857142	107.61267408504978
497.9210725536881	109.32763853679042
515.2142857142857	112.70390548822225
518.6100040028915	113.48386251097044
533.2430903585755	117.51131939242741
543.7678571428571	119.06677654737243
551.5832421021896	121.55623892284126
567.3810315828982	124.74522488320575
570.6454002584719	125.43993125589498
572.3214285714284	125.80815517284243
578.5478258111231	127.3456119040872
608.9484420352004	133.50444330848117
628.8045455786687	137.12408783810355
629.4285714285713	137.22321137194024
649.582497959447	140.99418551406862
678.7848232632314	146.90944104343015
686.5357142857142	148.2618181636827
690.2049671882676	148.90982722263087
698.4413674596276	150.73134449063284
715.0892857142856	153.94431113648204
733.0221197076356	156.13032812327853
743.642857142857	157.7149212015265
763.9110501165783	161.20198200482446
776.676242178239	163.2475789781685
800.7499999999998	166.84759837151108
821.5716535239864	169.9886628980762
841.9581555364258	172.7841444459654
857.8571428571427	174.88259634223596
867.54354404841	176.37785895154514
879.1001795182465	177.77186994948886
886.4107142857141	178.37571404436784
891.13284710306	179.30312666453676
909.8419106121289	182.13072470890694
914.0032030265209	182.71165654629132
914.9642857142856	182.81967074776898
916.5185719706571	183.07114621005445
962.3363841867892	188.10154582360488
972.0714285714283	189.32063647219917
986.8359371661179	191.2625671459632
1010.341455823457	193.8610844550432
1029.178571428571	195.0623167703383
1055.424251333774	198.67896162985838
1059.4541265958628	199.06505495751134
1068.0312592359132	200.20413219331078
1086.285714285714	202.30330221775952
1108.459119958059	204.48166410569453
1123.474007438719	206.01496753972697
1143.3928571428569	206.67959298781074
1159.7952296968515	208.42947591889975
1171.9464285714284	209.1497217084817
1188.3027011594957	211.3539744610122
1200.4999999999998	212.81835133689253
1209.9958017303632	213.25439478705772
1252.3169450505923	216.2469722502587
1257.6071428571427	216.63766784598073
1261.8195440665972	217.02063569524887
1286.1607142857142	219.6760806728757
1295.3871495149808	220.07102102809864
1313.785003469744	220.74970690667428
1314.7142857142856	220.78985572647363
1315.8277290904953	220.88445422484128
1366.75719081418	223.795069919432
1371.8214285714284	223.7231356884506
1378.1911326100133	224.7652343072745
1418.447263664079	227.84836290513428
1428.9285714285713	228.36636455516728
1440.3887078297105	228.58855861361985
1472.4754300401003	230.18482673688345
1486.0357142857142	230.72433666892175
1503.332845792123	233.05272051034913
1524.6925029746913	233.94497118055472
1543.142857142857	234.07792598371475
1562.9242979362928	234.97908332014592
1579.322703113934	235.87295158262594
1600.25	236.29335570209437
1624.0806623999804	238.15308400190108
1633.19784149302	238.41256242632355
1657.357142857143	239.54711445331648
1685.354445863027	241.46388588746066
1686.412889827255	241.50716922345325
1714.4642857142858	240.42570282927304
1741.5827527462839	243.0624420133257
1744.6017606780235	243.18231321183166
1771.5714285714287	244.10473937158253
1796.366711894561	244.9407360019946
1804.4332732397834	245.38751964069334
1828.6785714285716	245.46151993727324
1851.6827310112287	246.39876279032072
1863.1271640595628	246.6810961631505
1885.7857142857144	248.05879107843526
1906.0765072413626	248.62407164243197
1923.3520916376754	249.24272818586343
1942.8928571428573	248.71342191842766
1962.0552761604515	249.55538936743028
1980.6535819807034	249.40328575082984
2000.	249.48137478439864

==> Plot_data/Figure_6a/pts6a_BR=095.dat <==
401.	61.74745222259928
417.4197763282549	64.32727890937667
424.8390824732403	65.34006073869615
454.89539550596743	69.96215191252526
458.10714285714283	70.39750579412028
458.94020364788145	70.51576012425431
460.5199207611232	70.71067811865471
496.96473345121774	75.11849795417562
515.2142857142857	76.99211087473304
534.2847024399595	80.20870274318617
565.3654330127571	85.44066991460537
569.827481690857	86.14965489232937
572.3214285714284	86.52051008368677
581.700729925444	88.13773065509638
607.8633808767768	91.76939838460062
624.8416384471925	93.91921764769738
629.4285714285713	94.41599288994203
648.6851285225121	96.85750351875217
681.2060841393838	101.43193717090546
686.5357142857142	101.9689471853326
689.075106663966	102.37407538774782
696.6428298653848	103.23911847100013
731.9464905807004	107.31881379910749
743.642857142857	108.07792152401493
766.0935068878226	111.21202311231852
775.5142496379513	112.24309184474613
800.7499999999998	114.75600739638537
820.4456923883937	116.86406239948005
843.8673981755882	119.09460381949967
857.8571428571427	119.98714680921954
866.9917420853584	121.02604683568858
903.0588727005193	124.74522488320575
912.9387628685507	125.58528197738099
914.9642857142856	125.73271260926816
918.2563506322415	126.11343466478486
961.1875476855054	129.32613676325292
972.0714285714283	130.27440544404507
988.643033664811	131.78657918763057
1009.0952397380463	133.32902743061317
1029.178571428571	134.1224247957752
1057.2450597956213	136.9029536637897
1058.0965341747553	136.95862170561944
1059.8929772023214	137.12408783810355
1086.285714285714	139.18997853068387
1107.2988913251038	140.59332580833623
1125.0748727759549	141.85452800723164
1143.3928571428569	142.19795962563657
1158.505128975788	143.36936500776812
1171.9464285714284	143.9230378081343
1190.0871240440142	145.61931881893594
1200.4999999999998	146.47354130404176
1208.624517736101	146.72767685296822
1254.0345759449053	148.957541239981
1257.6071428571427	149.13774316944898
1260.4577853705202	149.31429065009428
1279.1734726324862	150.73134449063284
1286.1607142857142	151.18029257276783
1312.501143537269	151.84076392524156
1314.7142857142856	151.907231952747
1317.3707040260117	152.0639521208287
1365.470666931966	153.93684916102723
1371.8214285714284	153.83959513709055
1379.8264850323733	154.7829767438779
1417.1472358230997	156.73190897192458
1428.9285714285713	157.13652850564685
1441.821048073032	157.31002612014956
1471.2374174894344	158.30657779487936
1486.0357142857142	158.63178436810244
1504.955727207084	160.48346327124824
1519.3621860928286	163.08911826492928
1543.142857142857	163.15519980374643
1567.847899319174	163.58941323421013
1574.3502268120114	164.23830872293814
1600.25	170.24591977506526
1622.1186332858483	169.39996207510424
1635.9062262730226	169.63459299580708
1657.357142857143	172.8552357621122
1670.2635513893351	174.50598919102586
1702.3845267099414	174.98463712853393
1714.4642857142858	174.0305917986366
1723.7435336947115	176.615972673699
1743.0178571428573	178.5924856404457
1767.4062385957493	182.13072470890694
1770.4111053393328	182.83232030385966
1771.5714285714287	182.85167738665893
1772.7968286710914	182.87174932007525
1818.878273260977	188.142221474947
1828.6785714285716	190.66353074710673
1838.8081572683234	188.3476156844238
1872.1137384314425	190.5714238775442
1885.7857142857144	192.93386686084298
1908.304776182052	196.24071494698052
1919.205875838282	197.00162288037228
1942.8928571428573	197.39658683280527
1967.0682301116624	203.12971235600781
1971.4464285714287	203.10224077590908
1975.8739267936483	203.16289746573182
2000.	204.82251347170492

==> Plot_data/Figure_6a/pts6a_BR=099.dat <==
401.	27.0434983304856
403.55185927025553	27.221656723944516
407.2528377051809	27.452809008426886
437.32476323578095	29.4098987716671
458.10714285714283	30.6057512008045
473.1805013579886	31.55551104913276
501.63264030290145	33.17160088299166
510.6983713074746	33.67169873341963
515.2142857142857	33.874466666319414
533.3944611280456	35.23128537579713
545.8402747956054	36.21378795293132
572.3214285714284	38.28097508572251
580.6506331467288	38.9906063720355
594.7734720555734	40.081694547276726
616.6148291456151	41.82015153139453
629.4285714285713	42.59658835815156
654.8473720158296	44.51916046806962
665.6709225033859	45.19603966203234
686.5357142857142	46.326494328083776
694.7438102404109	47.13178767068387
709.5412817500179	48.43125429634986
733.0728378998435	50.157563372533396
743.642857142857	50.92420948911855
770.9413032883311	53.4591091767447
775.3400840228469	53.79468811544984
800.7499999999998	54.91936304315132
812.9651744768194	56.19881993311442
829.3035714285712	57.91396678758988
836.3770933416338	58.52014040851156
853.1265522641378	59.44466493393339
857.8571428571427	59.95564650126279
870.762891397933	61.07694253644412
894.6664201856571	62.59142855730607
914.9642857142856	63.27503243267681
936.8782083158615	65.75820079162484
959.6531848434404	67.86011848650165
972.0714285714283	68.68294146119976
979.1094106312606	69.08074973038548
997.4050687338179	70.71067811865471
1022.5819628895579	72.27328692488996
1029.178571428571	72.9550359575714
1043.8574303122377	74.23496591893088
1066.0597793539066	75.61204693928336
1086.285714285714	76.0576169687568
1110.0111894933339	78.98100621118166
1124.8642191537065	80.35282227187764
1143.3928571428569	80.77592855060973
1155.053483718393	82.20240049115927
1171.9464285714284	83.87495475844149
1189.951925347437	85.44066991460537
1198.7644779041416	85.93342786620049
1200.4999999999998	86.11173164562489
1203.9088051323386	86.41120522890971
1245.5259355405403	88.93035449218088
1257.6071428571427	89.02760467447813
1280.2959345403049	92.11169945997504
1290.0638124351744	92.71238206364892
1302.5929079027367	93.91921764769738
1314.7142857142856	94.68216426020543
1336.8919179212755	95.9245383731319
1354.774939641032	97.56940452484078
1371.8214285714284	97.74206741298606
1383.532280904674	99.30974477284127
1426.7038591630985	103.23911847100013
1428.5941187526148	103.35359307130105
1428.9285714285713	103.35015360621959
1429.5125969307567	103.4390981610038
1477.2462466447028	106.29007433156806
1486.0357142857142	106.21920798173325
1500.920346968719	108.45858053750997
1524.3472579194874	109.87324871863227
1543.142857142857	109.75188598726922
1570.6652700176078	113.87227323722412
1573.3998782529188	114.1262235155828
1600.25	113.98389598010583
1619.8744604734165	116.89164888388545
1643.1923423560263	119.02554292618277
1657.357142857143	118.96203154096355
1667.795564249893	120.5043130968631
1714.4638374995302	124.7450396156967
1714.4642857142858	124.74503785189776
1714.4646186807586	124.7450872530184
1714.4660893440341	124.74522488320575
1743.0178571428573	126.49453502882292
1764.4888023253154	127.70742113824024
1771.5714285714287	128.39435631444823
1782.5404016110583	129.36260598978114
1813.436324074315	131.2073553751489
1828.6785714285716	130.82726321255592
1851.8481614753937	134.69949580151396
1861.3346194454236	135.27268514392136
1880.9933268946704	137.12408783810355
1885.7857142857144	137.41728896934615
1910.6310356567274	138.81937458450477
1919.899671213706	139.67394069059142
1942.8928571428573	139.15761851120607
1960.7055783298345	142.0922196748305
1971.4464285714287	143.1187331883283
1987.2945232567718	144.5173015352169
2000.	145.30086009464185

==> Plot_data/Figure_6a/pts6a_BR=0999.dat <==
401.	9.86386881371458
413.9989002919025	10.208985729248253
427.9676800428143	10.658315582669205
443.0063996224661	11.205189257682287
454.9100206502213	11.715973926316769
458.10714285714283	11.828469131077323
473.4204689076547	12.241416678961272
492.3671945389525	12.87858705040884
505.07758154524697	13.318501763164562
515.2142857142857	13.642850670383828
537.7503630933912	14.441671858147966
569.4746037611102	15.561371131161588
571.1886169076694	15.61989195278788
572.3214285714284	15.654558740209676
578.0409363919201	15.859097864468753
607.1739065256149	16.75225532690783
629.4285714285713	17.38366971535665
644.041704821927	17.914247652592092
669.7981241796605	18.803015465431965
680.9808488168519	19.15231139903229
686.5357142857142	19.304137769096123
705.172702860564	20.000780053650175
718.9043814128825	20.40925901051562
725.8576960657953	20.668898121889008
743.642857142857	21.21042012001355
758.6981354690779	21.614338609048843
790.5919320840413	22.71993821195385
797.8452324450699	22.939673473667458
800.7499999999998	23.050596125325487
808.4814426481711	23.309503635551344
838.9507567161173	24.18879597570808
857.8571428571427	24.638021784925154
880.061278703206	25.505513941563038
901.3953076790799	26.245837994812447
914.9642857142856	26.56026199024346
921.872108681648	26.83157296432004
940.1971117994569	27.452809008426886
964.4743647619134	28.152650659456363
972.0714285714283	28.319050985170747
988.422306472168	28.981202903682266
1007.3032001504916	29.516604208954867
1029.178571428571	29.97682978503861
1050.914323746742	30.866525510725232
1071.3717088888632	31.572177376705262
1086.285714285714	32.00436477857841
1094.9314451664402	32.23479046810684
1122.4230741382958	33.17160088299166
1139.0961321896941	33.647252245007635
1143.3928571428569	33.80347645980596
1151.4920730364263	34.073877090436696
1184.3758190206104	34.99208523253767
1200.4999999999998	35.291104461660176
1228.6866312654167	36.507685066880974
1229.711851388183	36.542945143774986
1257.6071428571427	37.04296649936565
1275.23884548061	37.80709366095747
1305.175670161802	38.83466782126222
1314.7142857142856	39.00192197945638
1320.8767589573324	39.271546968741575
1344.7784199925477	40.081694547276726
1367.1374664952857	40.70863099654768
1371.8214285714284	40.78408491920551
1379.67486417822	41.13841043314619
1414.1600263446294	42.0919114111887
1428.9285714285713	42.615390470861286
1453.1189756110782	43.42672809323632
1460.4378222680805	43.62973199065066
1486.0357142857142	44.011571509811574
1508.0422498758587	45.02537747739641
1524.9997264976416	45.60547347295585
1543.142857142857	46.11653548380544
1555.7338223054146	46.452252130019936
1596.6068156132314	47.85011845517096
1600.25	47.90132851753659
1602.8132600067356	48.0216496562586
1614.9790951336265	48.43125429634986
1651.1905106141594	49.43104213859495
1657.357142857143	49.50757034881151
1666.7524061504794	49.96270072416606
1699.6591648195517	50.8663909159503
1714.4642857142858	51.042084231229325
1736.675239048755	52.13006146583019
1747.621149176869	52.43136958165036
1771.5714285714287	52.70338706246422
1796.2602458570777	53.92337745020354
1805.809358773541	54.249479498799836
1828.6785714285716	54.49848014364017
1845.5528856493333	55.337876933192234
1874.1891094479315	56.31412554677775
1885.7857142857144	56.43530637643518
1894.4236393418778	56.868924185509115
1942.826610103863	58.52014040851156
1942.8845431661682	58.521752574107914
1942.8928571428573	58.52182464958798
1942.904729376416	58.52244257028632
1993.0069710077348	59.891974351597476
2000.	59.949076341614614

==> Plot_data/Figure_6b/pts6b_BR=05.dat <==
400.	216.45601544229496
402.95920889153786	217.9250180442628
406.8218506107769	220.07102102809864
433.02953336489537	238.3643399955911
438.175903370317	241.90936403643326
457.14285714285717	254.00823921157243
465.94781101008687	258.273419004934
477.9466562767134	265.9147948472493
485.7142857142858	270.54498259131213
501.1493526760329	277.7374714957226
514.2857142857143	285.5189126644784
525.6310630121981	292.3023604328321
536.5269449233344	298.4943100945094
569.2891227113902	319.0401266181754
571.4285714285716	320.3574937491045
572.0183522571318	320.6815353073491
573.0393341224168	321.30844755623855
600.0000000000001	337.3142783582989
609.9891181435383	341.7009430042592
625.2700044391552	349.35265059434994
628.5714285714287	351.033816486184
632.4819446963271	353.19290038618533
649.0625692990727	362.7710153737123
657.1428571428572	366.8161751833986
668.520418155916	373.8860127147901
677.7867122450073	378.18194950136115
685.7142857142858	381.12168497232955
689.7182192687311	383.12770178542013
699.031818060004	388.24134824955576
714.2857142857144	396.38891144337146
731.5141345527335	403.10173086264007
742.857142857143	407.93819898306833
765.4927165368669	418.46100644245314
774.4071919058914	422.5790120375597
800.0000000000002	434.8477080669922
818.1927511714183	441.6900722508914
846.4887400977847	452.8551149119113
857.1428571428573	457.11198969411987
863.5289279995278	459.3009474852131
887.6751298195217	469.1172785435414
909.0002968979734	477.4002247844637
914.2857142857144	479.7362487892823
923.0709015027356	482.96514708125216
955.6326619193993	494.3086583727052
971.4285714285717	499.98761624080265
996.2005773933926	509.22197232329864
1002.5130020984351	511.39584164137295
1028.571428571429	519.5093102812411
1050.7879029567737	526.6360542087415
1066.5483649370562	531.9829614441496
1085.714285714286	538.7568550484649
1098.7661873671448	542.8633984397559
1136.0724207972116	554.2474022838952
1142.8571428571431	556.0800082016484
1148.0889515701015	557.1049007758486
1180.041981300351	566.8407603165447
1197.4444507347414	571.6580441443747
1200.0000000000002	572.5966931040444
1203.4324461581095	573.3204365296427
1248.5630836711323	583.176505869065
1257.1428571428573	585.3353053004853
1268.7393959582835	589.0315559327464
1299.0264729745747	596.2193330291565
1314.2857142857144	598.8904719829287
1333.3935220490905	603.8663730878761
1350.552306055215	607.4130837064462
1371.4285714285716	610.4032132625402
1398.432128959889	619.8635073841398
1401.2259278808476	620.5657931728327
1415.4179380139446	623.0901606104492
1428.5714285714287	625.3738297714458
1454.6911777236166	628.1693766689533
1460.1551552425935	629.3366310137504
1485.7142857142858	635.870344432936
1505.5404091176129	641.3984398242226
1524.4821477844691	644.4879923971123
1542.857142857143	645.8438820801333
1559.4045857425353	648.400159600844
1586.0586252550559	654.0199764762895
1600.	656.8674822484296
1611.878118807711	658.5037800349945
1647.482849017773	663.358402140606
1657.142857142857	664.836081670438
1665.7422244226339	665.6923839581984
1708.8476061611264	672.6976854345413
1714.2857142857142	673.5628693522053
1718.9603240754238	674.4006089380304
1769.9733615807593	681.6287714502822
1771.4285714285713	681.8203620549851
1772.725080345622	681.9870819180845
1789.4684440364454	684.9213666863819
1825.893714665031	691.0216466429307
1828.5714285714284	691.5878966090268
1831.4969401755307	691.5889104845568
1880.8047237066244	696.147664552038
1885.7142857142856	697.1784700123181
1891.1305443649724	697.3167110516472
1908.0596318442822	699.1892076699444
1914.2857142857142	700.5133321444398
1921.060928943482	700.4617860805622
1935.336015231406	702.1941018798987
1942.8571428571427	704.2490367577765
1951.3313981693605	704.4138913967665
1963.0071499701962	704.2906603329436
1971.4285714285713	704.0935271052983
1979.896670178969	704.3995305609944
1991.301749879978	704.9365822831525
2000.	705.4248131985228

==> Plot_data/Figure_6b/pts6b_BR=06.dat <==
2000.	586.5428768895425
1989.8700420784508	586.1778552419923
1952.8796032464554	585.9692291648414
1942.8571428571427	586.1174672569805
1933.2899940871955	585.0864050867691
1893.3702174437065	581.3951468885363
1885.7142857142856	580.6694875092704
1879.0353491820674	579.5172165560227
1833.6525475356086	576.4590362891687
1828.5714285714284	576.5301248165757
1823.8795466007682	575.7164948634775
1772.603776049558	569.0509924016166
1771.4285714285713	568.9196105472055
1770.3864224895276	568.8003197683275
1751.5982149092956	566.8407603165447
1742.8571428571427	565.8767057578564
1716.3961730140693	562.8931049271274
1714.2857142857142	562.525119761322
1711.8544716239335	562.2954838897457
1662.9824041650738	555.9848579101582
1657.142857142857	555.5613828804159
1650.6579344513336	554.7979157682373
1608.8844048653852	550.407091285269
1600.	549.186508867106
1589.6942095250313	547.8224978112665
1556.324202025888	542.1175974454644
1542.857142857143	540.5326950332067
1528.1106798890469	539.8256773702861
1502.3141288245386	536.52271216966
1485.7142857142858	532.2180379648963
1464.5641643337663	528.4989844014943
1451.0506395719306	526.1780597093737
1428.5714285714287	524.4951797491428
1403.1953134824723	521.1545942444682
1397.4823790103167	519.9863597836538
1371.4285714285716	511.5952298885647
1346.3369622344946	509.76119247902665
1338.6422579184105	508.5218755720058
1314.2857142857144	503.31744397312826
1294.6386059292643	500.6529681236057
1285.7142857142858	499.58901304100885
1274.517579114296	496.8997485257141
1257.1428571428573	491.76963099202953
1244.2171470197354	489.6327496369535
1209.2629172242187	483.7297921039531
1200.0000000000002	482.24499026965447
1193.0567032577028	480.0283509399648
1142.907033701954	469.1947882601254
1142.8571428571431	469.1861354603487
1142.8187461826647	469.17692994307293
1142.545444910387	469.1172785435414
1114.2857142857147	462.5696216058765
1093.7536403666613	456.7932540152286
1085.714285714286	454.7747258853591
1074.1193625079031	451.4464714470058
1057.1428571428573	446.2852822000986
1045.6077687151924	443.3847208480928
1028.571428571429	438.46320521967414
1004.4223209855321	433.0634597069641
997.1101808933944	430.87131595562323
983.0622445201753	426.76776437414617
971.4285714285717	423.15420816873973
950.0470624869595	416.7268371680535
931.9783104482409	411.6672165964372
914.2857142857144	406.2279769918954
903.6175751007551	402.20188729557344
885.7142857142859	396.1676126798116
858.3710265307634	388.24134824955576
857.3816110676595	387.9345176828315
857.1428571428573	387.8692146167127
856.7545173240704	387.74240347123737
812.1063803382388	372.98474644853354
800.0000000000002	368.98643111470346
777.6010568172784	360.48640131398713
768.4964712797536	356.6389287514112
759.1538294894385	353.19290038618533
747.1172455994208	348.2453490902556
742.857142857143	346.8138910694606
734.8281009409696	343.926031677017
728.5714285714287	341.52379269981753
725.3020870899043	340.54055341640117
714.2857142857144	337.45366060172597
713.0939525500856	336.8736595683468
704.0851042834645	332.3472482511311
690.6570302218389	326.6107845776132
685.7142857142858	324.4949226689235
683.3872985438123	323.79391720574085
678.038027626186	321.30844755623855
657.1428571428572	312.42123806423706
643.6745271010908	305.6340364202423
628.5714285714287	299.0537222442739
611.1273248905702	292.3023604328321
603.3488099731329	289.07880603661135
590.158565520906	282.92995140124486
571.4285714285716	273.350379137999
566.3003292716674	270.46909662875635
556.957899868004	265.9147948472493
542.8571428571429	258.63264841064773
530.6699396346148	251.87184870567089
514.2857142857143	244.25540994103167
508.8208823634087	241.90936403643326
494.2243779501484	235.18734194156926
485.7142857142858	231.98511100510484
459.4977955569582	220.07102102809864
458.08921123045684	219.3824413712584
457.14285714285717	219.00640589448287
452.2967629506604	216.56759731115324
425.4294298456686	202.29804363284148
420.8772831205066	200.20413219331078
400.	189.00487740412555

==> Plot_data/Figure_6b/pts6b_BR=07.dat <==
2000.	477.00363461076137
1995.0396210786068	476.886652403158
1947.8429562771014	476.92681988653595
1942.8571428571427	476.714179242314
1938.0641215052412	476.62243697304535
1888.2921038616525	473.13895054053853
1885.7142857142856	472.95092988351405
1883.457411561321	472.63637056549
1829.114872073673	469.9622550795122
1828.5714285714284	469.9734277244593
1828.066207271231	469.90277532261194
1821.82580584205	469.1172785435414
1800.	466.1203347233332
1774.766542150711	463.96043555619696
1771.4285714285713	463.70984858460554
1767.7432156036864	463.4270265392433
1742.8571428571427	461.2877005656225
1720.6469759215124	459.3386826536372
1714.2857142857142	458.32496856736685
1707.0107166588928	457.9509210667584
1667.092289783225	453.9130980377597
1657.142857142857	453.3873865134485
1646.1868137115168	452.40257046115954
1628.5714285714284	450.63654142852715
1612.7502900538527	449.7225652786033
1600.	448.09509729155957
1585.3389762635038	446.88602082275946
1559.8707493310017	443.4181007154202
1542.857142857143	441.8998413383606
1524.4184072821167	441.3304336268004
1514.2857142857142	440.9493351796455
1505.444438255536	439.4471312258568
1485.7142857142858	434.91604291579904
1460.8002577864015	431.96790058027756
1454.119332016538	431.06213102849125
1428.5714285714287	429.72593316847576
1400.091721413346	426.8974065430419
1400.	426.887237038934
1399.9273977770713	426.8703795796679
1371.4285714285716	418.81526301388834
1349.0101029862851	418.16026922515283
1335.488788496057	416.48067543203916
1314.2857142857144	412.8433486147443
1297.0403063279887	411.0580541975256
1271.6768095717655	407.3837478627315
1257.1428571428573	403.6134550949328
1246.2784613163014	402.4633607372178
1207.0256150362115	397.3796572344858
1200.0000000000002	396.51040200616666
1194.701883450607	395.112927773965
1171.4285714285716	389.7283874330754
1159.093322222706	388.24134824955576
1144.3821292381183	386.2857050395831
1142.8571428571431	385.9903450988183
1140.9453327710792	385.79121041038655
1095.0469726922881	376.4263711949932
1085.714285714286	374.5762005418341
1072.4346698989586	371.53847145598104
1046.6944310927631	365.62703761780165
1028.571428571429	361.11423542394505
1003.3128901451247	357.08892211345625
997.8246846728719	355.74629135603544
986.7770559151926	353.19290038618533
971.4285714285717	349.292169623788
950.6503612719994	344.19471437648696
931.268259260595	339.89555464089847
914.2857142857144	335.6471626608144
904.0137809478471	332.4257524718471
885.7142857142859	327.50363560158553
858.6819072787994	321.30844755623855
857.438955242207	320.99355466886703
857.1428571428573	320.92949461008726
856.6701212979215	320.80585184669104
828.5714285714288	312.85543252013946
812.0197581220762	308.7706441433334
800.0000000000002	305.4086108826626
778.1907888729432	298.9216447299647
771.4285714285716	296.51378685903995
768.2266679461397	295.41811311903683
757.6060778475207	292.3023604328321
742.857142857143	287.54531119748464
724.8174650582281	282.2839272670351
692.3483226726468	271.82112141874086
685.7142857142858	269.31727485996225
683.0147825894599	268.302534130452
675.5497786613938	265.9147948472493
657.1428571428572	259.45693891446433
643.049355168216	253.46684642512793
628.5714285714287	248.38550998946957
607.5908854918431	241.90936403643326
602.2733654264914	240.0950760319557
593.4799239963077	236.74230579999102
571.4285714285716	227.31267811810233
565.4479344940719	224.47287760734233
554.2132951940428	220.07102102809864
542.8571428571429	215.1964573805794
529.7513205918557	209.08414122982748
514.2857142857143	203.2919159929021
505.15762079675176	200.20413219331078
492.77390422676575	195.57813065657217
461.1468338859845	184.56166939109536
457.14285714285717	183.06999909703072
456.27026837462824	182.65775845667127
454.8598988278329	182.13072470890694
428.57142857142856	171.38576955496555
423.23798820216433	168.6411861740742
415.6278874067904	165.6888922300674
400.	158.97536138823193

==> Plot_data/Figure_6b/pts6b_BR=08.dat <==
400.	126.31989472157836
417.50161076632963	132.18852674861284
430.2855363043435	136.34795176624692
432.5507182352075	137.12408783810355
457.14285714285717	144.58557132005336
465.47500677904844	146.6292941917048
478.26610004823857	150.73134449063284
485.7142857142858	152.83835670950296
502.55658188803636	156.70099402252012
514.2857142857143	160.16625785450267
530.8617252169093	165.6888922300674
538.6673719389951	168.00371575894016
560.2389631358072	175.50558871229504
571.4285714285716	178.9815577467752
574.736360165061	180.146629085667
580.1988098105945	182.13072470890694
600.0000000000001	188.49038950952337
613.5330243942161	191.4302659136555
628.5714285714287	195.52652189329342
643.5802660205619	200.20413219331078
653.1735610941698	202.85300954736428
667.139593768231	206.94254286577006
685.7142857142858	211.67469682905963
694.3187703805283	213.88896185490572
713.5266726716031	220.07102102809864
714.2857142857144	220.2864016832854
736.8510837519076	224.49177547362638
742.857142857143	225.86012203875367
754.6390639079757	228.82683539260742
780.3344032060654	234.87933759720622
800.0000000000002	239.28147836280436
824.9146367906803	244.8565195127194
834.7362209128426	246.89854880738426
857.1428571428573	251.33900230445354
871.3664529578756	253.68040694467948
910.137644818729	262.2871299533065
914.2857142857144	262.9803315384849
916.9137011232378	263.61072663710866
928.5083931571094	265.9147948472493
942.8571428571431	268.4231204461602
964.6993558919644	271.9068072158362
971.4285714285717	273.19102917227735
981.8359851448259	275.2389282263063
1012.5606262326227	280.39375478686935
1028.571428571429	282.1593032436437
1051.3411104353454	286.74019528677593
1061.3960954395598	288.2143195552815
1081.985472841351	292.3023604328321
1085.714285714286	292.95506506332094
1109.8806933595283	296.59742464939353
1120.3602647606601	298.2417226800562
1142.8571428571431	299.7354863061582
1160.9920269798451	302.5809440760406
1171.4285714285716	303.61931128562185
1185.713255201812	306.4613787303735
1200.0000000000002	309.02708699651595
1210.9503733790425	309.8660048686238
1250.5100003047867	314.3280528147823
1257.1428571428573	315.0922098441777
1262.3527172493273	315.81271849566
1285.7142857142858	319.6379796888502
1308.521391582923	321.30844755623855
1313.956458009886	321.65896607839244
1314.2857142857144	321.6840398953931
1314.6879736275878	321.7367352089441
1366.5753647871793	326.51395882873584
1371.4285714285716	326.5348497979495
1377.6144707498268	327.9580958622122
1418.009746646902	332.7448638867264
1428.5714285714287	333.6095861724445
1440.3445944943212	334.0824398761933
1471.6887298539996	336.5835674851338
1485.7142857142858	337.658018278665
1503.7347126721716	341.0657489162326
1523.633672372296	342.427202366578
1542.857142857143	342.8484754262045
1563.8148409266641	344.39935246086344
1577.981063735836	345.6117820158411
1600.	346.6760798768934
1625.3385746546096	349.43198596419717
1631.546977208003	349.7298474663124
1657.142857142857	351.6500689327257
1685.4235251547275	352.85299629943137
1685.9758527782467	352.88710921883717
1714.2857142857142	353.57190828168945
1739.640807324589	356.9747663189016
1746.4467894812421	357.416331543015
1771.4285714285713	358.82203027570625
1794.1693361370715	360.0785888360661
1806.7371972098929	361.16114663733975
1828.5714285714284	361.66499330829356
1849.0778294665056	362.7526838361835
1865.8092677019397	363.47580686457854
1885.7142857142856	365.3417330289332
1903.4005927152375	366.1561514073674
1926.259483815722	367.4785270310592
1942.8571428571427	367.14148816863815
1958.986995962153	368.048234759801
1983.7860172660512	367.94571414432403
2000.	368.1249977752937

==> Plot_data/Figure_6b/pts6b_BR=09.dat <==
400.	87.00433099743157
423.7046721962479	92.41774573996379
429.3921614156287	93.66430919692814
430.48529713930395	93.91921764769738
457.14285714285717	99.31340909363436
464.9929890541812	100.58996787482081
477.1669186289472	103.23911847100013
485.7142857142858	104.8428541564728
502.4409510808487	107.36896327777436
514.2857142857143	109.73384774119644
530.7041781957467	113.48386251097044
538.681168887879	115.06407745172493
560.3831484247596	120.26493592910975
571.4285714285716	122.57738457150609
574.7404721355135	123.38459530992154
580.128111380046	124.74522488320575
600.0000000000001	129.08161373825524
613.688805227272	131.04705995478093
628.5714285714287	133.799735235331
644.1203704491785	137.12408783810355
653.3964217728335	138.83586301461344
666.5927399342734	141.48292880855072
685.7142857142858	144.74740620506222
694.7253905245501	146.29999421017303
714.2857142857144	150.65473881679046
714.8226865959572	150.73134449063284
737.3923849736921	153.48384852294737
742.857142857143	154.3204514159305
753.5026252454165	156.13968788965775
781.0809644522541	160.47665588127452
800.0000000000002	163.21890196413185
825.7885634316254	167.22282440734932
833.2184949912181	168.25831826400395
857.1428571428573	171.39326753859098
872.5775665255462	173.0556906377253
907.9783049565928	178.36607448795365
914.2857142857144	179.0297708323851
918.3320003369221	179.70661951579476
936.3795907627649	182.13072470890694
942.8571428571431	182.87574769274443
966.2059972813563	185.307939932303
971.4285714285717	185.9769774573365
979.461089216742	187.04027438086865
1014.3855601805968	190.8905958638347
1028.571428571429	191.7782464687156
1048.6036592204027	194.62222932549219
1063.476270830458	196.04902091392492
1085.714285714286	199.04312778655273
1095.7868264323404	200.20413219331078
1111.8968292764935	201.79416168893485
1117.559363520999	202.38625547320603
1142.8571428571431	203.21694799908434
1163.512319844007	205.52172893872336
1171.4285714285716	206.02499585005833
1182.202570700699	207.47587112016248
1200.0000000000002	209.5919162719652
1213.7809608557259	210.25380095797365
1246.836201145333	212.68673556228902
1257.1428571428573	212.92371372353253
1265.3123754019482	214.19726282098233
1285.7142857142858	216.4479006469423
1310.8914665456132	217.6112993990458
1314.2857142857144	217.74456192834373
1317.1989668735032	217.95818481694934
1340.9976340731705	220.07102102809864
1342.8571428571431	220.2124064588819
1369.8030742809024	221.25880218097606
1371.4285714285716	221.33475627184546
1373.4909489845982	221.57913047351815
1421.5061966248204	225.28053951075765
1428.5714285714287	225.65188639397383
1436.3769361194181	225.83346615683394
1475.2690755089375	227.81618354169765
1485.7142857142858	228.2137229783363
1499.115122352478	230.05685994914774
1527.83073468844	231.29859427205653
1542.857142857143	231.4630304524654
1559.1097414183268	232.2396837241838
1582.100279180582	233.5098634931442
1600.	233.8476331573803
1620.5115482064184	235.53823327900545
1636.0369637263773	236.0022628027579
1657.142857142857	237.034061804371
1680.3409033506757	237.642976591953
1690.5755888354781	238.0462953443399
1714.2857142857142	238.10662936156538
1741.5212936394732	240.8416181946532
1744.0802201239576	240.93157452066455
1767.626431114993	241.90936403643326
1771.4285714285713	242.04456546166526
1798.6482313493357	242.9946530773519
1801.5575295710382	243.16027795201265
1828.5714285714284	243.21735348773112
1854.0917813196208	244.36587924029726
1860.4038129943053	244.53577423839286
1885.7142857142856	246.08194661954934
1908.319254055909	246.73644733786745
1920.8254972273162	247.20532847882828
1942.8571428571427	246.60263267530823
1964.3748335917037	247.62641413087863
1978.3864965548494	247.5478599712062
2000.	247.66821187013676

==> Plot_data/Figure_6b/pts6b_BR=095.dat <==
400.	60.731954268212604
422.7645817199818	64.32727890937667
426.3102228921712	64.81076080752636
441.26460530012963	67.08876442845718
457.14285714285717	69.20537262695075
461.16121885096817	69.775992139262
468.6515339274885	70.71067811865471
498.9112252270958	74.40390464103682
514.2857142857143	75.98776795437126
535.7143570860404	79.58792393725936
570.4431376283324	85.44066991460537
571.074887005153	85.54079730879808
571.4285714285716	85.59274491594712
572.771870485093	85.82157925944126
609.8962902922891	90.89127135350819
628.5714285714287	93.28256335707661
632.8765441609769	93.91921764769738
650.218613623432	96.09759607784213
674.6188955400349	99.51476495322306
685.7142857142858	100.61450317992556
690.9859602243469	101.45252532730123
706.4953813307333	103.23911847100013
733.7777610907337	106.39022899983965
742.857142857143	106.97847810852346
760.4772542626752	109.44213095044681
777.3682302419841	111.27357101443499
800.0000000000002	113.49086361690789
822.2038044441283	115.90219683379645
839.1510911560486	117.53012133811633
857.1428571428573	118.66275218167388
868.8419356783514	120.00489841200049
914.2426014700408	124.72741679480602
914.2857142857144	124.73045730292006
914.3135405565439	124.73373073175638
914.4383768848459	124.74522488320575
942.8571428571431	126.95665109829963
962.788097415485	128.36604893003312
971.4285714285717	129.12766983503974
984.6794517441944	130.3408656321199
1010.7978963086442	132.3076100416711
1028.571428571429	133.00136247074383
1053.579533039122	135.51556475836168
1059.8007897465666	135.9224714037851
1072.73914794224	137.12408783810355
1085.714285714286	138.14274122202121
1108.7097655733655	139.67953076277743
1121.9024258835946	140.62666510159252
1142.8571428571431	141.0148943555689
1160.0734678461667	142.3783720249114
1171.4285714285716	142.8627945941945
1186.838721653194	144.30313384683225
1200.0000000000002	145.37730937373723
1210.242174004757	145.70479844508966
1251.1137498883766	147.7518236987906
1257.1428571428573	148.05746079427868
1261.9431433048146	148.3542770213093
1285.7142857142858	150.16693353398588
1304.0043019741224	150.73134449063284
1313.7774995251991	150.9852279035029
1314.2857142857144	151.00124587357547
1314.8991728757057	151.0378568609906
1366.7532319533384	153.08314755557114
1371.4285714285716	153.01238440284862
1377.3471382502248	153.714672050617
1418.453660168505	155.86707242533342
1428.5714285714287	156.22519180975877
1439.6994826719933	156.38940034418096
1472.4284255889206	157.5108770141449
1485.7142857142858	157.79403430504675
1502.748947232727	159.4783981874419
1520.0367843573986	162.5633082673861
1542.857142857143	162.64334408645865
1566.626824716337	163.07515212153902
1574.7366308407743	163.88376374178625
1600.	169.66995418580782
1622.9443401503418	168.8052526801015
1634.569613778462	169.01281953651406
1657.142857142857	172.39225027453287
1670.718450009725	174.12437143123583
1701.531411721785	174.5985751369411
1714.2857142857142	173.59784968237798
1724.0787861813967	176.31910413840995
1742.8571428571427	178.2252098808687
1769.7978517449221	182.13072470890694
1770.975164055255	182.4043875638899
1771.4285714285713	182.41225917159042
1771.9085255485218	182.4204231065237
1819.2766968378853	187.82369325398548
1828.5714285714284	190.1851455602349
1838.184287200069	188.02166240703846
1872.4558018184496	190.3052727627091
1885.7142857142856	192.5933118974429
1907.5615173657136	195.79548609343834
1919.7084625054363	196.641122917845
1942.8571428571427	197.01234944704956
1967.4656563732208	202.84872324164044
1971.4285714285713	202.82597253905192
1975.4419073628903	202.8825949369235
2000.	204.5692117585377

==> Plot_data/Figure_6b/pts6b_BR=099.dat <==
400.	26.875654514075258
403.60217624407875	27.127285705315366
408.79175038736594	27.452809008426886
437.29036893631314	29.318214669151732
457.14285714285717	30.46488852724908
473.0489398417113	31.469598203775778
502.8415060423343	33.17160088299166
510.4605233081898	33.594455455236904
514.2857142857143	33.767132437233904
529.8255446170343	34.92327318316267
545.4705284963761	36.14912824282098
571.4285714285716	38.16406607855625
580.3271799194349	38.91782813965107
595.4778596199793	40.081694547276726
616.3650858845814	41.73501265003455
628.5714285714287	42.467590303084584
654.6602155399128	44.42283702306958
663.1752294215127	44.948097462258396
685.7142857142858	46.16484698278714
694.566880492266	47.032104586748254
710.4918424923274	48.43125429634986
732.7151746955757	50.085420563134434
742.857142857143	50.815004155637396
770.6370145919494	53.37696922114182
773.3964740033066	53.5852998054034
800.0000000000002	54.758454420284934
812.7789669405211	56.09541535332697
828.5714285714288	57.752882599517484
837.5270154829599	58.52014040851156
852.8225058603476	59.363383424017776
857.1428571428573	59.830207483321765
868.9561020015782	60.85475295303488
894.5510999580866	62.47216712830157
914.2857142857144	63.13428783884039
936.6389672816372	65.66558401588051
957.995507838036	67.63419507048664
971.4285714285717	68.52190846463895
979.0388440037357	68.95096302279677
998.7887598826846	70.71067811865471
1022.3856766447607	72.17403778342498
1028.571428571429	72.81325915451072
1042.3566115386955	74.01335257695695
1066.0152296427852	75.47707762290952
1085.714285714286	75.90831442446976
1109.8420605489869	78.87973381068481
1123.5241383937762	80.14215298393702
1142.8571428571431	80.58061563458803
1155.0216805446514	82.06732751576776
1171.4285714285716	83.69068262019408
1191.5602223475562	85.44066991460537
1198.6114145847148	85.83445032360845
1200.0000000000002	85.97709762787662
1202.7303926559557	86.21668929226394
1245.497701616596	88.79981325774277
1257.1428571428573	88.89188502940834
1279.0342433490073	91.86447661823982
1290.1593843203707	92.54687857959418
1304.4043251154253	93.91921764769738
1314.2857142857144	94.54054988766173
1336.8612725834817	95.80262072447091
1353.6878111450383	97.34878244302261
1371.4285714285716	97.52572582640592
1383.6153313632283	99.15576624411533
1428.4804694890574	103.23911847100013
1428.5577525513788	103.24379401164364
1428.5714285714287	103.2436513088895
1428.5953288458102	103.24728960526286
1477.314298771044	106.15114334400383
1485.7142857142858	106.08214234039795
1499.9496697265413	108.2223140841814
1524.5193620091773	109.70253224544469
1542.857142857143	109.58131922978676
1570.717892528783	113.75124726815996
1572.6033812333192	113.9262111587346
1600.	113.77674962881113
1620.0233005781502	116.74211194972273
1642.3547419408453	118.78360313621333
1657.142857142857	118.71498625689688
1668.0402804954067	120.32389140225519
1713.5878961891556	124.45729783861061
1714.2857142857142	124.45444142838583
1714.8040876902678	124.53127505915084
1717.0906057879827	124.74522488320575
1742.8571428571427	126.32205653041048
1764.7051357964883	127.5537400350624
1771.4285714285713	128.20544121397117
1781.846812602924	129.1239665598474
1813.7415632883071	131.02416730007536
1828.5714285714284	130.65199052844758
1851.1253436239829	134.418703491344
1861.7280061424806	135.05779290423058
1883.6717843811716	137.12408783810355
1885.7142857142856	137.24890590833047
1910.9051762717675	138.6677443848184
1919.357090692818	139.44633997491908
1942.8571428571427	138.91488901887942
1961.062549667995	141.9128039390835
1971.4285714285713	142.90273763567959
1986.7303443375938	144.25135478111304
2000.	145.06786041581975

==> Plot_data/Figure_6b/pts6b_BR=0999.dat <==
400.	9.828757673140414
413.5874782967605	10.18938162325564
428.1452251059883	10.658315582669205
442.57619795393	11.185039572859955
454.9107379128575	11.715973926316769
457.14285714285717	11.794680091246798
472.96363193469176	12.221251162494637
492.4830594155713	12.87858705040884
504.59039899189816	13.29876999637552
514.2857142857143	13.609406209759092
537.2319177006995	14.422744883972502
569.4500869746635	15.561371131161588
570.6397534129322	15.60207259300933
571.4285714285716	15.626241223467515
575.4352877078082	15.769215728365449
606.7456755447439	16.727707691593093
628.5714285714287	17.347236909741977
643.5733302203915	17.891741390485738
669.9582374415475	18.803015465431965
680.4772482208848	19.13194465963938
685.7142857142858	19.27516257633534
703.3405492164802	19.93318070529679
718.4872095892937	20.383322245112886
726.1273337023288	20.668898121889008
742.857142857143	21.17856000728467
758.2450104767446	21.591219888381985
790.7839475089347	22.71993821195385
797.361353902424	22.919328974915565
800.0000000000002	23.020128293537983
807.037352776972	23.25561724006139
838.535166112421	24.16393620385419
857.1428571428573	24.606042358319584
879.6173565201734	25.483861018607186
900.1252241013942	26.195215055667337
914.2857142857144	26.523126751627498
921.4875224137114	26.805848166168307
940.564036251534	27.452809008426886
964.0650005812615	28.130448862728738
971.4285714285717	28.2917061495324
987.2964099771062	28.933903018486305
1006.9469918929983	29.49075132508006
1028.571428571429	29.945544760308604
1050.5372290822704	30.844408958804525
1070.371256592663	31.528328723625744
1085.714285714286	31.972640872330558
1094.6032888223278	32.2094098124916
1122.8327176539208	33.17160088299166
1138.7508385195301	33.625742837948316
1142.8571428571431	33.77504886633725
1150.6039873796306	34.03356999561158
1184.0766502908705	34.96765407719061
1200.0000000000002	35.262781996509524
1228.373653732807	36.48721211013472
1228.9264889718688	36.506221169630194
1257.1428571428573	37.01160694119151
1274.9701885534244	37.783989237431015
1304.4319352709838	38.79492560525505
1314.2857142857144	38.96756329961887
1320.6494243107406	39.245886567886444
1345.3053759246966	40.081694547276726
1366.9010029174963	40.68715921642714
1371.4285714285716	40.76002977409033
1379.0241380694395	41.102628024414734
1413.964250833389	42.06813853130179
1428.5714285714287	42.585819474858866
1452.5099705505536	43.38835037100035
1460.2803385322031	43.60374048173862
1485.7142857142858	43.98276402001569
1507.8800369232383	45.003695781794896
1524.4761326416267	45.57127524598354
1542.857142857143	46.08872794658004
1555.6100319370755	46.428561604858295
1596.1246999440816	47.81371386299125
1600.	47.86812673254501
1602.7259418855447	47.996041534221476
1615.6523555570184	48.43125429634986
1651.102254650786	49.409785835924005
1657.142857142857	49.48463696350573
1666.3496921888975	49.93056368729251
1699.60800703829	50.84337479115699
1714.2857142857142	51.0172869343813
1736.3134537298704	52.0960472191615
1747.6054789690397	52.406692128840206
1771.4285714285713	52.676838102083856
1796.2466625541595	53.903054629185114
1805.522320282358	54.21973972817421
1828.5714285714284	54.47028783343455
1845.5757262493357	55.31599581334468
1873.942226034007	56.28276766944138
1885.7142857142856	56.40557728572645
1894.4815578706805	56.84558783383134
1942.701952323862	58.49007431646572
1942.8571428571427	58.49162774232746
1942.9737524674774	58.49754741166602
1943.6473524604742	58.52014040851156
1993.105379078779	59.871593260006584
2000.	59.92773178309655

==> Plot_data/Figure_6c/pts6c_Ad+t.dat <==
400.0000326530612	0.5153425644868656
400.4907486728954	0.5152515839268195
400.98146469272956	0.5151613090407406
401.96289673239795	0.5149828487044005
403.9257608117347	0.5146340972697745
407.85148897040807	0.5139678291816597
415.7029452877549	0.51274966098033
416.1936613075891	0.5126782046314918
416.68437732742325	0.5126072686092925
417.66580936709164	0.5124669385576716
419.62867344642837	0.5121923164567013
423.5544016051018	0.5116662267973255
431.40585792244866	0.5106993100795314
431.9378503195469	0.5106376132328981
432.4698427166451	0.5105763758802926
433.53382751084143	0.5104552625997041
435.66179709923426	0.5102183650103458
439.9177362760199	0.5097649903567327
448.42961462959124	0.5089333274188904
448.9616070266894	0.508884431887994
449.49359942378766	0.5088358801215428
450.5575842179841	0.5087397958915496
452.6855538063769	0.5085516224708782
456.94149298316256	0.5081906237839201
465.4533713367339	0.5075253393119886
465.95010949885125	0.5074886904404244
466.44684766096856	0.5074522697592542
467.44032398520324	0.5073801059460918
469.4272766336726	0.5072384402696822
473.40118193061124	0.5069653838818422
481.3489925244886	0.5064575849430216
481.845730686606	0.5064274405989848
482.3424688487233	0.5063974754448524
483.33594517295796	0.5063380774597106
485.3228978214273	0.5062213746989467
489.29680311836603	0.5059960626843455
497.2446137122434	0.5055757182041432
497.73160784346146	0.505551198614387
498.2186019746796	0.5055268158441354
499.19259023711584	0.5054784570127702
501.1405667619882	0.5053833403701032
505.036519811733	0.5051993108746031
512.8284259112226	0.5048545588645647
513.3154200424406	0.5048339874600745
513.8024141736587	0.5048135263124156
514.7764024360949	0.5047729318931076
516.7243789609674	0.504693034613793
520.6203320107122	0.5045382513466127
528.4122381102018	0.5042475601677481
528.9405086186839	0.5042287152354592
529.468779127166	0.5042099757298941
530.5253201441303	0.5041728101177106
532.6384021780588	0.5040997126478537
536.8645662459157	0.5039582987579284
545.3168943816298	0.5036934353077819
545.8451648901118	0.5036776333820268
546.373435398594	0.5036619164534794
547.4299764155583	0.5036307353597808
549.5430584494868	0.5035693688707145
553.7692225173439	0.5034504993743278
562.2215506530579	0.5032273132411603
562.7145669265592	0.503214862682385
563.2075832000604	0.5032024723501308
564.193615747063	0.5031778709480093
566.1656808410679	0.5031293754112395
570.109811029078	0.5030351371699104
577.998071405098	0.5028570928441662
578.4910876785993	0.5028464051378132
578.9841039521006	0.5028357674399413
579.9701364991031	0.5028146409334286
581.942201593108	0.5027729756306273
585.8863317811181	0.5026919346543733
593.7745921571383	0.5025385453465698
594.3088848079035	0.5025285558165994
594.8431774586688	0.5025186153400567
595.9117627601995	0.5024988803798118
598.0489333632606	0.5024599863732975
602.3232745693829	0.5023844392333412
610.8719569816274	0.5022418316907136
611.4062496323927	0.5022332765161983
611.9405422831579	0.5022247619847278
613.0091275846885	0.5022078539166485
615.1462981877496	0.5021745153085797
619.4206393938719	0.5021096978891251
627.9693218061165	0.5019871194562582
628.4938704259825	0.501979890265679
629.0184190458485	0.5019726937416319
630.0675162855807	0.5019583979799364
632.1657107650449	0.5019301906738846
636.3620997239732	0.5018752744443027
644.75487764183	0.5017711419747941
645.279426261696	0.5017648749597007
645.8039748815621	0.5017586354282356
646.8530721212942	0.5017462382346476
648.9512666007583	0.5017217673046789
653.1476555596868	0.5016740878542286
661.5404334775435	0.5015835385934204
662.0297278624287	0.5015784490453435
662.5190222473138	0.5015733797295464
663.4976110170842	0.501563301407166
665.4547885566249	0.5015433833164064
669.3691436357063	0.5015044803365504
677.1978537938692	0.501430245962478
677.6871481787543	0.5014257583115497
678.1764425636395	0.5014212880427921
679.1550313334099	0.5014123993276748
681.1122088729505	0.5013948269430707
685.026563952032	0.5013604847695201
692.8552741101948	0.5012948757247706
693.385844872344	0.5012905719919513
693.9164156344932	0.5012862858823487
694.9775571587917	0.5012777661858313
697.0998402073885	0.5012609344828346
701.3444063045821	0.5012280830427306
709.8335384989693	0.501165483990479
726.811802887744	0.5010516421727879
727.3071194149122	0.5010485312199426
727.8024359420806	0.5010454315599341
728.7930689964173	0.5010392659217333
730.7743351050906	0.5010270680097788
734.7368673224373	0.5010031949477023
742.6619317571307	0.5009574574912725
758.5120606265174	0.5008734057069032
758.9976331227865	0.5008709765261602
759.4832056190555	0.500868555605066
760.4543506115938	0.5008637384073177
762.3966405966701	0.5008542016569976
766.2812205668229	0.5008355114084949
774.0503805071285	0.5007996073347645
789.5887003877396	0.5007332827823192
790.1155492612727	0.5007311540208985
790.6423981348057	0.50072903278627
791.696095881872	0.500724812770171
793.8034913760046	0.5007164616688502
798.0182823642696	0.5007001082650883
806.4478643407996	0.5006687432553134
823.3070282938596	0.5006109831011749
823.798622932412	0.5006093918232503
824.2902175709642	0.5006078055727216
825.2734068480686	0.5006046480780478
827.2397854022777	0.5005983925882828
831.1725425106956	0.5005861154683068
839.0380567275317	0.500562464624266
854.769085161204	0.500518536248132
855.3019561770202	0.5005171223594553
855.8348271928365	0.500515713129047
856.9005692244691	0.5005129085699181
859.0320532877342	0.5005073545512688
863.2950214142645	0.500496462924264
871.820957667325	0.5004755144753132
888.8728301734461	0.5004367261541421
889.3959571583632	0.5004355977235775
889.9190841432802	0.5004344728008518
890.9653381131143	0.5004322334270556
893.0578460527825	0.5004277962061504
897.2428619321188	0.5004190850377687
905.6128936907916	0.5004022938438345
922.352957208137	0.5003710712030479
922.8408299580732	0.5003702057229892
923.3287027080094	0.5003693426609678
924.3044482078817	0.5003676237589554
926.2559392076264	0.500364214620203
930.1589212071158	0.5003575092466295
937.9648852060947	0.5003445364568623
953.5768132040523	0.5003202394874018
954.1059623312525	0.5003194524809326
954.6351114584527	0.5003186677813183
955.6934097128532	0.5003171052705937
957.810006221654	0.5003140075805609
962.0431992392556	0.5003079197721128
970.5095852744589	0.5002961608256148
987.4423573448654	0.50027420698103
987.9362522370848	0.5002735962361425
988.430147129304	0.5002729871060111
989.4179369137428	0.5002717736698051
991.39351648262	0.5002693659531783
995.3446756203748	0.5002646260347262
1003.2469938958841	0.5002554396275523
1019.0516304469028	0.5002381751038559
1053.302591693838	0.5002052694318185
1086.929934963222	0.5001780444974832
1118.3010071938304	0.5001563839580622
1152.3137675693365	0.5001362783991475
1184.070256906067	0.5001201604685331
1215.2031282652463	0.5001064502188863
1248.9776877693234	0.5000935554885593
1280.4959762346248	0.5000830994269451
1314.655952844824	0.5000732257162532
1348.192311477472	0.5000647902351909
1379.4723990713444	0.5000578834165117
1413.3941748101145	0.5000512941333056
1445.059679510109	0.5000458744129767
1476.1015662325522	0.5000411559187188
1509.7851410998933	0.5000366154806707
1541.2124449284586	0.5000328541697969
1575.2814369019218	0.50002922827815
1607.0941578366092	0.5000262142529438
1638.2832607937455	0.5000235655609926
1672.1140518957795	0.5000209946556053
1703.688571959038	0.5000188458047099
1737.904780167194	0.5000167580976925
1771.497370397799	0.5000149240132769
1802.8336895896282	0.5000133837470124
1836.8116969263554	0.5000118789533033
1868.5334332243067	0.5000106125519126
1899.6315515447068	0.5000094870296112
1933.3713580100048	0.5000083821985591
1964.8548934365272	0.5000074491824764
1965.4040352163775	0.5000074336876554
1965.9531769962275	0.5000074182185893
1967.0514605559279	0.5000073873575352
1969.2480276753286	0.5000073259424358
1973.64116191413	0.5000072043299166
1982.427430391733	0.5000069658940384
1982.976572171583	0.5000069512006394
1983.5257139514333	0.5000069365315449
1984.623997511134	0.5000069072660935
1986.8205646305346	0.5000068490249198
1991.213698869336	0.5000067336917907
1991.7628406491863	0.500006719382051
1992.3119824290363	0.500006705095925
1993.4102659887367	0.5000066765943438
1995.6068331081374	0.500006619872685
1996.1559748879877	0.5000066057506714
1996.7051166678377	0.5000065916519344
1997.803400227538	0.5000065635241232
1998.3525420073884	0.5000065494949659
1998.9016837872384	0.5000065354889187
1999.4508255670885	0.50000652150594
1999.9999673469388	0.5000065075459892

==> Plot_data/Figure_6c/pts6c_W+b.dat <==
400.0000326530612	0.000535182375995197
400.4907486728954	0.0005329674761054382
400.98146469272956	0.0005307677672676603
401.96289673239795	0.0005264133360638171
403.9257608117347	0.0005178804141952924
407.85148897040807	0.0005014877394268756
415.7029452877549	0.0004711714800876089
431.40585792244866	0.0004189106370400006
465.4533713367339	0.00033356057755833454
497.2446137122434	0.000276793700259037
528.4122381102018	0.00023492589419241925
562.2215506530579	0.00019997491765882074
593.7745921571383	0.00017429483951143023
627.9693218061165	0.0001519309201877115
661.5404334775435	0.00013409240507125235
692.8552741101948	0.00012025421783896151
726.811802887744	0.0001076265247443885
758.5120606265174	0.00009761293197545617
789.5887003877396	0.00008913788459440482
823.3070282938596	0.00008117045632153246
854.769085161204	0.00007468897726195192
888.8728301734461	0.00006852562776405587
922.352957208137	0.00006320646247100567
953.5768132040523	0.000058797762219060905
987.4423573448654	0.00005452925556665422
1019.0516304469028	0.00005095968183911706
1053.302591693838	0.00004748111713659026
1086.929934963222	0.00004440747829684883
1118.3010071938304	0.000041806082805690885
1152.3137675693365	0.000039239918756663123
1184.070256906067	0.00003705475648193945
1215.2031282652463	0.0000350876204045551
1248.9776877693234	0.0000331280879202979
1280.4959762346248	0.00003144582453757533
1314.655952844824	0.000029765108753287016
1348.192311477472	0.00002824439678392817
1379.4723990713444	0.00002692986407900784
1413.3941748101145	0.000025606555781662204
1445.059679510109	0.000024458289517404075
1476.1015662325522	0.000023406764682534303
1509.7851410998933	0.00002234141406109123
1541.2124449284586	0.000021412292910138162
1575.2814369019218	0.000020469646022495657
1607.0941578366092	0.00001964500473929261
1638.2832607937455	0.000018884374636416552
1672.1140518957795	0.000018108608330075807
1703.688571959038	0.000017427244899502436
1737.904780167194	0.00001673172076687574
1771.497370397799	0.00001608889243211358
1802.8336895896282	0.000015522292447728653
1836.8116969263554	0.000014941322307302624
1868.5334332243067	0.000014428065378079777
1899.6315515447068	0.000013950307260028996
1933.3713580100048	0.000013458478681425023
1964.8548934365272	0.00001302276414030665
1965.4040352163775	0.000013015354157046198
1965.9531769962275	0.000013007950534426075
1967.0514605559279	0.000012993162341835229
1969.2480276753286	0.000012963661962936959
1973.64116191413	0.00001290496360460317
1982.427430391733	0.000012788763620177101
1982.976572171583	0.000012781553598221753
1983.5257139514333	0.000012774349707807032
1984.623997511134	0.0000127599602936474
1986.8205646305346	0.000012731254736893369
1991.213698869336	0.000012674135157103024
1991.7628406491863	0.000012667022406483987
1992.3119824290363	0.000012659915676745337
1993.4102659887367	0.000012645720252588928
1995.6068331081374	0.000012617401354859977
1996.1559748879877	0.000012610336580516816
1996.7051166678377	0.000012603277772665302
1997.803400227538	0.000012589178029426366
1998.3525420073884	0.00001258213708055768
1998.9016837872384	0.000012575102071217798
1999.4508255670885	0.000012568072994689961
1999.9999673469388	0.00001256104984426703

==> Plot_data/Figure_6c/pts6c_Z+t.dat <==
400.0000326530612	0.00014049930145947998
400.4907486728954	0.00014017911478285218
400.98146469272956	0.00013986000471274282
401.96289673239795	0.0001392249967842279
403.9257608117347	0.00013796770717874201
407.85148897040807	0.00013550306277054864
415.7029452877549	0.00013076593676071668
431.40585792244866	0.0001220030043548532
465.4533713367339	0.0001057787949424182
497.2446137122434	0.0000933768262371738
528.4122381102018	0.00008321384751188195
562.2215506530579	0.00007394995661053177
593.7745921571383	0.0000666250986725919
627.9693218061165	0.00005984437788098407
661.5404334775435	0.000054140425778708806
692.8552741101948	0.00004951966560494119
726.811802887744	0.0000451430115160349
758.5120606265174	0.00004155724025201041
789.5887003877396	0.000038438678825443705
823.3070282938596	0.00003543375321840168
854.769085161204	0.000032934896981259485
888.8728301734461	0.000030511831918723044
922.352957208137	0.000028382766055297393
953.5768132040523	0.000026590774992452033
987.4423573448654	0.00002483155640887798
1019.0516304469028	0.00002334170355387472
1053.302591693838	0.000021873120736821164
1086.929934963222	0.000020561506984190884
1118.3010071938304	0.000019440991986181837
1152.3137675693365	0.00001832614960006779
1184.070256906067	0.000017369288334462205
1215.2031282652463	0.00001650189216474398
1248.9776877693234	0.00001563212644165884
1280.4959762346248	0.000014880826665751926
1314.655952844824	0.000014125928413314236
1348.192311477472	0.000013439167726385602
1379.4723990713444	0.000012842639958282364
1413.3941748101145	0.000012239412718870206
1445.059679510109	0.000011713753118421578
1476.1015662325522	0.000011230554870553102
1509.7851410998933	0.000010739212624353257
1541.2124449284586	0.000010309219782852517
1565.128539430115	9.999999999999997e-6

==> Plot_data/Figure_6c/pts6c_h1+t.dat <==
400.0000326530612	0.00035914287727790414
400.4907486728954	0.0003577637867459789
400.98146469272956	0.0003563913850418764
401.96289673239795	0.0003536665512231918
403.9257608117347	0.0003482960666526201
407.85148897040807	0.00033786605094986817
415.7029452877549	0.0003182011590135295
431.40585792244866	0.000283246996022346
465.4533713367339	0.0002238078895836183
497.2446137122434	0.0001831977009489779
528.4122381102018	0.00015304796969566872
562.2215506530579	0.0001279735455685583
593.7745921571383	0.00010972938233915994
627.9693218061165	0.00009404839923020198
661.5404334775435	0.00008173050427653702
692.8552741101948	0.00007232040548488918
726.811802887744	0.00006386477660628661
758.5120606265174	0.000057261114204695206
789.5887003877396	0.000051750156651685057
823.3070282938596	0.0000466405593193629
854.769085161204	0.00004253879756370184
888.8728301734461	0.0000386871196709272
922.352957208137	0.000035403415393081274
953.5768132040523	0.00003271157413000205
987.4423573448654	0.000030132189588618143
1019.0516304469028	0.000027996209914362677
1053.302591693838	0.000025933771692477244
1086.929934963222	0.000024127567658138416
1118.3010071938304	0.000022611040647046114
1152.3137675693365	0.00002112624864119122
1184.070256906067	0.00001987086231201722
1215.2031282652463	0.00001874791885562466
1248.9776877693234	0.000017636206205869937
1280.4959762346248	0.000016687374209716817
1314.655952844824	0.000015744639129155125
1348.192311477472	0.000014896215627745581
1379.4723990713444	0.000014166361117821133
1413.3941748101145	0.000013434988654811124
1445.059679510109	0.000012803116235195815
1476.1015662325522	0.000012226748857098821
1509.7851410998933	0.000011645036878551319
1541.2124449284586	0.000011139561485183075
1575.2814369019218	0.000010628505173061283
1607.0941578366092	0.000010182905169667934
1620.8574188127768	9.999999999999997e-6

==> Plot_data/Figure_6c/pts6c_h2+t.dat <==
400.0000326530612	0.48362261095840187
400.4907486728954	0.4837175056955464
400.98146469272956	0.48381167180223716
401.96289673239795	0.4839978464115283
403.9257608117347	0.4843617585421989
407.85148897040807	0.4850573139651929
415.7029452877549	0.48633020044380815
416.1936613075891	0.4864049163358348
416.68437732742325	0.4864790938662783
417.66580936709164	0.4866258533586418
419.62867344642837	0.48691312367737327
423.5544016051018	0.4874636952945762
431.40585792244866	0.48847652928305135
431.9378503195469	0.4885411989770186
432.4698427166451	0.4886053923589925
433.53382751084143	0.48873236775422807
435.66179709923426	0.4889807932996895
439.9177362760199	0.4894564658478992
448.42961462959124	0.49032989483962997
448.9616070266894	0.4903812829607149
449.49359942378766	0.49043231405760207
450.5575842179841	0.4905333175500198
452.6855538063769	0.49073117452042236
456.94149298316256	0.4911109406734218
465.4533713367339	0.49181151342592705
465.95010949885125	0.49185013437958935
466.44684766096856	0.49188851790815974
467.44032398520324	0.49196457994670384
469.4272766336726	0.49211393381306134
473.40118193061124	0.49240194609566806
481.3489925244886	0.49293806965349374
481.845730686606	0.4929699175613071
482.3424688487233	0.4930015787143491
483.33594517295796	0.493064346185593
485.3228978214273	0.4931876991325938
489.29680311836603	0.4934259661817985
497.2446137122434	0.49387091356841173
497.73160784346146	0.4938968867268017
498.2186019746796	0.4939227170510632
499.19259023711584	0.4939739530823832
501.1405667619882	0.49407475342991936
505.036519811733	0.49426987485656376
512.8284259112226	0.4946357642462352
513.3154200424406	0.49465761249121937
513.8024141736587	0.4946793454426157
514.7764024360949	0.4947224684677211
516.7243789609674	0.49480736370177275
520.6203320107122	0.4949719116994164
528.4122381102018	0.49528125212085206
528.9405086186839	0.4953013207732709
529.468779127166	0.49532127899851364
530.5253201441303	0.4953608671604723
532.6384021780588	0.49543875094298634
536.8645662459157	0.49558950832144044
545.3168943816298	0.4958721878473564
545.8451648901118	0.4958890664380473
546.373435398594	0.4959058558363732
547.4299764155583	0.4959391693736505
549.5430584494868	0.4960047513839933
553.7692225173439	0.49613185928054904
562.2215506530579	0.49637078833900183
562.7145669265592	0.49638412824728656
563.2075832000604	0.49639740483819056
564.193615747063	0.4964237695438879
566.1656808410679	0.4964757552399436
570.109811029078	0.49657683119200596
577.998071405098	0.4967680048655941
578.4910876785993	0.49677948990324367
578.9841039521006	0.49679092227193283
579.9701364991031	0.4968136301872932
581.942201593108	0.49685842691326987
585.8863317811181	0.4969456077930282
593.7745921571383	0.497110805332907
594.3088848079035	0.49712157276603863
594.8431774586688	0.4971322884413897
595.9117627601995	0.49715356573771435
598.0489333632606	0.4971955125265325
602.3232745693829	0.49727704045833476
610.8719569816274	0.4974311318123454
611.4062496323927	0.4974403843807631
611.9405422831579	0.49744959397846156
613.0091275846885	0.49746788523854824
615.1462981877496	0.4975039627633991
619.4206393938719	0.49757415045337683
627.9693218061165	0.497707056846443
628.4938704259825	0.4977149025062007
629.0184190458485	0.4977227135567799
630.0675162855807	0.49773823257714317
632.1657107650449	0.4977688634551862
636.3620997239732	0.49782853686756456
644.75487764183	0.4979418378399087
645.279426261696	0.49794866310620933
645.8039748815621	0.49795545919349427
646.8530721212942	0.4979689644407647
648.9512666007583	0.4979956314416381
653.1476555596868	0.4980476244203787
661.5404334775435	0.498146498071453
662.0297278624287	0.4981520608933766
662.5190222473138	0.4981576021889478
663.4976110170842	0.4981686206080411
665.4547885566249	0.4981904035752693
669.3691436357063	0.4982329760963282
677.1978537938692	0.4983143168614693
677.6871481787543	0.4983192386719593
678.1764425636395	0.4983241419505964
679.1550313334099	0.49833389325309607
681.1122088729505	0.4983531771985824
685.026563952032	0.49839088894752887
692.8552741101948	0.4984630299863006
693.385844872344	0.4984677667081421
693.9164156344932	0.4984724846016443
694.9775571587917	0.4984818642689505
697.0998402073885	0.4985004016527415
701.3444063045821	0.49853660841108977
709.8335384989693	0.498605701642617
726.811802887744	0.49873172351434547
727.3071194149122	0.4987351745644764
727.8024359420806	0.4987386134926916
728.7930689964173	0.4987454551911224
730.7743351050906	0.4987589953955215
734.7368673224373	0.49878551433451884
742.6619317571307	0.49883639339587754
758.5120606265174	0.4989301630066647
758.9976331227865	0.49893287860575064
759.4832056190555	0.4989355852979631
760.4543506115938	0.498940972104265
762.3966405966701	0.49895164039246576
766.2812205668229	0.4989725634373816
774.0503805071285	0.4990128153863644
789.5887003877396	0.4990873904976091
790.1155492612727	0.4990897890995735
790.6423981348057	0.4990921795466707
791.696095881872	0.4990969361114638
793.8034913760046	0.49910635286060684
798.0182823642696	0.4991248081983714
806.4478643407996	0.4991602630193219
823.3070282938596	0.49922577212996583
823.798622932412	0.4992275811654793
824.2902175709642	0.4992293847250897
825.2734068480686	0.499232975497443
827.2397854022777	0.49924009221564736
831.1725425106956	0.49925407076123196
839.0380567275317	0.49928104248473604
854.769085161204	0.4993313010800612
855.3019561770202	0.49933292244243116
855.8348271928365	0.49933453870465605
856.9005692244691	0.49933775600691566
859.0320532877342	0.4993441302654433
863.2950214142645	0.4993566416677838
871.820957667325	0.4993807490378216
888.8728301734461	0.49942554926650407
889.3959571583632	0.49942685597519637
889.9190841432802	0.4994281588208893
890.9653381131143	0.4994307529789909
893.0578460527825	0.4994358955487623
897.2428619321188	0.4994460007473381
905.6128936907916	0.4994655149802629
922.352957208137	0.4995019361530329
922.8408299580732	0.4995029483982182
923.3287027080094	0.49950395796469865
924.3044482078817	0.4995059690961443
926.2559392076264	0.4995099595933404
930.1589212071158	0.49951781542065193
937.9648852060947	0.49953304114860314
953.5768132040523	0.49956166040125677
987.4423573448654	0.4996163000174059
1019.0516304469028	0.4996595273008367
1053.302591693838	0.49969944255861565
1086.929934963222	0.49973285894957775
1118.3010071938304	0.49975975792649885
1152.3137675693365	0.4997850292838546
1184.070256906067	0.49980554462433835
1215.2031282652463	0.49982321234968874
1248.9776877693234	0.49984004809087285
1280.4959762346248	0.4998538865476419
1314.655952844824	0.4998671386074512
1348.192311477472	0.4998786299846711
1379.4723990713444	0.4998881777183331
1413.3941748101145	0.4998974249095389
1445.059679510109	0.49990515042815237
1476.1015662325522	0.49991198001287096
1509.7851410998933	0.4999186588557652
1541.2124449284586	0.49992428475602485
1575.2814369019218	0.499929802020337
1607.0941578366092	0.4999344703428781
1638.2832607937455	0.49993864466560733
1672.1140518957795	0.4999427713053278
1703.688571959038	0.49994628635738325
1737.904780167194	0.4999497684478757
1771.497370397799	0.4999528910792578
1802.8336895896282	0.4999555669381278
1836.8116969263554	0.4999582359730466
1868.5334332243067	0.49996053079136976
1899.6315515447068	0.49996261349098886
1933.3713580100048	0.4999647035770405
1964.8548934365272	0.4999665093418875
1965.4040352163775	0.49996653967833504
1965.9531769962275	0.4999665699762616
1967.0514605559279	0.4999666304567971
1969.2480276753286	0.4999667509583128
1973.64116191413	0.4999669901367478
1982.427430391733	0.4999674613026721
1982.976572171583	0.4999674904363822
1983.5257139514333	0.4999675195334827
1984.623997511134	0.4999675776180864
1986.8205646305346	0.49996769335051894
1991.213698869336	0.49996792308110566
1991.7628406491863	0.4999679516359486
1992.3119824290363	0.4999679801550953
1993.4102659887367	0.4999680370865243
1995.6068331081374	0.4999681505234909
1996.1559748879877	0.49996817879432986
1996.7051166678377	0.49996820702991934
1997.803400227538	0.49996826339556955
1998.3525420073884	0.4999682915257407
1998.9016837872384	0.4999683196208828
1999.4508255670885	0.49996834768105053
1999.9999673469388	0.4999683757062989

==> Plot_data/Figure_6d/pts6d_Ad+t.dat <==
400.0000326530612	0.44706150043938014
400.4907486728954	0.44715346631285807
400.98146469272956	0.44724777252978326
401.96289673239795	0.4474429887362612
403.9257608117347	0.447857177889054
407.85148897040807	0.4487625875478435
415.7029452877549	0.45077544148807513
431.40585792244866	0.4551103332053916
431.9378503195469	0.4552582420276013
432.4698427166451	0.4554060387139274
433.53382751084143	0.45570124533787376
435.66179709923426	0.4562897824061882
439.9177362760199	0.45745703105606966
448.42961462959124	0.4597377670958425
465.4533713367339	0.4640141634351059
465.95010949885125	0.4641325401731811
466.44684766096856	0.4642505391815489
467.44032398520324	0.46448540141395994
469.4272766336726	0.46495056714550176
473.40118193061124	0.46586257440914947
481.3489925244886	0.4676130632057534
497.2446137122434	0.4708238055420539
497.73160784346146	0.47091620675289425
498.2186019746796	0.47100826102490734
499.19259023711584	0.4711913317811269
501.1405667619882	0.4715533437361118
505.036519811733	0.4722610274735169
505.5235139429511	0.4723479719639526
506.0105080741692	0.47243458234992697
506.9844963366054	0.4726068041972097
508.9324728614778	0.47294727613437343
509.4194669926959	0.4730315716995627
509.90646112391397	0.4731155400353231
510.88044938635016	0.4732824985196993
512.8284259112226	0.47361252740245463
513.3154200424406	0.47369422977272374
513.8024141736587	0.4737756119837317
514.2894083048768	0.47385667492957206
514.7764024360949	0.4739374195062321
515.2633965673131	0.474017846611479
515.7503906985312	0.4745096863221182
516.2373848297493	0.47458919805908883
516.7243789609674	0.4746683980121551
517.2113730921856	0.4747472870735569
517.6983672234037	0.4748258661368768
518.6723554858398	0.4749820978497256
520.6203320107122	0.4752908807423738
521.1073261419303	0.47536731493193946
521.5943202731485	0.4754434463089615
522.5683085355846	0.47559480423163014
523.0553026668026	0.47567003258143303
523.5422967980207	0.47574496172684927
524.0292909292389	0.47581959257063633
524.516285060457	0.47589392601569086
525.0032791916751	0.4767705001757567
525.4902733228932	0.4768437339471297
525.9772674541114	0.47691667867439247
526.4642615853294	0.4769893352398011
526.9512557165474	0.4770617045255498
527.4382498477655	0.47713378741370427
528.4122381102018	0.47727709752446795
528.9405086186839	0.477354350680518
529.468779127166	0.4774312710694223
530.5253201441303	0.4775841180403322
532.6384021780588	0.4778858681728079
533.1666726865408	0.4779604906137018
533.6949431950229	0.4780347892539446
534.7514842119872	0.47818241959530944
536.8645662459157	0.47847384368464463
537.3928367543979	0.47854590689164955
537.92110726288	0.47861765518611576
538.9776482798443	0.4787602114508874
539.5059187883264	0.4788310216233779
540.0341892968086	0.4789015212875928
541.0907303137728	0.4790415934744417
541.619000822255	0.479111168183642
542.1472713307371	0.47918043675760397
542.6755418392192	0.47924940028434243
543.2038123477014	0.4793180598496832
543.7320828561835	0.479386416537221
544.2603533646657	0.47945447142827674
544.7886238731478	0.47952222560185737
545.3168943816298	0.48005519641071165
545.8451648901118	0.48012212930425097
546.373435398594	0.48018876823705975
547.4299764155583	0.4803211684462597
549.5430584494868	0.4805824876818515
550.071328957969	0.4806470983489099
550.5995994664511	0.48071142344194256
551.6561404834154	0.480839221050299
553.7692225173439	0.48109143481573724
554.297493025826	0.4811537897684919
554.8257635343082	0.4812158673650875
555.3540340427903	0.48127766862021976
555.8823045512725	0.48133919454572266
556.4105750597546	0.48140044615055033
556.9388455682367	0.48146142444075674
557.4671160767189	0.4815221304194766
557.9953865852009	0.48227718963765476
558.5236570936829	0.48233708484228155
559.051927602165	0.48239671581825244
560.1084686191293	0.4825151889795333
562.2215506530579	0.48274900724295616
562.7145669265592	0.4828029658791929
563.2075832000604	0.48285670104031847
564.193615747063	0.4829635040277101
566.1656808410679	0.4831744621679614
570.109811029078	0.4835859572051337
570.6028273025793	0.48363643172992576
571.0958435760805	0.4836866948726707
572.081876123083	0.48378658995316653
574.053941217088	0.48398387574930435
574.5469574905892	0.4840326796894008
575.0399737640905	0.4840812780679629
576.0260063110929	0.4841778610054831
577.998071405098	0.4843685915233722
578.4910876785993	0.4844157709091586
578.9841039521006	0.4844627504013004
579.4771202256018	0.4845095306975292
579.9701364991031	0.48455611249318775
580.4631527726043	0.48460249648122833
580.9561690461055	0.4849957952419813
581.4491853196068	0.48504173327284344
581.942201593108	0.4850874775894267
582.4352178666093	0.4851330288694406
582.9282341401106	0.4851783877882359
583.914266687113	0.4852685312317931
585.8863317811181	0.48544653923831316
586.3793480546194	0.48549057034063536
586.8723643281206	0.485534414399842
587.8583968751232	0.48562154400338675
588.3514131486245	0.4856648308491208
588.8444294221257	0.485707933254537
589.8304619691282	0.4857935873215578
590.3234782426296	0.4858361402659201
590.8164945161308	0.4858785113354857
591.309510789632	0.48592070116583475
591.8025270631333	0.4859627103902334
592.2955433366345	0.4860045396396386
592.7885596101357	0.4860461895427006
593.2815758836371	0.486699811489984
593.7745921571383	0.4867410590216297
594.3088848079035	0.4867855634506813
594.8431774586688	0.4868298643092947
595.9117627601995	0.4869178584051808
598.0489333632606	0.48709143756864554
602.3232745693829	0.4874291288648298
610.8719569816274	0.488067955404355
627.9693218061165	0.4894699941065273
628.4938704259825	0.4895023724882645
629.0184190458485	0.4895345980967495
630.0675162855807	0.4895985932161075
630.5920649054467	0.4896303638321982
631.1166135253128	0.48966198388548904
631.6411621451789	0.48969345392277447
632.1657107650449	0.4897247744885378
632.6902593849109	0.4902165965836465
633.214808004777	0.49024773742914846
633.739356624643	0.4902787330124352
634.263905244509	0.4903095838621582
634.788453864375	0.4903402905047286
635.3130024842411	0.490370853464326
636.3620997239732	0.49043155042021236
636.8866483438392	0.4904616854537796
637.4111969637053	0.4904916788789471
638.4602942034373	0.49055124295450525
640.5584886829016	0.49066869423786263
644.75487764183	0.49089700138338266
645.279426261696	0.4909249310553918
645.8039748815621	0.4909527270726001
646.8530721212942	0.49100792005775284
648.9512666007583	0.4911167231229943
649.4758152206243	0.49114359686301057
650.0003638404904	0.49117034072583504
651.0494610802225	0.49122344067065005
653.1476555596868	0.49132810228189017
653.6722041795529	0.49135394986327074
654.1967527994188	0.49137967121800324
654.7213014192849	0.4914052667936823
655.245850039151	0.4914307370359909
655.770398659017	0.4914560823887088
656.2949472788831	0.49148130329372064
656.8194958987492	0.491728903090813
657.3440445186152	0.4917539769206662
657.8685931384812	0.4917789287567835
658.3931417583473	0.4918037590307727
659.4422389980793	0.49185305660958445
661.5404334775435	0.49195021180862525
662.0297278624287	0.4919725943654435
662.5190222473138	0.4919948740739044
663.4976110170842	0.492039126293216
665.4547885566249	0.49212641129866425
665.94408294151	0.492147980435374
666.4333773263952	0.4921694493840059
667.4119660961655	0.49221208802213556
667.9012604810507	0.49223325836093523
668.3905548659359	0.49225432981027245
668.879849250821	0.4922753026915746
669.3691436357063	0.4922961773249899
669.8584380205916	0.4923169540293915
670.3477324054768	0.49276478461758155
670.837026790362	0.4927855799429448
671.3263211752471	0.49280628012868855
671.8156155601323	0.4928268854845809
672.3049099450175	0.49284739631915586
673.2834987147878	0.49288813565234035
673.772793099673	0.4929083647618872
674.2620874845582	0.4929285005720002
675.2406762543285	0.49296849350245575
677.1978537938692	0.49304737299681145
677.6871481787543	0.49306686411191797
678.1764425636395	0.4930862643136065
679.1550313334099	0.4931247931473031
681.1122088729505	0.49320077266500756
685.026563952032	0.49334848317214897
685.5158583369173	0.4933665541809733
686.0051527218025	0.493384538826199
686.9837414915728	0.4934202501242265
688.9409190311135	0.4934906483784371
692.8552741101948	0.4936274076432743
693.385844872344	0.4936455360731155
693.9164156344932	0.49366356799969535
694.9775571587917	0.49369934365671553
695.508127920941	0.4937170880404693
696.0386986830902	0.49373473722760114
696.5692694452393	0.4937522915412878
697.0998402073885	0.4937697513033246
697.6304109695377	0.4939956248412774
698.1609817316869	0.49401304966042625
698.6915524938361	0.49403038183212283
699.2221232559853	0.4940476216705695
699.7526940181344	0.49406476948862743
700.2832647802836	0.49408182559782143
701.3444063045821	0.49411566392907824
701.8749770667314	0.4941324467675686
702.4055478288806	0.49414913913006336
703.4666893531789	0.49418225364552437
705.5889724017757	0.4942474102951418
706.1195431639248	0.49426347779165086
706.650113926074	0.4942794572156457
707.7112554503725	0.49431115302370043
708.2418262125218	0.49432686999344233
708.772396974671	0.4943425000620443
709.8335384989693	0.49437350065357744
710.3641092611185	0.49438887175231677
710.8946800232677	0.49440415710154495
711.4252507854169	0.49475039515384384
711.9558215475662	0.4947657786874793
712.4863923097155	0.49478107877032407
713.0169630718647	0.4947962956804732
714.078104596163	0.4948264810891764
714.6086753583122	0.49484145013804903
715.1392461204614	0.4948563371148751
716.2003876447599	0.4948858659402617
718.3226706933567	0.4949439506289217
718.8532414555059	0.4949582706605022
719.3838122176551	0.49497251076614834
720.4449537419536	0.4950007522513064
722.5672367905504	0.495056287616932
726.811802887744	0.4951636254145324
727.3071194149122	0.49517583136482324
727.8024359420806	0.49518797120008823
728.7930689964173	0.495212053325864
730.7743351050906	0.49525943295705127
731.269651632259	0.4952711155513076
731.7649681594273	0.495282733611036
732.755601213764	0.49530577690260275
734.7368673224373	0.4953510975619145
735.2321838496057	0.4953622692730177
735.7275003767741	0.4953733779815221
736.2228169039424	0.4953844238755871
736.7181334311107	0.4953954071426432
737.2134499582789	0.4954063279693935
737.7087664854473	0.4954171865418189
738.2040830126157	0.495588514602455
738.699399539784	0.4955993938566431
739.1947160669524	0.4956102119563579
739.6900325941207	0.495620969083662
740.6806656484573	0.4956423011457655
742.6619317571307	0.49568424153393764
743.1572482842989	0.4956945768933003
743.6525648114673	0.49570485271163794
744.643197865804	0.49572522642787814
746.6244639744773	0.49576526705932283
747.1197805016457	0.4957751309759721
747.615097028814	0.4957849367394243
748.6057300831507	0.49580437448804415
749.1010466103189	0.49581400681223287
749.5963631374873	0.4958235816612711
750.586996191824	0.4958425596048133
751.0823127189924	0.49585196303317014
751.5776292461608	0.4958613096540886
752.0729457733291	0.49594292569805126
752.5682623004974	0.49595222898576036
753.0635788276657	0.49596147619179626
753.558895354834	0.4959706674791689
754.5495284091708	0.4959888829468561
755.0448449363391	0.4959979074500885
755.5401614635074	0.4960068766804995
756.530794517844	0.4960246499619434
757.0261110450124	0.49603345433099827
757.5214275721808	0.4960422040632817
758.5120606265174	0.4960595402469442
758.9976331227865	0.49606795861116765
759.4832056190555	0.4960763250662258
759.9687781153247	0.4963519236177137
760.4543506115938	0.49636044762492393
760.9399231078628	0.4963689209691068
761.4254956041319	0.4963773437933335
762.3966405966701	0.49639403845154334
762.8822130929392	0.49640231056901396
763.3677855892083	0.49641053273350905
764.3389305817465	0.49642682776477026
766.2812205668229	0.4964588245356767
766.766793063092	0.49646670093232376
767.2523655593611	0.4964745284849516
768.2235105518993	0.4964900376029202
770.1658005369757	0.4965204756749654
774.0503805071285	0.49657906102941446
774.5359530033976	0.49658617200138605
775.0215254996667	0.49659323625109186
775.9926704922049	0.4966072250972355
776.478242988474	0.49661414994926145
776.963815484743	0.49662102859020135
777.9349604772813	0.49663464774486543
778.4205329735504	0.4966413885104541
778.9061054698195	0.496648083568689
779.3916779660885	0.49665473304435453
779.8772504623577	0.49666133706177834
780.3628229586268	0.4966678957448355
780.8483954548958	0.49667440921694844
781.3339679511649	0.49668087760108903
781.8195404474341	0.4968286515253562
782.3051129437032	0.4968351796287961
782.7906854399723	0.49684166340176145
783.7618304325105	0.4968544984378767
785.7041204175869	0.49687964181763977
789.5887003877396	0.4969278482193512
790.1155492612727	0.4969341751353411
790.6423981348057	0.49694045208436943
791.696095881872	0.4969528566616517
792.2229447554051	0.49695898457854165
792.7497936289383	0.49696506310574773
793.8034913760046	0.496977072562192
794.3303402495377	0.4969830037755798
794.8571891230708	0.49698888616758585
795.384037996604	0.4972959834850803
795.9108868701371	0.497302129126507
796.4377357436703	0.4973082273125455
796.9645846172034	0.4973142781805207
798.0182823642696	0.49732623850890273
798.5451312378027	0.4973321482412882
799.0719801113357	0.4973380111995732
800.125677858402	0.4973495973319911
802.2330733525346	0.4973722141980434
806.4478643407996	0.4974152558055546
806.9747132143327	0.4974204330232519
807.5015620878658	0.4974255655599431
808.555259834932	0.4974356970960513
810.6626553290646	0.49745542953219074
811.1895042025977	0.49746025281830075
811.7163530761309	0.4974650324223319
812.7700508231972	0.4974744610745506
814.8774463173296	0.4974927995621211
815.4042951908627	0.497497276801432
815.9311440643958	0.49750171132732834
816.984841811462	0.4975104527144548
817.5116906849952	0.497514759812341
818.0385395585283	0.4975190246701286
819.0922373055946	0.4975274281337736
819.6190861791277	0.4975315669727013
820.1459350526609	0.49753566403767424
820.672783926194	0.49753971944412234
821.1996327997272	0.49754373330703733
821.7264816732603	0.4976544339873807
822.2533305467934	0.49765850110432597
822.7801794203265	0.49766252731953975
823.3070282938596	0.49766651274576035
823.798622932412	0.49767019479893926
824.2902175709642	0.49767384152799093
825.2734068480686	0.49768102937572933
827.2397854022777	0.49769498514602123
827.7313800408299	0.4976983871247154
828.2229746793821	0.49770175449507204
829.2061639564866	0.49770838576270743
831.1725425106956	0.4977212368519601
831.6641371492478	0.4977243644124269
832.1557317878002	0.49772745806045154
833.1389210649047	0.4977335439613549
833.6305157034569	0.4977365363845774
834.1221103420091	0.4977394952360466
834.6137049805614	0.49774242060019197
835.1052996191137	0.4977453125611484
835.596894257666	0.4977481712027576
836.0884888962182	0.4978295670687119
836.5800835347704	0.49783245514864266
837.0716781733227	0.4978353103390044
837.5632728118749	0.49783813272219235
838.0548674504272	0.4978409223803159
839.0380567275317	0.49784640384837786
839.529651366084	0.4978490958211102
840.0212460046363	0.4978517553943686
841.0044352817408	0.4978569776649513
841.496029920293	0.4978595405228214
841.9876245588453	0.4978620713023107
842.9708138359498	0.49786703694418794
843.4624084745021	0.4978694719649094
843.9540031130543	0.49787187522391857
844.4455977516066	0.49804530634312066
844.9371923901588	0.4980478582320127
845.428787028711	0.49805037897664595
845.9203816672633	0.49805286865410237
846.9035709443679	0.49805775511448164
847.3951655829201	0.4980601520502414
847.8867602214724	0.49806251822449993
848.869949498577	0.4980671585912974
850.8363280527859	0.49807607350295385
854.769085161204	0.4980924566625283
855.3019561770202	0.49809452969660956
855.8348271928365	0.49809656798185115
856.9005692244691	0.49810054067065146
859.0320532877342	0.498108073056564
859.5649243035505	0.49810987063735085
860.0977953193668	0.49811163419027865
861.1635373509994	0.4981150595667684
863.2950214142645	0.49812150586358916
863.8278924300807	0.4981230336851093
864.3607634458971	0.4981245281787965
864.8936344617134	0.4981259894307165
865.4265054775296	0.49812741752662026
865.9593764933459	0.4982475854792841
866.4922475091622	0.4982491113354823
867.0251185249786	0.4982506045755251
867.5579895407948	0.4982520652834597
868.090860556611	0.49825349354302617
868.6237315724273	0.4982548894376586
869.6894736040599	0.49825758446433893
871.820957667325	0.49826258977598226
872.3538286831413	0.4982637614268384
872.8866996989576	0.498264901369388
873.9524417305902	0.4982670864522425
874.4853127464064	0.4982681317531537
875.0181837622227	0.49826914566697394
876.0839257938553	0.4982710796513663
876.6167968096715	0.49827199988023246
877.1496678254879	0.4982728890385982
877.6825388413042	0.49827374720489714
878.2154098571204	0.4982745744572815
878.7482808729367	0.49827537087362
879.281151888753	0.4982761365315022
879.8140229045694	0.49834104798546996
880.3468939203856	0.49834184199435555
880.8797649362018	0.4983426056206804
881.4126359520181	0.4983433389406961
882.4783779836507	0.49834471496543786
883.0112489994669	0.49834535782130196
883.5441200152833	0.4983459706731351
884.6098620469159	0.4983471066640121
885.1427330627321	0.49834762995203863
885.6756040785484	0.4983481235340012
886.2084750943648	0.49834858748372657
886.741346110181	0.4983490218747776
887.2742171259972	0.49834942678045496
887.8070881418136	0.4985556192920212
888.3399591576299	0.49855625607366544
888.8728301734461	0.49855686404432425
889.3959571583632	0.49855743294132127
889.9190841432802	0.49855797420779907
890.4422111281972	0.49855848791098584
890.9653381131143	0.49855897411787414
891.4884650980314	0.4985594328952223
892.0115920829484	0.4985598643095558
893.0578460527825	0.49856064531411753
893.5809730376996	0.49856099503623785
894.1041000226165	0.4985613176591299
894.6272270075335	0.4985616132481661
895.1503539924506	0.4985618818684916
895.6734809773677	0.49856212358502544
896.1966079622847	0.49856233846246006
896.7197349472017	0.49856252656526356
897.2428619321188	0.4985626879576801
897.7659889170359	0.49856282270373076
898.2891159019529	0.4985629308672148
898.8122428868699	0.49856301251171015
899.335369871787	0.4985630677005748
899.858496856704	0.4985630964969468
900.381623841621	0.4985630989637469
900.904750826538	0.498563075163677
901.4278778114551	0.4985630251592233
901.9510047963722	0.49856294901265624
902.4741317812892	0.4985628467860305
902.9972587662062	0.49856271854118817
903.5203857511233	0.49856256433975693
904.0435127360404	0.49856238424315336
904.5666397209575	0.4985621783125818
905.0897667058746	0.49856194660903635
905.6128936907916	0.4985616891933018
906.1360206757086	0.49856140612595384
906.6591476606256	0.49856109746736066
907.1822746455427	0.49856076327768245
907.7054016304598	0.49856040361687415
908.228528615377	0.49856001854468474
908.7516556002939	0.4985596081206592
909.2747825852109	0.49867181033872476
909.797909570128	0.4986715076245703
910.3210365550451	0.4986711799565544
910.8441635399621	0.4986708273930915
911.8904175097962	0.49867004781248536
912.4135444947133	0.4986696209111755
912.9366714796303	0.49866916934608746
913.9829254494643	0.4986681924540786
914.5060524343814	0.4986676672414193
915.0291794192984	0.49866711759350774
916.0754333891325	0.49866594521831975
916.5985603740496	0.4986653226037592
917.1216873589666	0.49866467577937895
918.1679413288007	0.49866330972449396
918.6910683137178	0.4986625906051837
919.2141952986348	0.4986618474984436
920.2604492684688	0.4986602895429999
920.783576253386	0.49865947480399353
921.3067032383029	0.49865863629695334
921.8298302232199	0.4986577740762663
922.352957208137	0.49865688819613607
922.8408299580732	0.4987374454369708
923.3287027080094	0.4987366847114747
923.8165754579455	0.49873590367343246
924.3044482078817	0.4987351023660732
924.7923209578179	0.49873428083249033
925.280193707754	0.4987334391156416
926.2559392076264	0.4987316953033081
926.7438119575626	0.4987307932930677
927.2316847074987	0.49872987127005236
928.2074302073711	0.4987279673547238
928.6953029573073	0.4987269855465938
929.1831757072434	0.4987259838940569
929.6710484571796	0.4987249624388763
930.1589212071158	0.4987239212226862
930.646793957052	0.49872286028699037
931.1346667069881	0.4988514313307279
931.6225394569243	0.4988505028114756
932.1104122068605	0.49884955490054184
932.5982849567966	0.49884858763865236
933.0861577067328	0.4988476010664044
934.0619032066052	0.49884557015259484
934.5497759565413	0.4988445258915995
935.0376487064775	0.49884346248137956
936.0133942063499	0.4988412783730253
937.9648852060947	0.4988366821160658
938.4527579560308	0.4988354857735508
938.9406307059671	0.4988342705981338
939.9163762058395	0.4988317839044398
941.8678672055842	0.4988265862298256
942.3557399555203	0.498825240309155
942.8436127054565	0.4988238758641711
943.8193582053289	0.4988210915533134
945.7708492050735	0.49881530230585197
946.2587219550097	0.4988138092493187
946.7465947049459	0.4988122979695541
947.7223402048182	0.49880922088869123
948.2102129547544	0.4988076551614894
948.6980857046906	0.4988060713588503
949.6738312045629	0.4988028496738157
950.1617039544991	0.49880121186441895
950.6495767044353	0.4987995561255831
951.1374494543714	0.49879788249352985
951.6253222043076	0.4987961910043712
952.1131949542438	0.49879448169410917
952.60106770418	0.4987927545986364
953.0889404541161	0.4989240957602071
953.5768132040523	0.49892250970445706
954.1059623312525	0.49892076969310023
954.6351114584527	0.49891900915554827
955.6934097128532	0.49891542668084643
957.810006221654	0.4989080173777587
958.3391553488542	0.4989061144025822
958.8683044760544	0.49890419125538965
959.9266027304548	0.49890028461929947
962.0431992392556	0.4988922311927373
962.5723483664558	0.498890168054878
963.1014974936561	0.4988880850900078
963.6306466208563	0.49888598234062265
964.1597957480565	0.49888385984907807
964.6889448752567	0.4988817176575936
965.2180940024568	0.4988795558082505
965.747243129657	0.4988773743429936
966.2763922568572	0.4989424273487825
966.8055413840574	0.4989403035612099
967.3346905112576	0.49893816039085725
968.3929887656581	0.4989338160667213
970.5095852744589	0.4989248966316226
971.0387344016591	0.4989226189296527
971.5678835288593	0.4989203221712709
972.0970326560595	0.4989180063966825
972.6261817832597	0.4989156716459627
973.1553309104598	0.49891331795905763
973.68448003766	0.49891094537578456
974.2136291648603	0.4989085539358329
974.7427782920605	0.4990650005423428
975.2719274192607	0.4990628009125655
975.801076546461	0.49906058279415505
976.8593748008614	0.49905609124674116
978.9759713096621	0.4990468879897127
979.5051204368623	0.49904454153192357
980.0342695640625	0.49904217689289065
981.092567818463	0.49903739322245805
983.2091643272638	0.4990276093649133
987.4423573448654	0.49900718390524157
987.9362522370848	0.49900472698641507
988.430147129304	0.49900225474162446
989.4179369137428	0.4989972643911526
991.39351648262	0.4989871010608362
991.8874113748394	0.49898452234909474
992.3813062670588	0.4989819285431616
993.3690960514974	0.49897669576299036
993.8629909437168	0.4989740568456778
994.356885835936	0.4989714029480248
994.8507807281554	0.4989687340982853
995.3446756203748	0.4989660503246308
995.8385705125941	0.4989633516551498
996.3324654048134	0.4990466118668002
996.8263602970328	0.4990439986525283
997.3202551892521	0.4990413707341288
997.8141500814714	0.4990387281392367
998.3080449736908	0.49903607089540686
999.2958347581294	0.49903071257074805
999.7897296503488	0.4990280115446262
1000.2836245425681	0.4990252959789809
1001.2714143270068	0.4990198213376573
1003.2469938958841	0.4990086987702211
1003.7408887881033	0.49900588218381253
1004.2347836803227	0.49900305127291167
1005.2225734647614	0.49899734658367007
1005.7164683569807	0.49899447285815474
1006.2103632492001	0.49899158491379986
1007.1981530336387	0.4989857664733827
1007.6920479258581	0.4989828360295367
1008.1859428180774	0.49897989147128413
1008.6798377102967	0.49897693282454497
1009.1737326025161	0.4989739601151644
1009.6676274947354	0.4990235503629676
1010.1615223869547	0.4990206196260335
1010.6554172791741	0.4990176749660631
1011.1493121713934	0.4990147164085331
1011.6432070636127	0.49901174397884757
1012.1371019558321	0.49900875770233644
1013.1248917402708	0.4990027437097951
1013.6187866324901	0.4989997160440623
1014.1126815247094	0.4989966746320991
1015.1004713091481	0.49899055066928333
1015.5943662013674	0.49898746816815287
1016.0882610935868	0.49898437202023677
1016.5821559858061	0.49898126225021794
1017.0760508780254	0.4989781388827094
1017.5699457702448	0.49897500194225314
1018.0638406624641	0.4991291274758724
1018.5577355546834	0.4991261730866878
1019.0516304469028	0.4991232053806182
1019.5868017163862	0.499119974648972
1020.1219729858694	0.4991167283403229
1021.1923155248362	0.49911018911361377
1023.3330006027697	0.499096925068472
1027.6143707586366	0.49906966130081665
1028.1495420281199	0.4990661849357568
1028.6847132976034	0.4990626934693536
1029.7550558365701	0.4990556653482604
1031.8957409145034	0.49904142915817645
1032.430912183987	0.4990378327882473
1032.9660834534702	0.4990342215461738
1034.0364259924368	0.4990269545585364
1036.1771110703703	0.499012243355115
1036.7122823398536	0.4990085287944461
1037.247453609337	0.49900479958530214
1037.7826248788206	0.49900105575526116
1038.3177961483038	0.49899729733181775
1038.852967417787	0.49899352434238325
1039.3881386872704	0.49898973681428593
1039.9233099567537	0.4990758568002076
1040.4584812262372	0.49907216868199356
1040.9936524957207	0.49906846621939244
1041.528823765204	0.4990647494392724
1042.5991663041705	0.49905727303354147
1044.739851382104	0.4990421495850696
1045.2750226515873	0.49903833332783964
1045.8101939210708	0.4990345029651379
1046.8805364600375	0.49902680002783356
1047.4157077295208	0.4990229275052923
1047.9508789990043	0.4990190409814023
1049.021221537971	0.4990112260328438
1049.5563928074544	0.4990072976596154
1050.0915640769379	0.4990033553879195
1050.6267353464214	0.4989993992432844
1051.1619066159046	0.49899542925116186
1051.697077885388	0.4989914454369286
1052.2322491548712	0.4989874478258845
1052.7674204243544	0.49898343644325505
1053.302591693838	0.4990434627303154
1053.8280189324219	0.49903958663193415
1054.353446171006	0.49903569740457443
1055.4043006481743	0.4990278796568842
1055.9297278867584	0.4990239511833657
1056.4551551253426	0.49902000967449206
1057.5060096025109	0.49901208764355415
1058.031436841095	0.49900810716775823
1058.5568640796791	0.49900411374914466
1059.0822913182633	0.4990001074106794
1059.6077185568474	0.49899608817526253
1060.1331457954316	0.4989920560657266
1060.6585730340157	0.49898801110483915
1061.1840002725999	0.49898395331530093
1061.709427511184	0.49917056424226736
1062.2348547497681	0.4991667463916832
1062.7602819883523	0.4991629159955256
1063.8111364655206	0.49915521765523385
1065.912845419857	0.49913967140035237
1070.1162633285298	0.4991079854809729
1070.641690567114	0.49910396952979325
1071.1671178056981	0.49909994138066915
1072.2179722828664	0.49909184857332195
1074.319681237203	0.4990755175119683
1074.8451084757871	0.49907140456740157
1075.3705357143713	0.49906727959278735
1076.4213901915396	0.4990589936362275
1078.523099145876	0.4990422782701651
1079.0485263844598	0.4990380696620159
1079.573953623044	0.4990338491879163
1080.6248081002122	0.4990253727228099
1081.1502353387964	0.4990211167721313
1081.6756625773805	0.49901684903615906
1082.7265170545488	0.4990082782883634
1083.251944293133	0.4990039753164131
1083.777371531717	0.4989996606389158
1084.3027987703013	0.4989953342756672
1084.8282260088854	0.4989909962464069
1085.3536532474695	0.49898664657081976
1085.8790804860537	0.4990573119740465
1086.4045077246378	0.49905304181252474
1086.929934963222	0.4990487601408714
1087.4201079668253	0.49904475539311083
1087.9102809704286	0.49904074066053694
1088.890626977635	0.4990326813035145
1090.8513189920482	0.49901644345763335
1094.7727030208741	0.49898349468977543
1095.2628760244775	0.49897933204041783
1095.7530490280806	0.49897515965181416
1096.7333950352872	0.49896678571686776
1097.2235680388903	0.4989625842004275
1097.7137410424937	0.4989583730045459
1098.203914046097	0.4989541521440773
1098.6940870497	0.49894992163383783
1099.1842600533034	0.4989456814886041
1099.6744330569068	0.49895105793533795
1100.1646060605099	0.4989468107040357
1100.6547790641132	0.4989425538900232
1101.1449520677165	0.4989382875079172
1101.6351250713196	0.4989340115722972
1102.6154710785263	0.4989254310986436
1103.1056440821294	0.49892112658958065
1103.5958170857327	0.49891681258494464
1104.5761630929392	0.4989081561464861
1105.0663360965425	0.49890381374133647
1105.5565091001458	0.49889946189796036
1106.046682103749	0.4988951006306025
1106.5368551073523	0.49889072995347084
1107.0270281109556	0.4988863498807368
1107.5172011145587	0.49910215680520553
1108.007374118162	0.4990980355431966
1108.4975471217654	0.49909390511201607
1108.9877201253685	0.49908976552551515
1109.4778931289718	0.49908561679750924
1110.4582391361782	0.4990772919720667
1110.9484121397816	0.49907311590208386
1111.438585143385	0.4990689307455037
1112.4189311505913	0.49906053322707306
1114.3796231650044	0.49904362974882643
1118.3010071938304	0.4990093920353946
1118.8324565746975	0.4990047080279998
1119.3639059555649	0.4990000135922138
1120.4268047172995	0.4989905935021487
1122.5526022407685	0.49897162891224345
1123.0840516216358	0.4989668619422419
1123.6155010025032	0.49896208467602504
1124.6783997642376	0.49895249932017455
1126.8041972877068	0.49893320576892924
1127.335646668574	0.49892835688363835
1127.8670960494414	0.4989234978314407
1128.3985454303088	0.4989186286283013
1128.929994811176	0.4989137492901426
1129.461444192043	0.4990162379984506
1129.9928935729104	0.499011483123804
1130.5243429537777	0.49900671826002874
1131.055792334645	0.49900194342277615
1131.5872417155124	0.4989971586276555
1132.1186910963797	0.49899236389023444
1133.1815898581142	0.4989827446505463
1135.3073873815833	0.4989633875438325
1135.8388367624507	0.49895852364264814
1136.370286143318	0.4989536499221887
1137.4331849050525	0.4989438730841713
1137.9646342859196	0.49893896999687365
1138.496083666787	0.4989340571508223
1139.5589824285216	0.4989242022425318
1140.090431809389	0.4989192602102283
1140.6218811902563	0.4989143084790429
1141.1533305711237	0.49890934706384304
1141.6847799519908	0.4989043759794562
1142.216229332858	0.49889939524067023
1142.7476787137252	0.4989538726558437
1143.2791280945926	0.4989489519623549
1143.81057747546	0.49894402171071534
1144.3420268563273	0.4989390819155039
1144.8734762371946	0.4989341325912607
1145.936374998929	0.49892420541364535
1146.4678243797962	0.49891922758915924
1146.9992737606635	0.49891424029341386
1148.0621725223982	0.4989042373454947
1148.5936219032656	0.49889922172189993
1149.125071284133	0.49889419668420437
1149.6565206650002	0.49888916224660257
1150.1879700458674	0.49888411842325103
1150.7194194267345	0.4988790652282691
1151.2508688076018	0.49895378759421505
1151.7823181884692	0.49894882152125636
1152.3137675693365	0.49894384618697557
1152.8099627152228	0.4989391925486667
1153.3061578611093	0.49893453086040884
1154.2985481528822	0.49892518337905734
1156.2833287364278	0.4989063923105328
1160.2528899035192	0.4988684282352648
1160.7490850494055	0.49886364713349046
1161.245280195292	0.49885885815862663
1162.2376704870649	0.4988492566328996
1164.2224510706105	0.49882995957885684
1168.1920122377019	0.49879099184967457
1168.6882073835882	0.498786086062647
1169.1844025294747	0.498781172572577
1170.1767928212475	0.4987713225249217
1170.6729879671338	0.4987663859880794
1171.1691831130204	0.49876144178968085
1171.665378258907	0.4987564899400348
1172.1615734047932	0.4987515304494247
1172.6577685506795	0.49888021047129016
1173.153963696566	0.4988753980199175
1173.6501588424526	0.4988705780507343
1174.146353988339	0.49886575057384497
1174.6425491342252	0.49886091559932955
1175.1387442801117	0.49885607313724317
1176.1311345718846	0.498846365790458
1176.6273297177709	0.49884150092574864
1177.1235248636574	0.4988366286134475
1178.1159151554302	0.4988268616857856
1180.100695738976	0.4988072388948869
1180.5968908848622	0.49880231472627906
1181.0930860307487	0.4987973831888904
1182.0854763225216	0.49878749804672845
1184.070256906067	0.49876763976426125
1184.5567080210542	0.4987627548378381
1185.0431591360414	0.4987578629033252
1185.5296102510285	0.4987529639697314
1186.0160613660157	0.49874805804604416
1186.502512481003	0.4988366125966604
1186.98896359599	0.49883180292424517
1187.4754147109772	0.4988269863482849
1187.9618658259644	0.49882216287763376
1188.4483169409516	0.49881733252112503
1188.9347680559388	0.4988124952875714
1189.9076702859131	0.4988028002244773
1191.8534747458618	0.4987833279592341
1192.339925860849	0.4987784428314017
1192.8263769758362	0.49877355089629066
1193.3128280908234	0.4987686521625308
1193.7992792058105	0.49876374663873196
1194.2857303207977	0.49875883433348384
1194.772181435785	0.49884744420070204
1195.258632550772	0.49884262820315906
1195.7450836657592	0.49883780550841433
1196.2315347807464	0.49883297612493055
1196.7179858957336	0.4988281400611507
1197.690888125708	0.4988184479263741
1199.6366925856566	0.4987989838625743
1200.1231437006438	0.4987941012714767
1200.609594815631	0.4987892120669243
1201.5824970456054	0.49877941385051017
1203.528301505554	0.49875973841877147
1207.4199104254515	0.49872007338644586
1207.9063615404386	0.4987150859617416
1208.3928126554258	0.49871009205362576
1209.3657148854002	0.49870008481902384
1211.3115193453489	0.49867999289836673
1211.797970460336	0.4986749538285292
1212.2844215753232	0.4986699083385375
1213.2573238052976	0.4986597981293808
1215.2031282652463	0.49863950101239735
1215.7308557574975	0.4986339785917039
1216.2585832497489	0.49862844868897965
1216.786310742	0.4986229113140353
1217.3140382342513	0.4986173664766563
1217.8417657265024	0.4986118141866054
1218.3694932187536	0.4986062544536204
1218.8972207110048	0.4986871551461569
1219.424948203256	0.49868168797785345
1219.9526756955072	0.4986762134543085
1220.4804031877584	0.4986707315851157
1221.5358581722608	0.4986597458480385
1223.6467681412655	0.49863768664559194
1224.1744956335167	0.4986321536234976
1224.702223125768	0.49862661333165903
1225.7576781102703	0.4986155109762642
1227.8685880792752	0.49859321943993506
1228.3963155715264	0.49858762852137894
1228.9240430637778	0.4985820304075199
1229.9794980482802	0.49857081263068537
1230.5072255405314	0.49856519298605173
1231.0349530327826	0.4985595661827977
1231.5626805250338	0.4985539322300391
1232.090408017285	0.49854829113686916
1232.6181355095362	0.4985757353844692
1233.1458630017873	0.4985701205813207
1233.6735904940385	0.49856449868634756
1234.2013179862897	0.4985588697085378
1234.729045478541	0.49855323365685805
1235.256772970792	0.49854759054025316
1236.3122279552945	0.4985362831479411
1236.8399554475457	0.49853061889001704
1237.3676829397969	0.49852494760273386
1237.895410432048	0.4985192692949303
1238.4231379242992	0.4985135839754228
1238.9508654165504	0.49850789165300835
1239.4785929088016	0.4985021923364617
1240.006320401053	0.4984964860345369
1240.5340478933042	0.4986452460978326
1241.0617753855554	0.49863971434961074
1241.5895028778068	0.4986341757404986
1242.6449578623092	0.4986230779739373
1244.755867831314	0.4986008004866548
1248.9776877693234	0.49855591959194573
1249.4701610265938	0.4985506561058689
1249.9626342838642	0.49854538676202537
1250.9475807984047	0.49853483052790654
1252.917473827486	0.49851364806118287
1253.4099470847564	0.49850833790032206
1253.9024203420267	0.4985030219350461
1254.8873668565675	0.498492372617648
1256.8572598856488	0.4984710046194434
1257.349733142919	0.4984656482073429
1257.8422064001893	0.4984602860432496
1258.82715291473	0.49844954448502277
1259.3196261720004	0.4984441651038238
1259.8120994292708	0.49843877999650016
1260.7970459438116	0.4984279926291933
1261.289519201082	0.4984225903820323
1261.7819924583523	0.4984171824343904
1262.2744657156227	0.49849115115764825
1262.7669389728928	0.4984858203667864
1263.259412230163	0.4984804839357013
1263.7518854874334	0.49847514187069636
1264.736832001974	0.4984644408640723
1265.2293052592445	0.4984590819349915
1265.7217785165149	0.498453717397068
1266.7067250310554	0.4984429715196199
1268.6766180601367	0.49842141273205953
1269.169091317407	0.49841600910607026
1269.6615645746774	0.4984105999207445
1270.6465110892182	0.4983997648965827
1272.6164041182994	0.49837802840498285
1273.1088773755696	0.4983725804751561
1273.60135063284	0.4983671270346515
1274.0938238901103	0.4983616680894927
1274.5862971473807	0.49835620364569055
1275.078770404651	0.49835073370924265
1275.5712436619215	0.49834525828613435
1276.0637169191918	0.4983860254314924
1276.5561901764622	0.4983805899172603
1277.0486634337326	0.4983751489572162
1277.541136691003	0.49836970255727703
1278.5260832055435	0.49835879346131684
1280.4959762346248	0.49833691024959514
1281.0297258691592	0.4983309660251392
1281.5634755036936	0.4983250154663322
1282.097225138228	0.49831905858056147
1282.6309747727623	0.49831309537519747
1283.1647244072967	0.4983071258575945
1283.698474041831	0.4983011500350883
1284.2322236763653	0.49843408924552524
1284.7659733108997	0.49842826564988474
1285.299722945434	0.49842243585087753
1285.8334725799682	0.49841659985570924
1286.900971849037	0.49840490930563003
1289.0359703871745	0.49838145416675755
1289.569720021709	0.49837557499883667
1290.1034696562433	0.4983696896918081
1291.170968925312	0.4983579006886443
1293.3059674634494	0.49833424932251064
1297.5759645397243	0.49828665471058287
1298.1097141742587	0.4982806781549851
1298.643463808793	0.49827469557130305
1299.7109630778618	0.498262712346893
1300.2447127123962	0.49825671171973074
1300.7784623469306	0.49825070509161484
1301.8459616159992	0.49823867385948656
1302.3797112505335	0.4982326492689172
1302.9134608850677	0.49822661870428153
1303.447210519602	0.49822058217226384
1303.9809601541365	0.4982145396795325
1304.5147097886709	0.49820849123274225
1305.0484594232053	0.49820243683853166
1305.5822090577396	0.49819637650352494
1306.115958692274	0.49827365034311655
1306.6497083268084	0.49826767490922486
1307.1834579613428	0.4982616935990762
1308.2509572304116	0.498249713376112
1310.3859557685491	0.4982256827014399
1314.655952844824	0.49817734188035834
1315.1799584484593	0.4981713840422272
1315.7039640520943	0.4981654206393525
1316.7519752593644	0.4981534771632099
1317.2759808629994	0.4981474971018281
1317.7999864666347	0.4981415114994753
1318.32399207027	0.4981355203620623
1318.847997673905	0.49812952369548713
1319.37200327754	0.4981960325409737
1319.8960088811752	0.49819010646333045
1320.4200144848105	0.49818417491029693
1320.9440200884455	0.49817823788769283
1321.4680256920806	0.4981722954013259
1321.9920312957158	0.49816634745699
1323.0400425029861	0.49815443521752856
1323.5640481066212	0.4981484709339297
1324.0880537102564	0.4981425012154158
1325.1360649175267	0.4981305454965599
1325.6600705211617	0.49812455950764556
1326.1840761247968	0.4981185681066712
1326.7080817284318	0.49811257129932013
1327.232087332067	0.4981065690912634
1327.7560929357023	0.4982454385059808
1328.2800985393374	0.498239587924424
1328.8041041429724	0.4982337320302327
1329.3281097466074	0.4982278708289762
1329.8521153502425	0.49822200432621194
1330.3761209538777	0.49821613252748526
1331.424132161148	0.4982043730642679
1331.948137764783	0.49819848541080824
1332.4721433684183	0.4981925924834496
1333.5201545756886	0.4981807908289674
1335.616176990229	0.4981571244738198
1339.80822181931	0.49810954079203634
1340.332227422945	0.49810356940801187
1340.8562330265802	0.4980975928364754
1341.9042442338505	0.49808562415206403
1344.000266648391	0.4980616247656386
1344.524272252026	0.4980556120293501
1345.0482778556614	0.4980495941476535
1346.0962890629316	0.498037542968877
1348.192311477472	0.49801337909506904
1348.6810628461262	0.4980077327876934
1349.1698142147807	0.49800208203968405
1349.658565583435	0.4979964268552018
1350.147316952089	0.4979907672383986
1350.6360683207433	0.4979851031934187
1351.1248196893976	0.49797943472439793
1351.6135710580518	0.4979737618354645
1352.102322426706	0.4980552934829894
1352.5910737953602	0.4980497007470845
1353.0798251640144	0.498044103638331
1354.057327901323	0.49803289631855957
1356.0123333759402	0.49801042938348977
1356.5010847445944	0.4980048017783807
1356.9898361132487	0.49799916983278125
1357.967338850557	0.49798789293614193
1359.9223443251742	0.4979652872328764
1360.4110956938284	0.4979596250156763
1360.8998470624829	0.49795395848984536
1361.8773497997913	0.4979426125280736
1362.3661011684455	0.49793693310000575
1362.8548525370998	0.4979312493790527
1363.8323552744082	0.4979198690741527
1364.3211066430624	0.497914172498018
1364.8098580117166	0.4979084716446227
1365.2986093803709	0.4979027665178545
1365.787360749025	0.49790976687326477
1366.2761121176793	0.49790406599114084
1366.7648634863335	0.4978983608521209
1367.7423662236422	0.4978869378188031
1368.2311175922964	0.4978812199321923
1368.7198689609509	0.49787549780405876
1369.6973716982593	0.4978640408385175
1370.1861230669135	0.49785830600873765
1370.6748744355677	0.49785256695269214
1371.6523771728762	0.49784107617697887
1372.1411285415304	0.49783532446488166
1372.6298799101846	0.49782956854165883
1373.118631278839	0.49782380841107726
1373.6073826474933	0.4980210490976016
1374.0961340161475	0.498015483919992
1374.584885384802	0.4980099146229039
1375.5623881221104	0.4979987636850394
1376.0511394907646	0.49799318205161774
1376.5398908594188	0.4979875963134287
1377.5173935967273	0.49797641253738123
1379.4723990713444	0.497953995888654
1380.0024268172629	0.4979479071837876
1380.532454563181	0.4979418136861254
1381.5925100550176	0.4979296123307897
1383.7126210386905	0.4979051523081814
1384.2426487846087	0.49789902538912223
1384.772676530527	0.4978928937137759
1385.8327320223636	0.4978806161122995
1387.9528430060368	0.4978560040322387
1388.482870751955	0.4978498391889748
1389.0128984978733	0.49784366962534027
1390.07295398971	0.49783131635474454
1390.6029817356284	0.4978251326566532
1391.1330094815467	0.4978189442559315
1392.1930649733831	0.4978065533642379
1392.7230927193013	0.49780035088206454
1393.2531204652196	0.4977941437148577
1393.7831482111378	0.49778793186699405
1394.3131759570563	0.4977817153428422
1394.8432037029747	0.4977754941467612
1395.373231448893	0.49789830796732454
1395.9032591948112	0.49789221510448595
1396.4332869407294	0.4978861176371174
1396.9633146866477	0.49788001556950545
1397.493342432566	0.4978739089059279
1398.5533979244026	0.4978616818079456
1400.6735089080757	0.4978371726476721
1401.203536653994	0.4978310339313984
1401.7335643999122	0.49782489065307445
1402.793619891749	0.4978125904270723
1404.913730875422	0.49778793541475513
1405.4437586213403	0.49778176031924304
1405.9737863672585	0.49777558069505595
1406.5038141131768	0.4977693965463282
1407.0338418590952	0.49776320787718586
1407.5638696050137	0.49775701469174716
1408.093897350932	0.497750816994122
1408.6239250968501	0.4977446147884118
1409.1539528427684	0.49779069222772343
1409.6839805886866	0.49778453611679613
1410.2140083346048	0.4977783755313328
1411.2740638264413	0.49776604095300775
1411.8040915723595	0.4977598669682311
1412.3341193182778	0.49775368852508867
1412.864147064196	0.49774750562760317
1413.3941748101145	0.4977413182797888
1445.059679510109	0.4975155546628617
1445.5447089901472	0.4975097927847242
1446.0297384701853	0.49750402742163274
1446.9997974302614	0.49749248625137077
1448.9399153504141	0.4974693622097495
1452.8201511907196	0.4974229479199771
1453.3051806707576	0.4974171306036025
1453.790210150796	0.4974113098448687
1454.2752396308342	0.49740548564639864
1454.7602691108723	0.49739965801081143
1455.2452985909104	0.49737989992567566
1455.7303280709486	0.49737405262422013
1456.215357550987	0.49736820188929554
1456.700387031025	0.4973623477235051
1457.185416511063	0.49735649012944766
1457.6704459911014	0.49735062910971806
1458.6405049511777	0.49733889680359716
1460.5806228713304	0.4973153911969524
1461.0656523513685	0.4973095062697898
1461.5506818314068	0.49730361793755146
1462.035711311445	0.4972977262027928
1462.5207407914831	0.4972918310680639
1463.0057702715212	0.4972859325359114
1463.4907997515595	0.49747542982294546
1463.9758292315978	0.4974697031093373
1464.4608587116359	0.4974639730636976
1464.945888191674	0.49745823968852054
1465.4309176717122	0.4974525029862974
1466.4009766317886	0.49744101961065024
1468.3410945519413	0.4974180130438983
1468.8261240319794	0.4974122531217209
1469.3111535120177	0.49740648989226693
1470.281212472094	0.4973949535213359
1472.2213303922467	0.4973718411997881
1476.1015662325522	0.49732545878175766
1476.6278720898545	0.4973191514320665
1477.1541779471565	0.49731284023410466
1478.206789661761	0.4973002063055608
1480.3120130909697	0.49727489240302636
1480.838318948272	0.4972685543522418
1481.364624805574	0.497262212477427
1482.4172365201784	0.4972495172677222
1482.9435423774808	0.49724316393882645
1483.469848234783	0.49723680679788934
1483.9961540920854	0.4972304458478943
1484.5224599493874	0.4972240810918199
1485.0487658066895	0.497331338418625
1485.5750716639918	0.49732507672006404
1486.1013775212941	0.49731881126201466
1486.6276833785964	0.49731254204740954
1487.1539892358987	0.49730626907917697
1487.6802950932008	0.49729999236023953
1488.7329068078052	0.4972874276819136
1489.2592126651075	0.4972811397283442
1489.7855185224096	0.49727484803570743
1490.838130237014	0.4972622534448132
1492.9433536662227	0.49723701952131405
1493.469659523525	0.4972307017360172
1493.995965380827	0.49722438023467974
1495.0485770954315	0.4972117260952996
1495.5748829527338	0.4972053934629517
1496.1011888100359	0.49719905712595386
1497.1538005246402	0.49718637334934296
1497.6801063819426	0.4971800259153846
1498.2064122392446	0.4971736747880861
1498.7327180965467	0.49728193033632084
1499.259023953849	0.4972756822580781
1499.7853298111513	0.4972694305318749
1500.3116356684536	0.49726317516048774
1501.364247383058	0.4972506534932455
1501.89055324036	0.4972443872029195
1502.4168590976624	0.49723811727846834
1503.469470812267	0.4972255665381953
1503.9957766695693	0.49721928572786345
1504.5220825268714	0.4972130012943867
1505.0483883841734	0.4972067132404983
1505.5746942414758	0.4972004215689262
1506.101000098778	0.49719412628239373
1506.6273059560801	0.49733048176475525
1507.1536118133822	0.4973243162870412
1507.6799176706845	0.49731814724808976
1508.2062235279868	0.4973119746505779
1508.732529385289	0.4973057984971765
1509.7851410998933	0.4972934355333687
1510.2761927222145	0.4972876632579692
1510.7672443445358	0.4972818878962098
1511.7493475891786	0.4972703279222133
1513.7135540784639	0.49724717103232097
1517.6419670570347	0.49720070996208837
1525.498793014176	0.4971072024307406
1525.9898446364973	0.4971013324416001
1526.4808962588186	0.4970954594332272
1527.4629995034613	0.4970837043669489
1529.4272059927466	0.49706015809323983
1533.3556189713172	0.49701292143429493
1533.8466705936385	0.4970070033806781
1534.3377222159597	0.49700108234011553
1535.3198254606025	0.49698923130611183
1537.2840319498878	0.4969654934821318
1537.775083572209	0.49695955158851035
1538.2661351945305	0.49695360672378036
1539.2482384391733	0.4969417080888549
1539.7392900614946	0.49693575432258147
1540.2303416838158	0.4969297975930436
1540.721393306137	0.4969238379021945
1541.2124449284586	0.49691787525198466
1541.7447729280439	0.49691140805797895
1542.2771009276294	0.4969424637657115
1542.8094289272146	0.49693602474414794
1543.3417569268	0.4969295822656659
1543.8740849263854	0.49692313633272295
1544.4064129259707	0.49691668694777164
1545.4710689251415	0.49690377783163614
1546.003396924727	0.4968973181053366
1546.5357249243123	0.49689085493679935
1547.600380923483	0.49687791828273636
1548.1327089230683	0.4968714448020628
1548.6650369226536	0.4968649678888553
1549.7296929218244	0.49685200377450006
1550.2620209214097	0.4968455165781713
1550.7943489209952	0.4968390259589476
1551.3266769205804	0.49683253191922955
1551.8590049201657	0.4969841874515754
1552.3913329197512	0.49697783360065456
1552.9236609193365	0.496971476382646
1553.9883169185073	0.49695875185478416
1554.5206449180928	0.4969523845496302
1555.052972917678	0.4969460138867875
1556.1176289168488	0.4969332624973908
1558.2469409151902	0.4969077195290208
1558.7792689147755	0.4969013254276519
1559.311596914361	0.49689492798720303
1560.3762529135315	0.49688212309829694
1562.505564911873	0.49685647335284955
1563.0378929114586	0.49685005260326864
1563.5702209110439	0.49684362853297
1564.6348769102146	0.49683077043932583
1566.764188908556	0.4968050145034007
1567.2965169081413	0.4967985672516485
1567.8288449077268	0.49679211669729706
1568.8935009068973	0.49677920568978434
1569.4258289064828	0.4967727452411082
1569.958156906068	0.49676628149880286
1571.0228129052389	0.49675334414223304
1571.5551409048244	0.4967468705324242
1572.0874689044097	0.4967403936378968
1572.619796903995	0.4967339134608697
1573.1521249035804	0.49672743000355774
1573.6844529031657	0.4967209432681722
1574.216780902751	0.496714453256921
1574.7491089023365	0.49681569594471664
1575.2814369019218	0.4968092975399543
1575.7785106665265	0.49680331995464083
1576.275584431131	0.4967973395466221
1577.2697319603399	0.49678537026954145
1579.2580270187577	0.49676139792056195
1583.2346171355935	0.4967133184359152
1583.731690900198	0.4967072958980636
1584.2287646648024	0.49670127056548574
1585.2229121940113	0.4966892115230521
1587.2112072524294	0.4966650599772442
1591.1877973692654	0.4966166234250481
1591.6848711338698	0.4966105563772638
1592.1819448984743	0.4966044865620628
1593.1760924276832	0.4965923386361463
1593.6731661922877	0.4965862605287942
1594.1702399568921	0.49658017966075013
1595.1643874861013	0.4965680096492847
1595.661461250706	0.496561920509206
1596.1585350153105	0.4965558286151214
1596.655608779915	0.4967222287250792
1597.1526825445194	0.49671627536617297
1597.6497563091239	0.4967103192981512
1598.1468300737283	0.4967043605226499
1599.1409776029373	0.4966924348557411
1599.6380513675417	0.49668646796759336
1600.1351251321462	0.4966804983784865
1601.1292726613551	0.49666855110388725
1603.1175677197732	0.4966446242144679
1603.614641484378	0.4966386357639802
1604.1117152489824	0.4966326446254577
1605.1058627781913	0.4966206542907234
1605.6029365427958	0.4966146550977147
1606.1000103074002	0.4966086532230756
1606.5970840720047	0.49660264866840154
1607.0941578366092	0.49659664143528554
1638.2832607937455	0.4963625257889721
1672.1140518957795	0.49613182086019086
1672.607403771768	0.49612578610328073
1673.1007556477564	0.496119748963149
1674.0874593997332	0.49610766753824753
1674.5808112757218	0.49610162325598633
1675.07416315171	0.496095576595522
1676.060866903687	0.49608347614498133
1676.5542187796755	0.4960774223574009
1677.0475706556638	0.49607136619660813
1677.540922531652	0.49606530766384616
1678.0342744076406	0.49612692215092563
1678.527626283629	0.49612091115634505
1679.0209781596172	0.49611489780649815
1680.007681911594	0.4961028640459253
1680.5010337875824	0.4960968436376552
1680.994385663571	0.4960908208790306
1681.9810894155476	0.4960787683156112
1682.474441291536	0.4960727385132594
1682.9677931675244	0.4960667063654385
1683.9544969195013	0.4960546350382579
1684.4478487954898	0.49604859586132816
1684.941200671478	0.49604255434378886
1685.4345525474664	0.4960365104868515
1685.927904423455	0.4961658376989224
1686.4212562994435	0.49615989328315596
1686.9146081754318	0.4961539465573169
1687.9013119274086	0.49614204618018576
1688.3946638033972	0.496136092531272
1688.8880156793855	0.4961301365770427
1689.8747194313623	0.4961182177573761
1691.848126935316	0.49609435250630096
1695.7949419432234	0.496046511820591
1696.288293819212	0.49604052142798705
1696.7816456952003	0.49603452874884524
1697.7683494471771	0.4960225365355908
1699.7417569511308	0.49599852472159933
1703.688571959038	0.49595039180164757
1704.2232002122905	0.49594386062344614
1704.7578284655428	0.4959373267818029
1705.827084972048	0.49592425111397426
1706.3617132253003	0.49591770929067563
1706.8963414785528	0.49591116480970904
1707.9655979850577	0.4958980678805226
1708.50022623831	0.4958915154351736
1709.0348544915626	0.49588496033789814
1709.569482744815	0.4958784025901264
1710.1041109980674	0.49587184219328717
1710.6387392513197	0.4959864759794971
1711.1733675045723	0.49598000920548296
1711.7079957578248	0.4959735398123651
1712.2426240110772	0.4959670678015497
1712.7772522643295	0.49596059317444197
1713.311880517582	0.4959541159324445
1714.381137024087	0.4959411536093814
1716.5196500370967	0.4959151976460839
1720.7966760631161	0.4958631607619992
1721.3313043163685	0.4958566444636751
1721.865932569621	0.4958501255726443
1722.9351890761259	0.49583708001794125
1725.0737020891356	0.49581095785622126
1725.608330342388	0.4958044208545066
1726.1429585956405	0.4957978812709958
1727.2122151021454	0.49578479436400436
1729.350728115155	0.49575858962798247
1729.8853563684074	0.4957520320097473
1730.41998462166	0.4957454718205082
1730.9546128749125	0.495738909061606
1731.4892411281648	0.4957323437343803
1732.0238693814172	0.49590156273714275
1732.5584976346697	0.4958951333975394
1733.0931258879223	0.49588870152944486
1733.6277541411746	0.49588226713417205
1734.162382394427	0.49587583021303183
1734.6970106476795	0.4958693907673336
1735.7662671541843	0.4958565043074904
1737.904780167194	0.4958307011505166
1738.4296643895473	0.49582436177742717
1738.9545486119005	0.49581801998097735
1740.0043170566069	0.4958053291228892
1742.1038539460196	0.4957799183801344
1742.6287381683728	0.4957735596543422
1743.153622390726	0.4957671985149371
1744.2033908354324	0.49575446900013076
1746.3029277248452	0.49572898106034974
1746.8278119471984	0.49572260305947957
1747.3526961695516	0.49571622265464255
1748.402464614258	0.49570345463785986
1748.9273488366111	0.49569706702830774
1749.4522330589643	0.49569067701957387
1750.5020015036707	0.49567788980933025
1751.026885726024	0.49567149261020094
1751.5517699483771	0.4956650930166508
1752.0766541707303	0.49565869102986654
1752.6015383930835	0.4956522866510328
1753.1264226154367	0.49564587988133296
1753.65130683779	0.4956394707219488
1754.176191060143	0.4957225317471608
1754.7010752824965	0.495716187095257
1771.497370397799	0.49560276449621066
1771.9870003851713	0.49559683839391994
1772.4766303725437	0.49559091027708785
1773.4558903472882	0.49557904800340524
1773.9455203346606	0.49557311384835495
1774.4351503220328	0.49556717768236336
1774.9247803094052	0.49556123950632835
1775.4144102967775	0.49555529932114595
1775.90404028415	0.4956578676311382
1776.3936702715223	0.4956520006433638
1776.8833002588945	0.49564613166630395
1777.3729302462668	0.49564026070084233
1777.8625602336392	0.49563438774786206
1778.3521902210114	0.49562851280824544
1779.3314501957561	0.49561675697262475
1779.8210801831285	0.4956108760783798
1780.310710170501	0.495604993201016
1781.2899701452454	0.4955932215004374
1783.2484900947347	0.4955696543403653
1787.1655299937136	0.4955224251796099
1787.655159981086	0.4955165126601143
1788.144789968458	0.49551059817140797
1789.1240499432029	0.49549876328980447
1791.0825698926924	0.49547506993387425
1791.5721998800648	0.4954691416847377
1792.0618298674372	0.49546321147324873
1793.0410898421817	0.49545134516662404
1794.999609791671	0.4954275890426079
1795.4892397790434	0.49542164511847886
1795.9788697664158	0.4954156992387934
1796.468499753788	0.49540975140439664
1796.9581297411603	0.49540380161613273
1797.4477597285327	0.49547172008907897
1797.9373897159048	0.4954658180156711
1798.4270197032772	0.4954599140021249
1798.9166496906496	0.4954540080492748
1799.406279678022	0.4954481001579555
1799.8959096653944	0.49544219032900005
1800.875169640139	0.495430364861509
1802.8336895896282	0.4954066907114503
1803.3645959542646	0.49540026790711944
1803.895502318901	0.4953938428325714
1804.9573150481738	0.4953809858770277
1807.0809405067191	0.495355244769505
1811.32819142381	0.4953036540025053
1811.8590977884464	0.4952971950001443
1812.3900041530828	0.49529073374423477
1813.4518168823556	0.4952778044758944
1815.575442340901	0.49525191894192133
1816.1063487055371	0.49524544193997655
1816.6372550701735	0.49523896269269824
1817.6990677994463	0.49522599746622475
1818.2299741640827	0.4952195114890685
1818.760880528719	0.4952130232706567
1819.2917868933555	0.49520653281200544
1819.822693257992	0.4952000401141308
1820.3535996226283	0.49547426467059974
1820.8845059872647	0.4954679767650473
1821.415412351901	0.49546168667150736
1821.9463187165375	0.4954553943909659
1822.4772250811739	0.4954490999244076
1823.0081314458102	0.4954428032728169
1824.0699441750828	0.4954302034184666
1824.600850539719	0.49542390021766886
1825.1317569043554	0.4954175948357618
1826.1935696336282	0.49540497753253093
1828.3171950921737	0.4953797167957098
1828.8481014568101	0.49537339617335585
1829.3790078214465	0.4953670733776834
1830.440820550719	0.4953544212702577
1832.5644460092644	0.49532909101813305
1836.8116969263554	0.4952783265802392
1837.307349056011	0.4952723933824472
1837.8030011856663	0.4952664583037219
1838.7943054449775	0.4952545825065655
1840.7769139635993	0.49523080837503813
1844.742131000843	0.4951831701352836
1845.2377831304984	0.49517720693492495
1845.733435260154	0.4951712418659107
1846.724739519465	0.4951593061249554
1848.707348038087	0.4951354122525743
1849.2030001677426	0.4951294341242125
1849.698652297398	0.49512345413325454
1850.6899565567091	0.4951114885665649
1852.672565075331	0.49508753511514536
1853.1682172049864	0.49508154210707594
1853.663869334642	0.4950755472424184
1854.1595214642975	0.49506955052192014
1854.655173593953	0.4950635519463275
1855.1508257236085	0.4950734682250957
1855.646477853264	0.4951005861455275
1856.1421299829194	0.49512756945763586
1856.637782112575	0.49515441891769674
1857.1334342422306	0.49518113527703245
1857.629086371886	0.49520771928205054
1858.620390631197	0.4952604931904088
1860.602999149819	0.4953644850602998
1861.0986512794743	0.4953901630793702
1861.59430340913	0.4954157145428441
1862.5856076684408	0.4954664406136961
1864.5682161870627	0.49556640475264124
1868.5334332243067	0.49576053268410825
1869.0193413230631	0.4957838022904688
1869.5052494218194	0.4958069605712991
1870.4770656193318	0.495852945545701
1872.4206980143567	0.49594360566318063
1876.3079628044065	0.4961198156712375
1884.0824923845066	0.49645278098282736
1884.5684004832628	0.49647276731813683
1885.054308582019	0.49649265974654394
1886.0261247795315	0.4965321648441885
1887.9697571745567	0.4966100695683295
1891.8570219646067	0.49676156323248477
1899.6315515447068	0.4970480990731581
1900.158736020727	0.49706676830370305
1900.6859204967473	0.4970853439155709
1901.740289448788	0.49712221635030457
1903.8490273528691	0.4971948603497121
1908.0665031610313	0.4973358564708733
1916.5014547773558	0.4976015329506526
1917.028639253376	0.49761744758535353
1917.5558237293963	0.49763328364214426
1918.610192681437	0.49766472171203835
1920.7189305855181	0.49772667336207915
1924.9364063936803	0.4978469700521756
1933.3713580100048	0.49807383513988435
1933.8632882510442	0.4980865256025027
1934.3552184920836	0.49809915836266194
1935.3390789741625	0.49812425190583653
1937.3067999383202	0.49817375890709564
1941.2422418666354	0.49827011386171866
1949.113125723266	0.4984526579927427
1949.6050559643054	0.4984636348157712
1950.0969862053448	0.49847456225302217
1951.0808466874237	0.4984962699167328
1953.0485676515814	0.4985391029548452
1956.9840095798966	0.4986224912469182
1964.8548934365272	0.4987805513907997
1965.4040352163775	0.4987911622787158
1965.9531769962275	0.4988017203521209
1967.0514605559279	0.4988226791618341
1969.2480276753286	0.4988639750864459
1973.64116191413	0.49894414004222176
1982.427430391733	0.49909522085617997
1982.976572171583	0.4991042713087787
1983.5257139514333	0.4991132770481462
1984.623997511134	0.4991311553039533
1986.8205646305346	0.4991663852673869
1991.213698869336	0.4992347886655261
1991.7628406491863	0.4992431505217262
1992.3119824290363	0.49925147118260893
1993.4102659887367	0.49926798975444797
1995.6068331081374	0.4993005416841411
1996.1559748879877	0.4993085797719897
1996.7051166678377	0.49931657830594384
1997.803400227538	0.49933245751088384
1998.3525420073884	0.49934033857839916
1998.9016837872384	0.4993481808850936
1999.4508255670885	0.49935598462643677
1999.9999673469388	0.49936374999679234

==> Plot_data/Figure_6d/pts6d_W+b.dat <==
400.0000326530612	0.22922606539883716
400.4907486728954	0.2285987126624901
400.98146469272956	0.22797643210231477
401.96289673239795	0.22674670500378283
403.9257608117347	0.22434410126989524
407.85148897040807	0.21974883429245046
415.7029452877549	0.2112871476287723
431.40585792244866	0.19667141622052445
431.9378503195469	0.19622114138234742
432.4698427166451	0.19577348966312852
433.53382751084143	0.19488595256241883
435.66179709923426	0.19314124688081094
439.9177362760199	0.1897680703013793
448.42961462959124	0.18344935234892717
465.4533713367339	0.17228024308938134
465.95010949885125	0.17198022065927357
466.44684766096856	0.17168154768892785
467.44032398520324	0.17108821489229922
469.4272766336726	0.16991736014790404
473.40118193061124	0.1676370306060938
481.3489925244886	0.16330801438493026
497.2446137122434	0.15547951945677332
528.4122381102018	0.13929291475689223
562.2215506530579	0.12463859393349473
562.7145669265592	0.12449624829767036
563.2075832000604	0.12435439021587832
564.193615747063	0.12407212839742744
566.1656808410679	0.12351336458491737
570.109811029078	0.12241842551545863
570.6028273025793	0.1222836373955442
571.0958435760805	0.12214930489649854
572.081876123083	0.12188199916497121
574.053941217088	0.12135277218525486
574.5469574905892	0.12122157637412243
575.0399737640905	0.12109082126316821
576.0260063110929	0.1208306258760002
577.998071405098	0.12031544413669897
578.4910876785993	0.12018772355202054
578.9841039521006	0.1200604293922818
579.4771202256018	0.11993355991666804
579.9701364991031	0.11980711339382612
580.4631527726043	0.11968108810179856
580.9561690461055	0.11835324642796197
581.4491853196068	0.11822751549291052
581.942201593108	0.11810220097448802
582.4352178666093	0.11797730118420557
582.9282341401106	0.11785281444267487
583.914266687113	0.11760507343344487
585.8863317811181	0.11711447510255867
586.3793480546194	0.1169928334308605
586.8723643281206	0.1168715916930278
587.8583968751232	0.11663030162650542
588.3514131486245	0.11651025012277577
588.8444294221257	0.11639059220271737
589.8304619691282	0.11615245085552534
590.3234782426296	0.11603396431996851
590.8164945161308	0.11591586515112588
591.309510789632	0.11579815181515879
591.8025270631333	0.1156808227862799
592.2955433366345	0.11556387654669933
592.7885596101357	0.11544731158657141
593.2815758836371	0.11310975314162527
593.7745921571383	0.1129929833633011
594.3088848079035	0.11286686319816241
594.8431774586688	0.11274118413189856
595.9117627601995	0.11249114179615834
598.0489333632606	0.1119962684007415
602.3232745693829	0.11102696004408401
602.8575672201482	0.11090767793409476
603.3918598709134	0.11078880810882909
604.460445172444	0.11055229845329988
606.5976157755051	0.11008415163311598
610.8719569816274	0.10916697574680236
611.4062496323927	0.10905408930430412
611.9405422831579	0.10894158876934183
613.0091275846885	0.10871773913588602
613.5434202354538	0.10860638691541033
614.077712886219	0.10849541435839231
615.1462981877496	0.108274602082325
615.680590838515	0.10816475930759852
616.2148834892802	0.10805529008486515
616.7491761400454	0.10794619290656442
617.2834687908107	0.10783746627314972
617.8177614415761	0.10772910869303456
618.3520540923413	0.10762111868254003
618.8863467431065	0.10651836271421572
619.4206393938719	0.10641066054060738
619.9549320446372	0.10630332161052318
620.4892246954024	0.10619634446935844
621.557809996933	0.10598346977364065
623.6949805999941	0.10556199869121206
624.2292732507594	0.10545751398105425
624.7635659015247	0.10535337969470557
625.8321512030552	0.1051461568510177
626.3664438538206	0.1050430655404821
626.9007365045859	0.10494031914726931
627.4350291553512	0.10483791631258356
627.9693218061165	0.104735855684667
661.5404334775435	0.09615693635584002
692.8552741101948	0.08980469157690761
693.385844872344	0.08973469743091869
693.9164156344932	0.08966491747001737
694.9775571587917	0.089525997187961
695.508127920941	0.08945685541717317
696.0386986830902	0.08938792493217167
696.5692694452393	0.0893192050161854
697.0998402073885	0.08925069495562968
697.6304109695377	0.08826690197308419
698.1609817316869	0.08819844800585545
698.6915524938361	0.08813020167497435
699.2221232559853	0.08806216227886632
699.7526940181344	0.08799432911906156
700.2832647802836	0.08792670150017848
701.3444063045821	0.08779206011899049
701.8749770667314	0.08772504498121231
702.4055478288806	0.08765823263337594
703.4666893531789	0.08752521358975474
705.5889724017757	0.08726157925278379
706.1195431639248	0.08719616755545999
706.650113926074	0.08713095328934796
707.7112554503725	0.08700111442672355
708.2418262125218	0.08693648852533507
708.772396974671	0.08687205744537557
709.8335384989693	0.08674377717108583
710.3641092611185	0.08667992669441713
710.8946800232677	0.08661626847447065
711.4252507854169	0.08506017856387234
711.9558215475662	0.08499632338531886
712.4863923097155	0.08493265838750781
713.0169630718647	0.08486918294363349
714.078104596163	0.08474279822398591
714.6086753583122	0.0846798877080718
715.1392461204614	0.0846171642657845
716.2003876447599	0.08449227615104395
718.3226706933567	0.08424471799035027
718.8532414555059	0.08418328703426596
719.3838122176551	0.08412203831744999
720.4449537419536	0.08400008523324706
722.5672367905504	0.08375834002465604
726.811802887744	0.0832833640195648
727.3071194149122	0.08322866650447036
727.8024359420806	0.08317411983996635
728.7930689964173	0.08306547726127458
730.7743351050906	0.08284998259343872
731.269651632259	0.08279647935886511
731.7649681594273	0.0827431234174373
732.755601213764	0.08263685166809588
734.7368673224373	0.08242605657677143
735.2321838496057	0.08237371954865125
735.7275003767741	0.08232152636558719
736.2228169039424	0.08226947660405125
736.7181334311107	0.08221756984215207
737.2134499582789	0.08216580565962732
737.7087664854473	0.08211418363783585
738.2040830126157	0.08133153679048954
738.699399539784	0.08127993680988818
739.1947160669524	0.08122847765365022
739.6900325941207	0.08117715890935
740.6806656484573	0.0810749410147779
742.6619317571307	0.08087217219717587
743.1572482842989	0.08082182492072461
743.6525648114673	0.08077161481324338
744.643197865804	0.08067160451300642
746.6244639744773	0.08047321251082767
747.1197805016457	0.08042395151479671
747.615097028814	0.08037482454247451
748.6057300831507	0.08027697112454914
749.1010466103189	0.08022824391039458
749.5963631374873	0.08017964918283278
750.586996191824	0.08008285566630975
751.0823127189924	0.08003465612034502
751.5776292461608	0.07998658754695286
752.0729457733291	0.07960878628861551
752.5682623004974	0.07956086149899545
753.0635788276657	0.07951306651866895
753.558895354834	0.07946540097683294
754.5495284091708	0.07937045673237157
755.0448449363391	0.07932317729507272
755.5401614635074	0.07927602582690484
756.530794517844	0.07918210534368823
757.0261110450124	0.07913533560489683
757.5214275721808	0.0790886923877386
758.0167440993491	0.0790421753337082
758.5120606265174	0.07899578408563591
789.5887003877396	0.07439577725418992
790.1155492612727	0.07435352205175588
790.6423981348057	0.0743113856142341
791.696095881872	0.07422746768059961
792.2229447554051	0.07418568551099901
792.7497936289383	0.0741440207593232
793.8034913760046	0.07406104217661867
794.3303402495377	0.07401972768214447
794.8571891230708	0.07397852927869267
795.384037996604	0.07251302840339388
795.9108868701371	0.07247153889148834
796.4377357436703	0.0724301642602071
796.9645846172034	0.07238890418442434
798.0182823642696	0.07230672640490654
798.5451312378027	0.07226580805695826
799.0719801113357	0.0722250029760712
800.125677858402	0.07214373134018434
802.2330733525346	0.07198253331093188
806.4478643407996	0.07166544831077168
806.9747132143327	0.07162630459519125
807.5015620878658	0.07158726917996482
808.555259834932	0.07150952204850615
810.6626553290646	0.07135531422854252
811.1895042025977	0.07131702855498634
811.7163530761309	0.07127884880603262
812.7700508231972	0.07120280591455132
814.8774463173296	0.07105197844491602
815.4042951908627	0.0710145320482926
815.9311440643958	0.07097718926889728
816.984841811462	0.07090281342788064
817.5116906849952	0.07086577980186588
818.0385395585283	0.07082884866428299
819.0922373055946	0.07075529273679877
819.6190861791277	0.07071866739060693
820.1459350526609	0.07068214342025712
820.672783926194	0.07064572055010086
821.1996327997272	0.07060939850548031
821.7264816732603	0.07007239994512737
822.2533305467934	0.07003609645629275
822.7801794203265	0.0699998928934036
823.3070282938596	0.06996378898569348
823.798622932412	0.06993019061844279
824.2902175709642	0.06989667856235786
825.2734068480686	0.06982991251364183
827.2397854022777	0.06969740662020928
827.7313800408299	0.06966449268734605
828.2229746793821	0.06963166334427182
829.2061639564866	0.06956625758032602
831.1725425106956	0.06943645185028854
831.6641371492478	0.0694042087398219
832.1557317878002	0.06937204854292775
833.1389210649047	0.06930797606484154
833.6305157034569	0.06927606337283984
834.1221103420091	0.06924423277278587
834.6137049805614	0.06921248406096066
835.1052996191137	0.06918081703431465
835.596894257666	0.06914923149046516
836.0884888962182	0.06875236324688744
836.5800835347704	0.06872081630608208
837.0716781733227	0.0686893501930388
837.5632728118749	0.06865796470800527
838.0548674504272	0.06862665965188273
839.0380567275317	0.06856429003322942
839.529651366084	0.06853322507574686
840.0212460046363	0.06850223975726637
841.0044352817408	0.0684405072544753
841.496029920293	0.06840975968033965
841.9876245588453	0.06837909096555086
842.9708138359498	0.06831798934131912
843.4624084745021	0.06828755604709683
843.9540031130543	0.06825720084265775
844.4455977516066	0.06742587014503267
844.9371923901588	0.06739540063226628
845.428787028711	0.06736500852469667
845.9203816672633	0.06733469363332295
846.9035709443679	0.0672742947462147
847.3951655829201	0.06724421037552608
847.8867602214724	0.06721420247112032
848.869949498577	0.06715441531788661
850.8363280527859	0.06703575046427396
854.769085161204	0.06680201770816135
855.3019561770202	0.06677071303266523
855.8348271928365	0.06673949477283675
856.9005692244691	0.06667731660135819
859.0320532877342	0.06655398740266195
859.5649243035505	0.06652336779857143
860.0977953193668	0.06649283283251475
861.1635373509994	0.06643201594014841
863.2950214142645	0.06631138823580619
863.8278924300807	0.06628143965208802
864.3607634458971	0.06625157397704758
864.8936344617134	0.06622179099783003
865.4265054775296	0.06619209050230669
865.9593764933459	0.06561413898530195
866.4922475091622	0.06558440332573856
867.0251185249786	0.06555474942672192
867.5579895407948	0.06552517707899888
868.090860556611	0.06549568607402798
868.6237315724273	0.06546627620397656
869.6894736040599	0.06540769904082747
871.820957667325	0.06529150926691096
872.3538286831413	0.06526266158090191
872.8866996989576	0.06523389339231613
873.9524417305902	0.0651765947017565
874.4853127464064	0.06514806379865094
875.0181837622227	0.06511961159069955
876.0839257938553	0.06506294246540349
876.6167968096715	0.06503472515230023
877.1496678254879	0.0650065857428287
877.6825388413042	0.06497852404076672
878.2154098571204	0.06495053985055028
878.7482808729367	0.06492263297727056
879.281151888753	0.06489480322667127
879.8140229045694	0.06457383040615726
880.3468939203856	0.06454604788328894
880.8797649362018	0.06451834185584249
881.4126359520181	0.06449071213214937
882.4783779836507	0.0644356808325444
883.0112489994669	0.064408278876483
883.5441200152833	0.06438095246387056
884.6098620469159	0.06432652551563282
885.1427330627321	0.0642994246048917
885.6756040785484	0.06427239848736287
886.2084750943648	0.06424544697704121
886.741346110181	0.06421856988853812
887.2742171259972	0.06419176703707895
887.8070881418136	0.06321657838541703
888.3399591576299	0.06318958106391594
888.8728301734461	0.0631626572725483
889.3959571583632	0.06313629715648096
889.9190841432802	0.06311000755834108
890.9653381131143	0.06305763923086248
893.0578460527825	0.06295374128719575
897.2428619321188	0.06274926259220605
897.7659889170359	0.06272401050371611
898.2891159019529	0.06269882625639299
899.335369871787	0.06264866063471897
901.4278778114551	0.06254913635862672
901.9510047963722	0.06252442247116304
902.4741317812892	0.06249977513724378
903.5203857511233	0.06245067949594233
905.6128936907916	0.06235327990898679
906.1360206757086	0.06232909403581519
906.6591476606256	0.06230497346101741
907.1822746455427	0.06228091802992904
907.7054016304598	0.06225692758837527
908.228528615377	0.06223300198266894
908.7516556002939	0.062209141059608834
909.2747825852109	0.06167343144384794
909.797909570128	0.06164951879343728
910.3210365550451	0.061625670288852887
910.8441635399621	0.06160188577883331
911.8904175097962	0.061554508139824424
913.9829254494643	0.06146051419377029
914.5060524343814	0.06143717345019718
915.0291794192984	0.06141389550810572
916.0754333891325	0.06136752744068276
918.1679413288007	0.06127553848477047
918.6910683137178	0.061252696061696726
919.2141952986348	0.06122991527660945
920.2604492684688	0.06118453804723591
920.783576253386	0.06116194131748537
921.3067032383029	0.06113940565478936
921.8298302232199	0.061116930917523044
922.352957208137	0.061094516964501404
922.8408299580732	0.06070738224942532
923.3287027080094	0.060686465852656045
923.8165754579455	0.06066560192446613
924.3044482078817	0.060644790351699465
924.7923209578179	0.060624031021526914
925.280193707754	0.06060332382144508
926.2559392076264	0.06056206536316121
926.7438119575626	0.060541513881570384
927.2316847074987	0.06052101408329047
928.2074302073711	0.06048016909341385
928.6953029573073	0.06045982368098847
929.1831757072434	0.06043952951021436
929.6710484571796	0.06041928647146827
930.1589212071158	0.060399094455441386
930.646793957052	0.060378953353138136
931.1346667069881	0.059774292711388476
931.6225394569243	0.059754061951106684
932.1104122068605	0.05973388170113905
932.5982849567966	0.05971375185375076
933.0861577067328	0.05969367230151512
934.0619032066052	0.05965366365432819
934.5497759565413	0.05963373434605375
935.0376487064775	0.05961385490628352
936.0133942063499	0.059574245208946365
937.9648852060947	0.05949561959675169
938.4527579560308	0.05947608628805171
938.9406307059671	0.059456602009020976
939.9163762058395	0.05941778012618515
941.8678672055842	0.05934072018131233
942.3557399555203	0.059321576227795055
942.8436127054565	0.05930248048395345
943.8193582053289	0.05926443322078181
945.7708492050735	0.05918891277680079
946.2587219550097	0.05917015168299405
946.7465947049459	0.05915143799719631
947.7223402048182	0.059114152454126885
948.2102129547544	0.05909558039979762
948.6980857046906	0.059077055359360434
949.6738312045629	0.05904014592907629
950.1617039544991	0.05902176134436988
950.6495767044353	0.059003423383834866
951.1374494543714	0.05898513195072094
951.6253222043076	0.058966886948547875
952.1131949542438	0.0589486882811047
952.60106770418	0.05893053585244868
953.0889404541161	0.058325178594810706
953.5768132040523	0.05830692685450501
954.1059623312525	0.05828718278799909
954.6351114584527	0.05826749256701457
955.6934097128532	0.05822827317938073
957.810006221654	0.058150475266141304
958.3391553488542	0.05813115860592937
958.8683044760544	0.05811189483616125
959.9266027304548	0.058073525497204626
962.0431992392556	0.05799741634605004
962.5723483664558	0.05797851953133853
963.1014974936561	0.057959674674676
963.6306466208563	0.057940881661075194
964.1597957480565	0.057922140375891655
964.6889448752567	0.05790345070482263
965.2180940024568	0.057884812533905865
965.747243129657	0.05786622574951807
966.2763922568572	0.057553740246643136
966.8055413840574	0.05753515220629868
967.3346905112576	0.057516615168881714
968.3929887656581	0.05747969365410828
970.5095852744589	0.05740645774233454
971.0387344016591	0.05738827460059335
971.5678835288593	0.057370141572929086
972.0970326560595	0.057352058549709255
972.6261817832597	0.05733402542162505
973.1553309104598	0.05731604207969011
973.68448003766	0.05729810841523928
974.2136291648603	0.05728022431992754
974.7427782920605	0.05656643166214626
975.2719274192607	0.056548401870441294
975.801076546461	0.056530421219493275
976.8593748008614	0.056494606912022606
978.9759713096621	0.05642356329741416
979.5051204368623	0.056405923652179
980.0342695640625	0.05638833230012444
981.092567818463	0.0563532940576419
983.2091643272638	0.05628379251083145
987.4423573448654	0.05614706615592104
987.9362522370848	0.05613130994744732
988.430147129304	0.05611559439133649
989.4179369137428	0.05608428491174095
991.39351648262	0.056022150224052145
991.8874113748394	0.05600671697393486
992.3813062670588	0.05599132373291467
993.3690960514974	0.05596065696063199
993.8629909437168	0.05594538327113571
994.356885835936	0.05593014927426769
994.8507807281554	0.05591495489144084
995.3446756203748	0.05589980004427903
995.8385705125941	0.055884684654616
996.3324654048134	0.05550155549212436
996.8263602970328	0.0554863984023708
997.3202551892521	0.05547128048953424
997.8141500814714	0.05545620167629832
998.3080449736908	0.05544116188555333
999.2958347581294	0.055411199064126615
999.7897296503488	0.05539627588025275
1000.2836245425681	0.05538139141248412
1001.2714143270068	0.05535173832111924
1003.2469938958841	0.05529289339738663
1003.7408887881033	0.05527827782323466
1004.2347836803227	0.055263700362133114
1005.2225734647614	0.05523465948134403
1005.7164683569807	0.05522019591328074
1006.2103632492001	0.055205770161515164
1007.1981530336387	0.05517703181228086
1007.6920479258581	0.05516271906800057
1008.1859428180774	0.05514844384639363
1008.6798377102967	0.05513420607453806
1009.1737326025161	0.055120005679704216
1009.6676274947354	0.05488423522322868
1010.1615223869547	0.05487003697950126
1010.6554172791741	0.05485587586769923
1011.1493121713934	0.054841751815866646
1011.6432070636127	0.05482766475223682
1012.1371019558321	0.05481361460523187
1013.1248917402708	0.054785624775724816
1013.6187866324901	0.05477168495100501
1014.1126815247094	0.054757781758473394
1015.1004713091481	0.05473008498758623
1015.5943662013674	0.05471629126849861
1016.0882610935868	0.054702533900133826
1016.5821559858061	0.054688812812585336
1017.0760508780254	0.05467512793612942
1017.5699457702448	0.05466147920122438
1018.0638406624641	0.053984708425464385
1018.5577355546834	0.053970915916452436
1019.0516304469028	0.05395715925814195
1019.5868017163862	0.05394229330218422
1020.1219729858694	0.053927469271601136
1021.1923155248362	0.053897946638677426
1023.3330006027697	0.05383940066432957
1027.6143707586366	0.053724286713143755
1028.1495420281199	0.05371008125532841
1028.6847132976034	0.05369591635937293
1029.7550558365701	0.0536677079204608
1031.8957409145034	0.053611774139535565
1032.430912183987	0.05359789085986497
1032.9660834534702	0.05358404748289024
1034.0364259924368	0.05355648011178908
1036.1771110703703	0.05350182063692395
1036.7122823398536	0.053488254313170856
1037.247453609337	0.05347472724747099
1037.7826248788206	0.05346123936024555
1038.3177961483038	0.05344779057213571
1038.852967417787	0.05343438080400199
1039.3881386872704	0.053421009976923416
1039.9233099567537	0.05303745568214419
1040.4584812262372	0.05302403228847756
1040.9936524957207	0.05301064754721845
1041.528823765204	0.05299730138033538
1042.5991663041705	0.052970724458645056
1044.739851382104	0.05291803009815743
1045.2750226515873	0.052904951784986685
1045.8101939210708	0.052891911429616634
1046.8805364600375	0.05286594428799508
1047.4157077295208	0.052853017350122364
1047.9508789990043	0.052840128066806574
1049.021221537971	0.052814462162878606
1049.5563928074544	0.052801685392296696
1050.0915640769379	0.05278894597633056
1050.6267353464214	0.05277624384050599
1051.1619066159046	0.0527635789105515
1051.697077885388	0.05275095111239809
1052.2322491548712	0.0527383603721783
1052.7674204243544	0.05272580661622575
1053.302591693838	0.05245337055005147
1053.8280189324219	0.0524410278497224
1054.353446171006	0.05242872055315491
1055.4043006481743	0.05240421189568454
1055.9297278867584	0.05239201039743007
1056.4551551253426	0.052379844028232946
1057.5060096025109	0.05235561640431262
1058.031436841095	0.052343555013693026
1058.5568640796791	0.05233152848033677
1059.0822913182633	0.052319536736745755
1059.6077185568474	0.0523075797156007
1060.1331457954316	0.052295657349760744
1060.6585730340157	0.05228376957226287
1061.1840002725999	0.052271916316321256
1061.709427511184	0.05148361445865603
1062.2348547497681	0.051471563570775
1062.7602819883523	0.051459546900134025
1063.8111364655206	0.05143561594659435
1065.912845419857	0.05138816175237571
1070.1162633285298	0.05129486965504974
1070.641690567114	0.051283358415100226
1071.1671178056981	0.05127188035640017
1072.2179722828664	0.051249023529658926
1074.319681237203	0.051203705276430415
1074.8451084757871	0.051192457722928776
1075.3705357143713	0.051181242848774594
1076.4213901915396	0.051158910890656356
1078.523099145876	0.05111463640922907
1079.0485263844598	0.05110364856341782
1079.573953623044	0.0510926929054191
1080.6248081002122	0.051070877910112486
1081.1502353387964	0.05106001845182427
1081.6756625773805	0.05104919093938682
1082.7265170545488	0.051027631511821964
1083.251944293133	0.05101689947696141
1083.777371531717	0.05100619914848439
1084.3027987703013	0.05099553046691015
1084.8282260088854	0.050984893372911365
1085.3536532474695	0.05097428780731369
1085.8790804860537	0.05066625938910211
1086.4045077246378	0.05065561494959742
1086.929934963222	0.05064500182285338
1118.3010071938304	0.04916498021860559
1118.8324565746975	0.04915575213725816
1119.3639059555649	0.049146552549247546
1120.4268047172995	0.049128238646279285
1122.5526022407685	0.04909195049112065
1123.0840516216358	0.04908294891411616
1123.6155010025032	0.049073975419895575
1124.6783997642376	0.049056112476965674
1126.8041972877068	0.04902072136035873
1127.335646668574	0.04901194303193833
1127.8670960494414	0.04900319238390109
1128.3985454303088	0.04899446936651017
1128.929994811176	0.048985773930152715
1129.461444192043	0.048566410255394134
1129.9928935729104	0.04855762902628926
1130.5243429537777	0.04854887517779046
1131.055792334645	0.04854014866080041
1131.5872417155124	0.04853144942634399
1132.1186910963797	0.04852277742556766
1133.1815898581142	0.04850551493024725
1135.3073873815833	0.04847131460762998
1135.8388367624507	0.048462831884857435
1136.370286143318	0.048454376009272306
1137.4331849050525	0.04843754460868183
1137.9646342859196	0.048429168988480015
1138.496083666787	0.048420820025071774
1139.5589824285216	0.04840420187953192
1140.090431809389	0.04839593260313929
1140.6218811902563	0.0483876897950176
1141.1533305711237	0.04837947340832583
1141.6847799519908	0.04837128339633826
1142.216229332858	0.04836311971244389
1142.7476787137252	0.04813044604564013
1143.2791280945926	0.04812225807682879
1143.81057747546	0.048114096268823944
1144.3420268563273	0.04810596057548339
1144.8734762371946	0.04809785095077817
1145.936374998929	0.04808170972372128
1146.4678243797962	0.04807367802987411
1146.9992737606635	0.04806567222167066
1148.0621725223982	0.048049738080432135
1148.5936219032656	0.048041809656793014
1149.125071284133	0.04803390693758903
1149.6565206650002	0.04802602987779401
1150.1879700458674	0.04801817843249169
1150.7194194267345	0.04801035255687513
1151.2508688076018	0.04770308363203944
1151.7823181884692	0.04769520654363264
1152.3137675693365	0.04768735485398543
1152.8099627152228	0.047680046902361904
1153.3061578611093	0.04767276101687654
1154.2985481528822	0.04765825530066476
1156.2833287364278	0.04762950708623803
1160.2528899035192	0.047573055588708626
1160.7490850494055	0.047566096428402975
1161.245280195292	0.04755915876893914
1162.2376704870649	0.04754534781398524
1164.2224510706105	0.047517982394463816
1168.1920122377019	0.04746426985760797
1168.6882073835882	0.04745765059514053
1169.1844025294747	0.04745105228822987
1170.1767928212475	0.04743791840741002
1170.6729879671338	0.047431382766852645
1171.1691831130204	0.0474248679485553
1171.665378258907	0.0474183739193792
1172.1615734047932	0.0474119006462593
1172.6577685506795	0.0469159357775684
1173.153963696566	0.04690934837091803
1173.6501588424526	0.046902781570076955
1174.146353988339	0.046896235342295534
1174.6425491342252	0.04688970965489692
1175.1387442801117	0.04688320447527688
1176.1311345718846	0.04687025550931689
1176.6273297177709	0.04686381165812948
1177.1235248636574	0.0468573881850252
1178.1159151554302	0.046844602244159844
1180.100695738976	0.04681927348544523
1180.5968908848622	0.04681299176006381
1181.0930860307487	0.046806730156798274
1182.0854763225216	0.04679426718997004
1182.5816714684079	0.04678806576325925
1183.0778666142942	0.046781884332367914
1183.5740617601805	0.04677572286589557
1184.070256906067	0.04676958133251082
1215.2031282652463	0.045734474845988866
1215.7308557574975	0.04572899787265901
1216.2585832497489	0.04572354122939997
1216.786310742	0.045718104883566237
1217.3140382342513	0.04571268880258614
1217.8417657265024	0.045707292953961885
1218.3694932187536	0.04570191730526921
1218.8972207110048	0.045392972284793366
1219.424948203256	0.045387535257545214
1219.9526756955072	0.04538211829928473
1220.4804031877584	0.045376721377895696
1221.5358581722608	0.04536598751762927
1223.6467681412655	0.0453447588344645
1224.1744956335167	0.04533950127798764
1224.702223125768	0.045334263504046485
1225.7576781102703	0.04532384717795956
1227.8685880792752	0.045303250536234574
1228.3963155715264	0.0452981503628132
1228.9240430637778	0.04529306972213224
1229.9794980482802	0.04528296691542005
1230.5072255405314	0.04527794468777591
1231.0349530327826	0.04527294186964591
1231.5626805250338	0.04526795843039555
1232.090408017285	0.045262994339458726
1232.6181355095362	0.04514369724173489
1233.1458630017873	0.04513873352701535
1233.6735904940385	0.04513378905670342
1234.2013179862897	0.045128863800510746
1234.729045478541	0.04512395772821651
1235.256772970792	0.0451190708096672
1236.3122279552945	0.045109354313524544
1236.8399554475457	0.04510452467595905
1237.3676829397969	0.045099714072193785
1237.895410432048	0.045094922472409024
1238.4231379242992	0.04509014984685121
1238.9508654165504	0.04508539616583286
1239.4785929088016	0.045080661399732394
1240.006320401053	0.045075945518993764
1240.5340478933042	0.04453846914358433
1241.0617753855554	0.044533613339784096
1241.5895028778068	0.04452877627475369
1242.6449578623092	0.044519158243994994
1244.755867831314	0.04450014576425319
1248.9776877693234	0.04446300866220622
1249.4701610265938	0.044458753221985656
1249.9626342838642	0.04445451370103546
1250.9475807984047	0.044446082325132724
1252.917473827486	0.0444294095972506
1253.4099470847564	0.044425280870795225
1253.9024203420267	0.04442116788119978
1254.8873668565675	0.04441298902226651
1256.8572598856488	0.044396819155751645
1257.349733142919	0.04439281569417224
1257.8422064001893	0.044388827790000994
1258.82715291473	0.04438089856502248
1259.3196261720004	0.044376957199897905
1259.8120994292708	0.044373031303546584
1260.7970459438116	0.0443652258290232
1261.289519201082	0.04436134620689265
1261.7819924583523	0.04435748196561812
1262.2744657156227	0.04408579042560019
1262.7669389728928	0.0440818738704118
1263.259412230163	0.04407797260577385
1263.7518854874334	0.04407408660996164
1264.736832001974	0.04406636033813556
1265.2293052592445	0.0440625200188917
1265.7217785165149	0.04405869488201346
1266.7067250310554	0.044051090069373376
1268.6766180601367	0.04403606168912146
1269.169091317407	0.0440323422290596
1269.6615645746774	0.04402863778052535
1270.6465110892182	0.04402127383343589
1272.6164041182994	0.04400672514932281
1273.1088773755696	0.044003125191332586
1273.60135063284	0.04399954007676281
1274.0938238901103	0.04399596978478937
1274.5862971473807	0.04399241429462993
1275.078770404651	0.043988873585543736
1275.5712436619215	0.043985347636831575
1276.0637169191918	0.043828124067186995
1276.5561901764622	0.0438245800388882
1277.0486634337326	0.04382105069511679
1277.541136691003	0.043817536015344716
1278.5260832055435	0.043810550565891185
1280.4959762346248	0.043796754736280266
1281.0297258691592	0.04379305676660193
1281.5634755036936	0.04378937582887664
1282.097225138228	0.043785711897441605
1282.6309747727623	0.04378206494668944
1283.1647244072967	0.043778434951067785
1283.698474041831	0.04377482188507946
1284.2322236763653	0.043310674762830605
1284.7659733108997	0.04330694153497447
1285.299722945434	0.04330322511173161
1285.8334725799682	0.0432995254678463
1286.900971849037	0.04329217641739691
1289.0359703871745	0.04327767856354735
1289.569720021709	0.04327409567254821
1290.1034696562433	0.043270529360803674
1291.170968925312	0.04326344637604266
1293.3059674634494	0.04324947827114387
1297.5759645397243	0.04322232804156818
1298.1097141742587	0.04321900747541562
1298.643463808793	0.04321570309844671
1299.7109630778618	0.04320914281634866
1300.2447127123962	0.043205886863490806
1300.7784623469306	0.04320264700435888
1301.8459616159992	0.04319621547237098
1302.3797112505335	0.04319302375218963
1302.9134608850677	0.04318984803108325
1303.447210519602	0.04318668828551421
1303.9809601541365	0.043183544491994526
1304.5147097886709	0.043180416627085945
1305.0484594232053	0.04317730466739973
1305.5822090577396	0.04317420858959645
1306.115958692274	0.042900852238577904
1306.6497083268084	0.04289769785352226
1307.1834579613428	0.042894559252744366
1308.2509572304116	0.04288832931155027
1310.3859557685491	0.04287605782603059
1314.655952844824	0.042852263326332074
1315.1799584484593	0.0428494116284747
1315.7039640520943	0.04284657479311672
1316.7519752593644	0.04284094562528691
1317.2759808629994	0.04283815325061757
1317.7999864666347	0.04283537565405231
1318.32399207027	0.042832612814600365
1318.847997673905	0.04282986471131388
1319.37200327754	0.04259477652279604
1319.8960088811752	0.042591982066777084
1320.4200144848105	0.04258920226161009
1320.9440200884455	0.0425864370865286
1321.4680256920806	0.04258368652080866
1321.9920312957158	0.0425809505437686
1323.0400425029861	0.04257552227321262
1323.5640481066212	0.04257282993854423
1324.0880537102564	0.04257015211025044
1325.1360649175267	0.04256483989094229
1325.6600705211617	0.042562205459109874
1326.1840761247968	0.04255958545201582
1326.7080817284318	0.042556979849354706
1327.232087332067	0.04255438863086251
1327.7560929357023	0.04208810525464481
1328.2800985393374	0.042085392026085425
1328.8041041429724	0.042082693076139044
1329.3281097466074	0.04208000838472628
1329.8521153502425	0.04207733793180851
1330.3761209538777	0.04207468169738775
1331.424132161148	0.04206941180424821
1331.948137764783	0.042066798105735874
1332.4721433684183	0.04206419854613342
1333.5201545756886	0.04205904176451326
1335.616176990229	0.04204889699983824
1339.80822181931	0.04202927828385181
1340.332227422945	0.0420268884546091
1340.8562330265802	0.04202451245228899
1341.9042442338505	0.04201980185178668
1344.000266648391	0.04201054573307389
1344.524272252026	0.042008265984681555
1345.0482778556614	0.04200599991094721
1346.0962890629316	0.04200150871204268
1348.192311477472	0.0419926895827289
1348.6810628461262	0.0419906643340557
1349.1698142147807	0.04198865085264766
1349.658565583435	0.04198664912343937
1350.147316952089	0.04198465913139327
1350.6360683207433	0.04198268086149972
1351.1248196893976	0.04198071429877707
1351.6135710580518	0.041978759428271416
1352.102322426706	0.04170436150324436
1352.5910737953602	0.041702347726207976
1353.0798251640144	0.04170034557438728
1354.057327901323	0.04169637608708527
1356.0123333759402	0.04168857596422171
1356.5010847445944	0.04168665477510009
1356.9898361132487	0.041684745093290204
1357.967338850557	0.04168096019316997
1359.9223443251742	0.04167352783938764
1360.4110956938284	0.041671698301029445
1360.8998470624829	0.041669880153810304
1361.8773497997913	0.04166627797520993
1362.3661011684455	0.0416644939151053
1362.8548525370998	0.04166272118869278
1363.8323552744082	0.04165920967978716
1364.3211066430624	0.041657470868781195
1364.8098580117166	0.041655743334441504
1365.2986093803709	0.041654027062576954
1365.787360749025	0.04161320052731951
1366.2761121176793	0.04161149495296246
1366.7648634863335	0.041609800595517686
1367.7423662236422	0.041606445475046466
1368.2311175922964	0.04160478468392525
1368.7198689609509	0.04160313505352659
1369.6973716982593	0.041599869218989394
1370.1861230669135	0.04159825298696092
1370.6748744355677	0.04159664785987502
1371.6523771728762	0.04159347086503051
1372.1411285415304	0.04159189896958496
1372.6298799101846	0.04159033812370801
1373.118631278839	0.04158878831361915
1373.6073826474933	0.04096274844487423
1374.0961340161475	0.04096103311374254
1374.584885384802	0.040959328727330914
1375.5623881221104	0.04095595273405531
1376.0511394907646	0.04095428109994729
1376.5398908594188	0.04095262035607105
1377.5173935967273	0.040949331484797666
1379.4723990713444	0.04094288383003139
1380.0024268172629	0.04094116558510756
1380.532454563181	0.04093946001940795
1381.5925100550176	0.04093608685755176
1383.7126210386905	0.040929491936973886
1384.2426487846087	0.040927874650570566
1384.772676530527	0.04092626990799767
1385.8327320223636	0.04092309798727452
1387.9528430060368	0.040916903935870844
1388.482870751955	0.04091538653223236
1389.0128984978733	0.04091388153913554
1390.07295398971	0.040910908718538704
1390.6029817356284	0.04090944085810488
1391.1330094815467	0.04090798534234503
1392.1930649733831	0.040905111279331656
1392.7230927193013	0.0409036926993999
1393.2531204652196	0.04090228639878556
1393.7831482111378	0.040900892361228694
1394.3131759570563	0.04089951057050106
1394.8432037029747	0.04089814101040582
1395.373231448893	0.040505556238641334
1395.9032591948112	0.04050408436172131
1396.4332869407294	0.04050262463117269
1396.9633146866477	0.04050117703094017
1397.493342432566	0.04049974154499956
1398.5533979244026	0.040496906852052435
1400.6735089080757	0.04049138213603212
1401.203536653994	0.04049003100405488
1401.7335643999122	0.04048869185928694
1402.793619891749	0.04048604946841887
1404.913730875422	0.04048090784233117
1405.4437586213403	0.04047965216879136
1405.9737863672585	0.0404784083573264
1406.5038141131768	0.040477176392429585
1407.0338418590952	0.04047595625862407
1407.5638696050137	0.04047474794046262
1408.093897350932	0.04047355142252774
1408.6239250968501	0.04047236668943147
1409.1539528427684	0.04031432207574835
1409.6839805886866	0.04031311020989989
1410.2140083346048	0.04031191006875292
1411.2740638264413	0.040309544899536774
1413.3941748101145	0.040304954587863276
1413.8889483210519	0.04030391012892061
1414.383721831989	0.040302875782012595
1414.8784953429265	0.0403018515349093
1415.373268853864	0.04030083737540249
1415.8680423648013	0.04029983329130583
1416.3628158757388	0.04029883927045443
1416.8575893866762	0.040297855300705246
1417.3523628976136	0.04006141034007247
1417.847136408551	0.04006037560765885
1418.3419099194884	0.04005935087170335
1419.3314569413633	0.04005733134099092
1421.310550985113	0.04005341170832447
1421.8053244960504	0.040052456611389856
1422.3000980069878	0.040051511415115246
1423.2896450288627	0.04004965067704925
1425.2687390726123	0.04004604748754655
1429.2269271601117	0.0400393116221254
1429.7217006710491	0.04003851352190237
1430.2164741819865	0.04003772513476456
1431.2060212038614	0.040036177453570396
1433.185115247611	0.04003319814142207
1433.6798887585485	0.04003247742365241
1434.174662269486	0.04003176632714465
1435.1642092913607	0.040030372952384624
1437.1433033351104	0.04002770115828934
1437.6380768460479	0.040027057092877544
1438.1328503569853	0.040026422558183325
1439.1223973788601	0.04002518203605021
1439.6171708897975	0.04002457602621165
1440.111944400735	0.04002397950229116
1440.6067179116724	0.040023392453137636
1441.1014914226098	0.04002281486761944
1441.5962649335472	0.03982405749341989
1442.0910384444846	0.039823439410575326
1442.585811955422	0.03982283074313421
1443.0805854663595	0.039822231480048584
1443.575358977297	0.039821641610289615
1444.0701324882343	0.039821061122847674
1445.059679510109	0.03981992825097199
1445.5447089901472	0.039819386633481745
1446.0297384701853	0.03981885399046733
1446.9997974302614	0.039817815586752826
1448.9399153504141	0.0398158460217647
1449.4249448304522	0.039815375913142194
1449.9099743104905	0.03981491469722138
1450.8800332705669	0.039814018902926344
1452.8201511907196	0.03981233358157439
1453.3051806707576	0.039811934331496046
1453.790210150796	0.03981154389344739
1454.2752396308342	0.03981116225742095
1454.7602691108723	0.039810789413426216
1455.2452985909104	0.03985032243643567
1455.7303280709486	0.03984997884461565
1456.215357550987	0.03984964401779582
1456.700387031025	0.03984931794605167
1457.185416511063	0.03984900061947543
1457.6704459911014	0.039848692028175974
1458.6405049511777	0.039848101011926276
1460.5806228713304	0.03984702336938359
1461.0656523513685	0.039846775649464906
1461.5506818314068	0.03984653658629059
1462.035711311445	0.039846306170118126
1462.5207407914831	0.0398460843912213
1463.0057702715212	0.039845871239890286
1463.4907997515595	0.03928749726710394
1463.9758292315978	0.03928713811239067
1464.4608587116359	0.03928678751679826
1464.945888191674	0.03928644547069806
1465.4309176717122	0.03928611196447777
1466.4009766317886	0.039285470533307346
1468.3410945519413	0.03928428972836041
1468.8261240319794	0.03928401573349894
1469.3111535120177	0.039283750202194566
1470.281212472094	0.03928324449239795
1470.766241952132	0.039283004295015515
1471.2512714321704	0.03928277252340985
1472.2213303922467	0.039282334219921285
1472.7063598722848	0.03928212766927389
1473.191389352323	0.03928192950687401
1474.1614483123994	0.03928155830945921
1474.6464777924375	0.03928138525580427
1475.1315072724758	0.03928122055311678
1476.1015662325522	0.03928091616353413
1476.6278720898545	0.039280764953082095
1477.1541779471565	0.039280623530895065
1477.6804838044586	0.039280491885195716
1478.206789661761	0.03928037000422799
1478.7330955190632	0.03928025787625689
1479.2594013763653	0.03928015548956848
1479.7857072336674	0.039280062832469965
1480.3120130909697	0.03927997989328938
1480.838318948272	0.039279906660375785
1481.364624805574	0.03927984312209918
1481.8909306628761	0.0392797892668503
1482.4172365201784	0.039279745083040746
1482.9435423774808	0.03927971055910285
1483.469848234783	0.03927968568348965
1483.9961540920854	0.03927967044467481
1484.5224599493874	0.03927966483115267
1485.0487658066895	0.038959668334559105
1485.5750716639918	0.03895958092727512
1486.1013775212941	0.038959503084915206
1486.6276833785964	0.03895943479606738
1487.1539892358987	0.03895937604933996
1487.6802950932008	0.03895932683336164
1488.206600950503	0.03895928713678145
1488.7329068078052	0.038959256948268586
1489.2592126651075	0.03895923625651248
1489.7855185224096	0.0389592250502227
1490.3118243797117	0.03895922331812898
1490.838130237014	0.03895923104898108
1491.3644360943163	0.03895924823154874
1491.8907419516183	0.03895927485462173
1492.4170478089204	0.03895931090700975
1492.9433536662227	0.03895935637754235
1493.469659523525	0.038959411255068965
1493.995965380827	0.03895947552845877
1494.5222712381292	0.03895954918660073
1495.0485770954315	0.03895963221840358
1495.5748829527338	0.03895972461279557
1496.1011888100359	0.03895982635872476
1496.627494667338	0.038959937445158584
1497.1538005246402	0.03896005786108419
1497.6801063819426	0.03896018759550815
1498.2064122392446	0.0389603266374564
1498.7327180965467	0.0386401273592937
1499.259023953849	0.03864018423403427
1499.7853298111513	0.03864025035785982
1500.3116356684536	0.0386403257198851
1500.837941525756	0.038640410309244234
1501.364247383058	0.038640504115090485
1501.89055324036	0.038640607126596206
1502.4168590976624	0.03864071933295292
1502.9431649549647	0.038640840723371185
1503.469470812267	0.038640971287080654
1503.9957766695693	0.03864111101332988
1504.5220825268714	0.0386412598913863
1505.0483883841734	0.03864141791053642
1505.5746942414758	0.03864158506008546
1506.101000098778	0.03864176132935747
1506.6273059560801	0.03824284836606692
1507.1536118133822	0.038242917739345315
1507.6799176706845	0.03824299616865981
1508.2062235279868	0.0382430836434234
1508.732529385289	0.03824318015306747
1509.258835242591	0.03824328568704219
1509.7851410998933	0.03824340023481605
1510.2761927222145	0.03824351522876395
1510.7672443445358	0.03824363805171272
1511.7493475891786	0.03824390715058572
1512.2403992115	0.0382440534095312
1512.7314508338213	0.0382442074635199
1513.7135540784639	0.0382445389228219
1514.2046057007851	0.03824471631126705
1514.6956573231066	0.0382449014610192
1515.6777605677494	0.038245295010859263
1517.6419670570347	0.038246174877552226
1518.1330186793562	0.038246414122026444
1518.6240703016774	0.03824666106099188
1519.60617354632	0.03824717798924612
1521.5703800356055	0.0382483038157488
1522.0614316579267	0.03824860438475886
1522.552483280248	0.03824891258230824
1523.5345865248908	0.038249551830302514
1525.498793014176	0.03825092150955592
1525.9898446364973	0.038251282878470495
1526.4808962588186	0.03825165181082237
1527.4629995034613	0.03825241233353652
1529.4272059927466	0.03825402378562322
1529.918257615068	0.038254445436561854
1530.4093092373892	0.03825487458667203
1531.391412482032	0.0382557553525193
1533.3556189713172	0.038257606524225427
1533.8466705936385	0.0382580879459498
1534.3377222159597	0.03825857680340259
1535.3198254606025	0.03825957679401321
1537.2840319498878	0.038261665658398746
1537.775083572209	0.038262206346205786
1538.2661351945305	0.03826275440710765
1539.2482384391733	0.038263872617116446
1539.7392900614946	0.03826444275071473
1540.2303416838158	0.038265020226390556
1540.721393306137	0.03826560503642044
1541.2124449284586	0.03826619717309334
1541.7447729280439	0.03826684735043121
1542.2771009276294	0.038166170124993376
1542.8094289272146	0.03816680553633393
1543.3417569268	0.03816744951154959
1543.8740849263854	0.03816810204090287
1544.4064129259707	0.038168763114673106
1545.4710689251415	0.038170110856665475
1546.003396924727	0.038170797505529916
1546.5357249243123	0.03817149266009584
1547.600380923483	0.038172908447799754
1548.1327089230683	0.038173629061713066
1548.6650369226536	0.038174358142878284
1549.7296929218244	0.03817584166869645
1550.2620209214097	0.038176596094256506
1550.7943489209952	0.03817735894888252
1551.3266769205804	0.03817813022306893
1551.8590049201657	0.03775340280081136
1552.3913329197512	0.03775405716077209
1552.9236609193365	0.03775471987909583
1553.9883169185073	0.03775607035314475
1554.5206449180928	0.037756758090066615
1555.052972917678	0.037757454147744667
1556.1176289168488	0.03775887118793959
1558.2469409151902	0.03776180470657062
1558.7792689147755	0.03776255874831567
1559.311596914361	0.037763321036371755
1560.3762529135315	0.03776487031449567
1562.505564911873	0.03776806742122066
1563.0378929114586	0.03776888717577352
1563.5702209110439	0.03776971510320214
1564.6348769102146	0.03777139544026502
1566.764188908556	0.03777485378912723
1567.2965169081413	0.03777573867249102
1567.8288449077268	0.03777663165628795
1568.8935009068973	0.037778441889250815
1569.4258289064828	0.0377793591204896
1569.958156906068	0.03778028441630714
1571.0228129052389	0.03778215916599071
1571.5551409048244	0.03778310860205049
1572.0874689044097	0.0377840660670765
1572.619796903995	0.03778503155220321
1573.1521249035804	0.03778600504857994
1573.6844529031657	0.03778698654737105
1574.216780902751	0.0377879760397557
1574.7491089023365	0.03750374856410583
1575.2814369019218	0.03750466484584413
1575.7785106665265	0.037505527619502134
1576.275584431131	0.037506397314250074
1577.2697319603399	0.03750815743856707
1579.2580270187577	0.037511760427970414
1583.2346171355935	0.03751929579104546
1583.731690900198	0.03752026845456978
1584.2287646648024	0.037521247926674266
1585.2229121940113	0.037523227268879925
1587.2112072524294	0.03752726735167591
1591.1877973692654	0.03753567157101653
1591.6848711338698	0.03753675234520946
1592.1819448984743	0.03753783981825171
1593.1760924276832	0.03754003483382303
1593.6731661922877	0.03754114236284776
1594.1702399568921	0.0375422565637131
1595.1643874861013	0.03754450495407193
1595.661461250706	0.03754563913014453
1596.1585350153105	0.03754677995121602
1596.655608779915	0.03709768960050333
1597.1526825445194	0.037098712940511334
1597.6497563091239	0.03709974287673464
1598.1468300737283	0.03710077940253164
1599.1409776029373	0.03710287219633159
1599.6380513675417	0.03710392845110263
1600.1351251321462	0.0371049912689834
1601.1292726613551	0.03710713656772273
1603.1175677197732	0.037111505633219626
1607.0941578366092	0.03712055617361988
1607.5814875703145	0.03712169384223998
1608.0688173040196	0.037122837719111804
1609.04347677143	0.0371251440733814
1610.9927957062512	0.037129831014930594
1611.4801254399563	0.03713101818040606
1611.9674551736616	0.03713221150591103
1612.9421146410723	0.037134616613069785
1614.8914335758932	0.03713950048490695
1615.3787633095985	0.037140736763479516
1615.8660930433036	0.03714197915443471
1616.3534227770087	0.03714322765185664
1616.840752510714	0.03714448224983836
1617.3280822444194	0.03714574294248164
1617.8154119781248	0.03714700972389714
1618.30274171183	0.03690154488550615
1618.7900714455352	0.036902753938448635
1619.2774011792403	0.036903969047755
1619.7647309129457	0.03690519020757692
1620.7393903803563	0.036907650655417706
1622.6887093151772	0.03691264390092571
1623.1760390488826	0.03691390725133392
1623.6633687825877	0.03691517660578368
1624.6380282499981	0.03691773330373458
1626.5873471848192	0.0369229184948095
1627.0746769185243	0.036924229716456966
1627.5620066522297	0.03692554689622167
1628.5366661196404	0.03692819910730218
1629.0239958533457	0.036929534127238754
1629.5113255870508	0.03693087508253398
1630.4859850544613	0.036933574776534625
1630.9733147881666	0.03693493350392791
1631.460644521872	0.03693629814405575
1631.9479742555773	0.03681384339669568
1632.4353039892824	0.03681518487974972
1632.9226337229875	0.03681653225134871
1633.4099634566928	0.03681788550588541
1634.3846229241035	0.036820609641384075
1634.8719526578088	0.03682198051117274
1635.359282391514	0.036823357241552515
1636.3339418589244	0.03682612826182925
1638.2832607937455	0.036831740385116565
1638.8118669047149	0.03683327832083232
1639.340473015684	0.03683482309928534
1639.8690791266533	0.03683637471345648
1640.3976852376227	0.03683793315633777
1640.9262913485918	0.036839498420932405
1641.4548974595612	0.03651076645980602
1641.9835035705305	0.03651224444894328
1642.5121096814996	0.036513729216133335
1643.040715792469	0.036515220754433676
1643.5693219034383	0.036516719056912825
1644.6265341253768	0.03651973592673686
1646.740958569254	0.036525850532766926
1647.2695646802233	0.036527395991339695
1647.7981707911927	0.036528948159034395
1648.8553830131311	0.036532072594467856
1650.9698074570083	0.03653840167486458
1655.1986563447626	0.03655137915761467
1655.727262455732	0.03655303114818389
1656.2558685667013	0.03655468973983137
1657.3130807886398	0.03655802669972119
1659.427505232517	0.0365647795399862
1659.956111343486	0.036566484153213834
1660.4847174544554	0.03656819531451109
1661.541929676394	0.03657163725500712
1662.0705357873633	0.03657336802107805
1662.5991418983326	0.036575105308962845
1663.1277480093017	0.036576849112123194
1663.656354120271	0.036578599424031084
1664.1849602312404	0.03645551193512769
1664.7135663422096	0.03645723729023428
1665.242172453179	0.03645896912620288
1665.7707785641483	0.03646070743654988
1666.2993846751174	0.036462452214801745
1666.8279907860867	0.036464203454495046
1667.8852030080252	0.03646772529240262
1668.4138091189945	0.03646949587774039
1668.942415229964	0.03647127289876654
1669.9996274519024	0.03647484622224111
1672.1140518957795	0.03648206981593796
1672.607403771768	0.0364837700018809
1673.1007556477564	0.036485475749629605
1674.0874593997332	0.03648890390995179
1674.5808112757218	0.03649062631224749
1675.07416315171	0.03649235425579355
1676.060866903687	0.03649582674616306
1676.5542187796755	0.03649757128276809
1677.0475706556638	0.03649932134018676
1677.540922531652	0.036501076913328316
1678.0342744076406	0.03633560921419922
1678.527626283629	0.03633732849591613
1679.0209781596172	0.03633905326852904
1680.007681911594	0.03634251926622016
1680.5010337875824	0.03634426048120528
1680.994385663571	0.036346007166900195
1681.9810894155476	0.036349516930313054
1682.474441291536	0.03635127999799598
1682.9677931675244	0.03635304851631857
1683.9544969195013	0.03635660188489201
1684.4478487954898	0.03635838672516545
1684.941200671478	0.036360176996123685
1685.4345525474664	0.0363619726927959
1685.927904423455	0.036029727281804425
1686.4212562994435	0.03603143956079761
1686.9146081754318	0.03603315723157164
1687.9013119274086	0.03603660872873104
1688.3946638033972	0.03603834254526846
1688.8880156793855	0.03604008173389093
1689.8747194313623	0.03604357620777255
1691.848126935316	0.03605062940514817
1695.7949419432234	0.03606499170873416
1696.288293819212	0.0360668108937882
1696.7816456952003	0.03606863537326287
1697.7683494471771	0.036072300196299714
1699.7417569511308	0.03607969316488373
1703.688571959038	0.03609473132707061
1704.2232002122905	0.036096794129823244
1704.7578284655428	0.03609886306036705
1705.827084972048	0.03610301928098045
1706.3617132253003	0.03610510655914911
1706.8963414785528	0.03610719994130698
1707.9655979850577	0.0361114049938885
1708.50022623831	0.03611351665248396
1709.0348544915626	0.03611563439141209
1709.569482744815	0.036117758204781435
1710.1041109980674	0.036119888086709455
1710.6387392513197	0.03582772247356439
1711.1733675045723	0.0358297749974555
1711.7079957578248	0.03583183355312889
1712.2426240110772	0.035833898134746314
1712.7772522643295	0.03583596873647854
1713.311880517582	0.03583804535250512
1714.381137024087	0.03584221660420415
1716.5196500370967	0.03585063102402074
1720.7966760631161	0.035867746239392186
1721.3313043163685	0.03586991237738446
1721.865932569621	0.03587208443774084
1722.9351890761259	0.03587644630286746
1725.0737020891356	0.035885240852507515
1725.608330342388	0.03588745421108349
1726.1429585956405	0.035889673446889155
1727.2122151021454	0.035894129527784153
1729.350728115155	0.035903111970342974
1729.8853563684074	0.03590537219033152
1730.41998462166	0.03590763824295783
1730.9546128749125	0.03590991012268559
1731.4892411281648	0.035912187823986884
1732.0238693814172	0.03549241421408396
1732.5584976346697	0.0354945759148251
1733.0931258879223	0.03549674339369214
1733.6277541411746	0.03549891664520194
1734.162382394427	0.035501095663879836
1734.6970106476795	0.03550328044425936
1735.7662671541843	0.03550766726829827
1737.904780167194	0.035516509817179985
1738.4296643895473	0.0355186941742325
1738.9545486119005	0.03552088404310353
1740.0043170566069	0.03552528029589345
1742.1038539460196	0.03553413871923124
1742.6287381683728	0.035536367028345284
1743.153622390726	0.03553860080865697
1744.2033908354324	0.035543084762703986
1746.3029277248452	0.035552118103721594
1746.8278119471984	0.03555439004159354
1747.3526961695516	0.03555666741051618
1748.402464614258	0.03556123842157897
1748.9273488366111	0.03556353205377027
1749.4522330589643	0.03556583109711422
1750.5020015036707	0.03557044539744196
1751.026885726024	0.03557276064453464
1751.5517699483771	0.035575081282997884
1752.0766541707303	0.03557740730790417
1752.6015383930835	0.03557973871433306
1753.1264226154367	0.035582075497371385
1753.65130683779	0.03558441765211306
1754.176191060143	0.035374648931741096
1754.7010752824965	0.03537693917950149
1771.497370397799	0.035239887913871344
1771.9870003851713	0.035242127854360816
1772.4766303725437	0.03524437229797687
1773.4558903472882	0.03524887467952583
1773.9455203346606	0.03525113260993995
1774.4351503220328	0.035253395028442956
1774.9247803094052	0.03525566193128805
1775.4144102967775	0.03525793331473335
1775.90404028415	0.035005210326251895
1776.3936702715223	0.03500742083575145
1776.8833002588945	0.03500963580159541
1777.3729302462668	0.035011855220067015
1777.8625602336392	0.035014079087454505
1778.3521902210114	0.035016307400051065
1779.3314501957561	0.035020777346068996
1779.8210801831285	0.03502301897210141
1780.310710170501	0.03502526502856512
1781.2899701452454	0.03502977041806251
1783.2484900947347	0.03503883420054563
1787.1655299937136	0.03505717296122134
1787.655159981086	0.03505948503502664
1788.144789968458	0.035061801480932644
1789.1240499432029	0.0350664474746327
1791.0825698926924	0.03507579176895431
1791.5721998800648	0.03507813871890069
1792.0618298674372	0.03508049001224346
1793.0410898421817	0.035085205614856015
1794.999609791671	0.03509468878421686
1795.4892397790434	0.035097070381729094
1795.9788697664158	0.035099456294235276
1796.468499753788	0.03510184651820609
1796.9581297411603	0.035104241050116884
1797.4477597285327	0.03493544049583257
1797.9373897159048	0.03493779698214261
1798.4270197032772	0.03494015775729106
1798.9166496906496	0.03494252281777523
1799.406279678022	0.034944892160096934
1799.8959096653944	0.034947265780762564
1800.875169640139	0.03495202584317458
1802.8336895896282	0.0349615971549184
1803.3645959542646	0.034964203436326224
1803.895502318901	0.0349668147148135
1804.9573150481738	0.0349720522454302
1807.0809405067191	0.03498258707840693
1811.32819142381	0.03500389485393736
1811.8590977884464	0.035006580564016135
1812.3900041530828	0.035009271201507125
1813.4518168823556	0.035014667241523356
1815.575442340901	0.03502551826161581
1816.1063487055371	0.035028243270872436
1816.6372550701735	0.0350309731732937
1817.6990677994463	0.03503644764062056
1818.2299741640827	0.035039192197036294
1818.760880528719	0.035041941629636975
1819.2917868933555	0.035044695934192474
1819.822693257992	0.035047455106478755
1820.3535996226283	0.034406180461879335
1820.8845059872647	0.03440876020704064
1821.415412351901	0.03441134477027127
1821.9463187165375	0.034413934147386506
1822.4772250811739	0.03441652833420761
1823.0081314458102	0.03441912732656169
1824.0699441750828	0.034424339711206405
1824.600850539719	0.034426953095180485
1825.1317569043554	0.03442957126805436
1826.1935696336282	0.034434821963932494
1828.3171950921737	0.03444538064055105
1828.8481014568101	0.034448032220023725
1829.3790078214465	0.034450688555408386
1830.440820550719	0.034456015477529016
1832.5644460092644	0.0344667262128032
1836.8116969263554	0.03448837433727321
1837.307349056011	0.034490920281697354
1837.8030011856663	0.03449347031506472
1838.7943054449775	0.03449858263558831
1840.7769139635993	0.03450885620074119
1844.742131000843	0.03452959830259389
1845.2377831304984	0.034532209281109984
1845.733435260154	0.034534824296891885
1846.724739519465	0.034540066427479074
1848.707348038087	0.03455059899555849
1849.2030001677426	0.03455324218298368
1849.698652297398	0.03455588938223313
1850.6899565567091	0.034561195803561394
1852.672565075331	0.034571856649259006
1853.1682172049864	0.03457453184297317
1853.663869334642	0.03457721102333005
1854.1595214642975	0.034579894187200054
1854.655173593953	0.0345825813314576
1855.1508257236085	0.03454951788001788
1855.646477853264	0.034477764535811056
1856.1421299829194	0.03440624804041
1856.637782112575	0.03433496733147425
1857.1334342422306	0.03426392135267498
1857.629086371886	0.034193109053653914
1858.620390631197	0.03405218132311977
1860.602999149819	0.033773084456845584
1861.0986512794743	0.03370387899925665
1861.59430340913	0.03363489902868141
1862.5856076684408	0.03349761156045541
1864.5682161870627	0.03322569890907134
1868.5334332243067	0.03269230644719484
1869.0193413230631	0.03262788187901502
1869.5052494218194	0.03256365930710846
1870.4770656193318	0.03243581671326824
1872.4206980143567	0.03218251791099604
1876.3079628044065	0.031685279114704305
1884.0824923845066	0.03072680105015858
1899.6315515447068	0.02894321818662975
1933.3713580100048	0.025597250620085416
1964.8548934365272	0.022999716279004073
1965.4040352163775	0.022958204426525516
1965.9531769962275	0.022916812573950077
1967.0514605559279	0.022834386978972016
1969.2480276753286	0.022670955133820267
1973.64116191413	0.022349665981499654
1982.427430391733	0.021728592802412183
1982.976572171583	0.021690697526262136
1983.5257139514333	0.021652908214528286
1984.623997511134	0.021577645869195545
1986.8205646305346	0.021428375093595704
1991.213698869336	0.02113476121785504
1991.7628406491863	0.02109851392987617
1992.3119824290363	0.021062366365356962
1993.4102659887367	0.020990368910675815
1995.6068331081374	0.020847554325360517
1996.1559748879877	0.02081209443911962
1996.7051166678377	0.020776731329852038
1997.803400227538	0.020706294001778976
1998.3525420073884	0.020671219066971613
1998.9016837872384	0.020636239477114682
1999.4508255670885	0.020601354878391234
1999.9999673469388	0.020566564918641162

==> Plot_data/Figure_6d/pts6d_Z+t.dat <==
400.0000326530612	0.05845475332154289
400.4907486728954	0.05840020082667157
400.98146469272956	0.05834606827543227
401.96289673239795	0.058239006831344586
403.9257608117347	0.058029342111674286
407.85148897040807	0.057625450187526274
415.7029452877549	0.0568655060652547
431.40585792244866	0.05547341784101084
465.4533713367339	0.05280696192994455
465.95010949885125	0.05277083006507623
466.44684766096856	0.05273477122334877
467.44032398520324	0.05266287198170919
469.4272766336726	0.05251994308781345
473.40118193061124	0.052237533134193784
481.3489925244886	0.05168629801427106
481.845730686606	0.051652440217886494
482.3424688487233	0.05161865182663991
483.33594517295796	0.05155128293872519
485.3228978214273	0.0514173745607132
489.29680311836603	0.05115285880817199
497.2446137122434	0.05063690903650217
497.73160784346146	0.05060585741097602
498.2186019746796	0.05057487040550104
499.19259023711584	0.05051309002785227
501.1405667619882	0.05039030222678429
505.036519811733	0.05014780590452388
505.5235139429511	0.05011778146041297
506.0105080741692	0.05008782074121883
506.9844963366054	0.050028090255106586
508.9324728614778	0.049909391532626544
509.4194669926959	0.04987987532856099
509.90646112391397	0.049850422403257544
510.88044938635016	0.04979170616455863
512.8284259112226	0.049675030558597504
513.3154200424406	0.049646019008992445
513.8024141736587	0.049617070286628574
514.2894083048768	0.0495881843345199
514.7764024360949	0.049559361095540835
515.2633965673131	0.049530600512421565
515.7503906985312	0.04916114440306666
516.2373848297493	0.04913198512237308
516.7243789609674	0.04910288908770318
517.2113730921856	0.049073856237832746
517.6983672234037	0.04904488651138965
518.6723554858398	0.04898713618253652
520.6203320107122	0.048872390288359324
521.1073261419303	0.04884386069434702
521.5943202731485	0.048815393727059564
522.5683085355846	0.04875864742109216
523.0553026668026	0.048730367956183865
523.5422967980207	0.048702150865539626
524.0292909292389	0.04867399608559166
524.516285060457	0.048645903552587536
525.0032791916751	0.047908917716722364
525.4902733228932	0.047879925276089946
525.9772674541114	0.04785099631632751
526.4642615853294	0.047822130766751035
526.9512557165474	0.04779332855651612
527.4382498477655	0.047764589614616784
527.9252439789836	0.04773591386988439
528.4122381102018	0.047707301250986614
562.2215506530579	0.044648722033636595
562.7145669265592	0.044622613574630605
563.2075832000604	0.04459656583308503
564.193615747063	0.04454465213501371
566.1656808410679	0.04444154930396202
570.109811029078	0.044238221254923396
570.6028273025793	0.044213073223862365
571.0958435760805	0.0441879844343931
572.081876123083	0.044137984209636584
574.053941217088	0.04403869058073165
574.5469574905892	0.04401401388656527
575.0399737640905	0.04398939569194016
576.0260063110929	0.04394033442974081
577.998071405098	0.04384290981129814
578.4910876785993	0.043818698511402875
578.9841039521006	0.04379454496737683
579.4771202256018	0.04377044908618808
579.9701364991031	0.043746410774793576
580.4631527726043	0.04372242994014094
580.9561690461055	0.04329283985306853
581.4491853196068	0.04326853581411608
581.942201593108	0.043244289422702524
582.4352178666093	0.043220100583816964
582.9282341401106	0.043195969202455185
583.914266687113	0.043147878432329576
585.8863317811181	0.04305238220328288
586.3793480546194	0.04302865036535284
586.8723643281206	0.043004975225334405
587.8583968751232	0.042957794659544225
588.3514131486245	0.042934289044082787
588.8444294221257	0.0429108397471564
589.8304619691282	0.04286410972979839
590.3234782426296	0.04284082881987984
590.8164945161308	0.0428176038495251
591.309510789632	0.04279443472406492
591.8025270631333	0.042771321348862024
592.2955433366345	0.04274826362931272
592.7885596101357	0.04272526147084789
593.2815758836371	0.041939618314542904
593.7745921571383	0.04191595122048939
594.3088848079035	0.04189036591610103
594.8431774586688	0.041864846281377835
595.9117627601995	0.0418140035242718
598.0489333632606	0.04171310058729126
602.3232745693829	0.041514397316686984
602.8575672201482	0.04148984787167086
603.3918598709134	0.04146536211968476
604.460445172444	0.04141658120396516
606.5976157755051	0.04131977829558951
610.8719569816274	0.04112918082423364
611.4062496323927	0.04110563580045957
611.9405422831579	0.041082152519267265
613.0091275846885	0.04103537070117191
613.5434202354538	0.04101207192285854
614.077712886219	0.04098883440430893
615.1462981877496	0.040942542665105816
615.680590838515	0.040919488204085044
616.2148834892802	0.04089649452209582
616.7491761400454	0.04087356149929024
617.2834687908107	0.04085068901595676
617.8177614415761	0.040827876952521346
618.3520540923413	0.040805125189548756
618.8863467431065	0.040430252751037316
619.4206393938719	0.040407271505172336
619.9549320446372	0.04038435050945916
620.4892246954024	0.04036148964357677
621.557809996933	0.04031594782077561
623.6949805999941	0.04022558045589197
627.9693218061165	0.04004768413903081
628.4938704259825	0.04002611109723772
629.0184190458485	0.04000459417900525
630.0675162855807	0.039961728268137556
630.5920649054467	0.0399403790533478
631.1166135253128	0.039919085517811044
631.6411621451789	0.039897847550841165
632.1657107650449	0.03987666504190963
632.6902593849109	0.03919665765569549
633.214808004777	0.03917497736754099
633.739356624643	0.039153352686509164
634.263905244509	0.03913178350045927
634.788453864375	0.03911026969742169
635.3130024842411	0.03908881116559847
636.3620997239732	0.03904605946926539
636.8866483438392	0.039024766082023425
637.4111969637053	0.0390035275205328
638.4602942034373	0.038961214431257406
640.5584886829016	0.03887724129252891
644.75487764183	0.038711882563231534
645.279426261696	0.03869145317529544
645.8039748815621	0.038671076859509934
646.8530721212942	0.038630483012290044
648.9512666007583	0.03854992744079252
649.4758152206243	0.03852991961432623
650.0003638404904	0.03850996400057546
651.0494610802225	0.03847020898500411
653.1476555596868	0.038391320828466434
653.6722041795529	0.03837172772931508
654.1967527994188	0.03835218599528367
654.7213014192849	0.038332695521263255
655.245850039151	0.038313256202332654
655.770398659017	0.03829386793375876
656.2949472788831	0.038274530610996615
656.8194958987492	0.037917188585779825
657.3440445186152	0.037897665264629135
657.8685931384812	0.03787819276751331
658.3931417583473	0.037858770989728986
659.4422389980793	0.037820079174308935
659.9667876179453	0.037800808928234404
660.4913362378114	0.03778158898461415
661.0158848576775	0.037762419239713726
661.5404334775435	0.03774329958999312
692.8552741101948	0.035985351189117915
693.385844872344	0.03596835365320384
693.9164156344932	0.03595140149536525
694.9775571587917	0.03591763293077192
695.508127920941	0.03590081633296855
696.0386986830902	0.03588404473114307
696.5692694452393	0.03586731803029309
697.0998402073885	0.03585063613562465
697.6304109695377	0.03548549644582439
698.1609817316869	0.03546863878097122
698.6915524938361	0.035451825768975695
699.2221232559853	0.035435057315206055
699.7526940181344	0.03541833332524084
700.2832647802836	0.03540165370486867
701.3444063045821	0.03536842719710757
701.8749770667314	0.03535188012234455
702.4055478288806	0.035335377042426036
703.4666893531789	0.03530250249467486
705.5889724017757	0.03523727725205993
706.1195431639248	0.03522107953913211
706.650113926074	0.03520492508156787
707.7112554503725	0.035172745566733866
708.2418262125218	0.03515672032708269
708.772396974671	0.0351407379780318
709.8335384989693	0.035108901589236116
710.3641092611185	0.035093047368758096
710.8946800232677	0.03507723567741335
711.4252507854169	0.03448723597540765
711.9558215475662	0.03447108904674367
712.4863923097155	0.03445498456204565
713.0169630718647	0.034438922431094476
714.078104596163	0.03440692487059638
714.6086753583122	0.034390989261650205
715.1392461204614	0.034375095647651906
716.2003876447599	0.034343434047977475
718.3226706933567	0.034280610877814616
718.8532414555059	0.03426500874289874
719.3838122176551	0.03424944789523975
720.4449537419536	0.03421844971174186
722.5672367905504	0.034156944953778766
726.811802887744	0.034035882538217946
727.3071194149122	0.03402192286359877
727.8024359420806	0.03400799797717816
728.7930689964173	0.03398025229462306
730.7743351050906	0.03392517537893066
731.269651632259	0.033911492097113104
731.7649681594273	0.033897843058786375
732.755601213764	0.033870647443097104
734.7368673224373	0.03381666417734893
735.2321838496057	0.03380325296418454
735.7275003767741	0.03378987545935482
736.2228169039424	0.03377653159663049
736.7181334311107	0.033763221309929314
737.2134499582789	0.03374994453331577
737.7087664854473	0.03373670120100091
738.2040830126157	0.033437224008988346
738.699399539784	0.03342386377893847
739.1947160669524	0.03341053685524413
739.6900325941207	0.03339724317238686
740.6806656484573	0.033370755267841605
742.6619317571307	0.033318175482206065
743.1572482842989	0.03330511266295928
743.6525648114673	0.0332920825656517
744.643197865804	0.03326612028015863
746.6244639744773	0.03321458555684481
747.1197805016457	0.03320178272328368
747.615097028814	0.033189012102001675
748.6057300831507	0.03316356724415806
749.1010466103189	0.0331508928818925
749.5963631374873	0.03313825048049776
750.586996191824	0.033113061310467325
751.0823127189924	0.03310051441725693
751.5776292461608	0.033087999235767364
752.0729457733291	0.032945291080249885
752.5682623004974	0.032932758057557535
753.0635788276657	0.03292025658367651
753.558895354834	0.032907786596962765
754.5495284091708	0.03288294083915784
755.0448449363391	0.03287056494547487
755.5401614635074	0.032858220293774956
756.530794517844	0.032833624472665114
757.0261110450124	0.03282137318177053
757.5214275721808	0.03280915288988921
758.5120606265174	0.03278480506170967
758.9976331227865	0.03277291568751956
759.4832056190555	0.03276105587443324
759.9687781153247	0.03225751481593973
760.4543506115938	0.032245419617546345
760.9399231078628	0.03223335388540901
761.4254956041319	0.03222131756309027
762.3966405966701	0.0321973329227903
762.8822130929392	0.03218538449256516
763.3677855892083	0.03217346524767023
764.3389305817465	0.03214971409076444
766.2812205668229	0.032102559553737434
766.766793063092	0.0320908430505227
767.2523655593611	0.03207915528966482
768.2235105518993	0.03205586577588756
770.1658005369757	0.03200962925304341
774.0503805071285	0.03191851411238285
774.5359530033976	0.031907250977712756
775.0215254996667	0.031896015723012386
775.9926704922049	0.031873628642143555
776.478242988474	0.031862476710583926
776.963815484743	0.0318513524482112
777.9349604772813	0.0318291867215475
778.4205329735504	0.03181814515281206
778.9061054698195	0.031807131044373986
779.3916779660885	0.03179614434430494
779.8772504623577	0.031785185000793505
780.3628229586268	0.03177425296214525
780.8483954548958	0.031763348176782176
781.3339679511649	0.03175247059324275
781.8195404474341	0.03147774373330076
782.3051129437032	0.031466769097792356
782.7906854399723	0.03145582154001153
783.7618304325105	0.0314340074530024
785.7041204175869	0.03139070196725412
789.5887003877396	0.031305370437691146
790.1155492612727	0.0312939275861902
790.6423981348057	0.0312825156587068
791.696095881872	0.03125978432380865
792.2229447554051	0.031248464790788757
792.7497936289383	0.03123717593057531
793.8034913760046	0.031214689979051413
794.3303402495377	0.031203492763365894
794.8571891230708	0.031192325971735935
795.384037996604	0.03060501517336556
795.9108868701371	0.03059356060294203
796.4377357436703	0.03058213633402283
796.9645846172034	0.03057074230478653
798.0182823642696	0.0305480447188407
798.5451312378027	0.030536741039250515
799.0719801113357	0.03052546735358126
800.125677858402	0.03050300971991017
802.2330733525346	0.030458451702996103
806.4478643407996	0.030370751194340975
806.9747132143327	0.03035992017389281
807.5015620878658	0.030349118188273693
808.555259834932	0.030327601086897565
810.6626553290646	0.030284912729314994
811.1895042025977	0.030274312352200936
811.7163530761309	0.03026374054441419
812.7700508231972	0.03024268240679265
814.8774463173296	0.03020090644108261
815.4042951908627	0.030190533015313006
815.9311440643958	0.030180187702484308
816.984841811462	0.030159581190122887
817.5116906849952	0.030149319878174465
818.0385395585283	0.03013908645433487
819.0922373055946	0.030118703047672973
819.6190861791277	0.030108552953540254
820.1459350526609	0.03009843052489486
820.672783926194	0.030088335706424166
821.1996327997272	0.03007826844295201
821.7264816732603	0.029863161510579998
822.2533305467934	0.029853030528571238
822.7801794203265	0.029842926951060424
823.3070282938596	0.029832850723279073
823.798622932412	0.029823473366621285
824.2902175709642	0.029814119730081454
825.2734068480686	0.02979548344075551
827.2397854022777	0.029758493566601756
827.7313800408299	0.02974930473965519
828.2229746793821	0.02974013928225808
829.2061639564866	0.029721878302738793
831.1725425106956	0.029685634876762155
831.6641371492478	0.029676631797471247
832.1557317878002	0.02966765174356456
833.1389210649047	0.02964976054169563
833.6305157034569	0.029640849308873774
834.1221103420091	0.02963196093171643
834.6137049805614	0.029623095368037252
835.1052996191137	0.029614252575746805
835.596894257666	0.029605432512852428
836.0884888962182	0.02944609993996516
836.5800835347704	0.029437245674249917
837.0716781733227	0.02942841401929105
837.5632728118749	0.029419604933409203
838.0548674504272	0.029410818375020766
839.0380567275317	0.02939331267486751
839.529651366084	0.02938459345041256
840.0212460046363	0.02937589658807022
841.0044352817408	0.029358569785385986
841.496029920293	0.02934993976311119
841.9876245588453	0.029341331939082758
842.9708138359498	0.029324182722931948
843.4624084745021	0.029315641249626538
843.9540031130543	0.029307121812201093
844.4455977516066	0.02896733998883062
844.9371923901588	0.028958692002984784
845.428787028711	0.028950065944405242
845.9203816672633	0.028941461772862977
846.9035709443679	0.02892431893043637
847.3951655829201	0.028915780179555435
847.8867602214724	0.02890726315571812
848.869949498577	0.028890294130189974
850.8363280527859	0.02885661505993073
854.769085161204	0.028790284056222467
855.3019561770202	0.02878140101974251
855.8348271928365	0.028772542773376243
856.9005692244691	0.028754900455866823
859.0320532877342	0.02871991116268202
859.5649243035505	0.02871122508720039
860.0977953193668	0.028702563414728644
861.1635373509994	0.028685313087535493
863.2950214142645	0.028651103171816582
863.8278924300807	0.028642610987246128
864.3607634458971	0.02863414282619197
864.8936344617134	0.028625698641744406
865.4265054775296	0.02861727838710975
865.9593764933459	0.02838020255680504
866.4922475091622	0.02837170474957578
867.0251185249786	0.0283632307373814
867.5579895407948	0.028354780473780754
868.090860556611	0.02834635391244763
868.6237315724273	0.028337951007170452
869.6894736040599	0.02832121598050884
871.820957667325	0.028288027779198918
872.3538286831413	0.02827978918195312
872.8866996989576	0.028271573875160303
873.9524417305902	0.028255212952270237
874.4853127464064	0.02824706724611991
875.0181837622227	0.028238944650315827
876.0839257938553	0.0282227686108596
876.6167968096715	0.028214715078039763
877.1496678254879	0.02820668447723007
877.6825388413042	0.02819867676412094
878.2154098571204	0.02819069189451197
878.7482808729367	0.028182729824311605
879.281151888753	0.028174790509536907
879.8140229045694	0.02804396635362505
880.3468939203856	0.02803600629186519
880.8797649362018	0.02802806885539735
881.4126359520181	0.02802015400061777
882.4783779836507	0.02800439186224492
883.0112489994669	0.02799654449197966
883.5441200152833	0.02798871953005815
884.6098620469159	0.027973136659072355
885.1427330627321	0.027965378664185428
885.6756040785484	0.027957642905996522
886.2084750943648	0.027949929341857412
886.741346110181	0.02794223792922468
887.2742171259972	0.027934568625659354
887.8070881418136	0.027528094782400543
888.3399591576299	0.02752025775299678
888.8728301734461	0.027512442707222844
889.3959571583632	0.02750479191019961
889.9190841432802	0.02749716221970529
890.9653381131143	0.02748196599952453
893.0578460527825	0.027451825096292425
897.2428619321188	0.027392540669094384
897.7659889170359	0.027385222863473536
898.2891159019529	0.027377925540235597
899.335369871787	0.02736339218813471
901.4278778114551	0.027334569597141617
901.9510047963722	0.027327414585647147
902.4741317812892	0.027320279753360304
903.5203857511233	0.027306070476542987
905.6128936907916	0.02727789242988503
906.1360206757086	0.027270897807370537
906.6591476606256	0.027263923066652575
907.1822746455427	0.027256968170953935
907.7054016304598	0.027250033083585333
908.228528615377	0.027243117767945142
908.7516556002939	0.027236222187519143
909.2747825852109	0.027012511862711714
909.797909570128	0.027005545535586335
910.3210365550451	0.026998598832189722
910.8441635399621	0.02699167171628559
911.8904175097962	0.026977876102442483
913.9829254494643	0.0269505183398505
914.5060524343814	0.02694372732902039
915.0291794192984	0.026936955618889317
916.0754333891325	0.02692346995894642
918.1679413288007	0.026896728692611248
918.6910683137178	0.02689009109905245
919.2141952986348	0.026883472524820956
920.2604492684688	0.026870292295238483
920.783576253386	0.026863730570543313
921.3067032383029	0.026857187726486625
921.8298302232199	0.026850663728601846
922.352957208137	0.02684415854250413
922.8408299580732	0.026682284469628975
923.3287027080094	0.026676178257303444
923.8165754579455	0.026670088318801768
924.3044482078817	0.02666401462644907
924.7923209578179	0.02665795715263173
925.280193707754	0.026651915869797184
926.2559392076264	0.02663988176717073
926.7438119575626	0.02663388889257767
927.2316847074987	0.02662791209936489
928.2074302073711	0.02661600664814234
928.6953029573073	0.02661007793581396
929.1831757072434	0.026604165196228293
929.6710484571796	0.026598268402375627
930.1589212071158	0.026592387527305764
930.646793957052	0.026586522544127997
931.1346667069881	0.0263313023172454
931.6225394569243	0.02632535404072626
932.1104122068605	0.026319421570666045
932.5982849567966	0.026313504880355318
933.0861577067328	0.02630760394314351
934.0619032066052	0.026295849221707766
934.5497759565413	0.026289995384475746
935.0376487064775	0.02628415719432614
936.0133942063499	0.026272527649898635
937.9648852060947	0.02624945517014104
938.4527579560308	0.026243725774771114
938.9406307059671	0.026238011817232305
939.9163762058395	0.026226630112111068
941.8678672055842	0.026204050820111117
942.3557399555203	0.026198444205407095
942.8436127054565	0.02619285282293041
943.8193582053289	0.02618171565292426
945.7708492050735	0.026159622983669945
946.2587219550097	0.026154137517361717
946.7465947049459	0.026148667081252238
947.7223402048182	0.026137771199661156
948.2102129547544	0.02613234570433177
948.6980857046906	0.026126935139505383
949.6738312045629	0.026116158702263127
950.1617039544991	0.02611079278043321
950.6495767044353	0.026105441690277776
951.1374494543714	0.026100105407224267
951.6253222043076	0.026094783906753575
952.1131949542438	0.02608947716440005
952.60106770418	0.026084185155751335
953.0889404541161	0.02582679562153332
953.5768132040523	0.025821419348959707
954.1059623312525	0.02581560478260584
954.6351114584527	0.025809807423105378
955.6934097128532	0.025798264201293424
957.810006221654	0.025775382886894318
958.3391553488542	0.025769705115324
958.8683044760544	0.02576404430574722
959.9266027304548	0.025752773451510107
962.0431992392556	0.025730433959232846
962.5723483664558	0.025724891039640447
963.1014974936561	0.025719364841755504
963.6306466208563	0.025713855335858984
964.1597957480565	0.025708362492301542
964.6889448752567	0.02570288628150342
965.2180940024568	0.02569742667395422
965.747243129657	0.025691983640212728
966.2763922568572	0.02555989413835712
966.8055413840574	0.02555442306922776
967.3346905112576	0.025548968480951825
968.3929887656581	0.02553810863025545
970.5095852744589	0.02551658541916877
971.0387344016591	0.02551124538326999
971.5678835288593	0.025505921596582142
972.0970326560595	0.02550061403045368
972.6261817832597	0.025495322656300015
973.1553309104598	0.025490047445603216
973.68448003766	0.025484788369911932
974.2136291648603	0.02547954540084115
974.7427782920605	0.025173683163302926
975.2719274192607	0.025168328785150445
975.801076546461	0.02516299041591984
976.8593748008614	0.025152361591563678
978.9759713096621	0.025131294814318406
979.5051204368623	0.025126067722125143
980.0342695640625	0.02512085641523156
981.092567818463	0.025110481046764933
983.2091643272638	0.025089918520656364
987.4423573448654	0.02504954020150048
987.9362522370848	0.025044893556536277
988.430147129304	0.025040260286193026
989.4179369137428	0.025031033782707796
991.39351648262	0.025012740320524706
991.8874113748394	0.02500820006818121
992.3813062670588	0.02500367301834527
993.3690960514974	0.024994658441017416
993.8629909437168	0.024990170871050717
994.356885835936	0.02498569641864176
994.8507807281554	0.024981235062667115
995.3446756203748	0.024976786782048795
995.8385705125941	0.024972351555754054
996.3324654048134	0.02480807174310028
996.8263602970328	0.024803592698555775
997.3202551892521	0.024799126638553107
997.8141500814714	0.024794673542217583
998.3080449736908	0.024790233388719385
999.2958347581294	0.024781391827138826
999.7897296503488	0.024776990377619795
1000.2836245425681	0.024772601788064477
1001.2714143270068	0.024763863106459023
1003.2469938958841	0.024746539159033305
1003.7408887881033	0.024742240014677702
1004.2347836803227	0.024737953566655427
1005.2225734647614	0.024729418678624306
1005.7164683569807	0.024725170198230187
1006.2103632492001	0.024720934333398656
1007.1981530336387	0.024712500370125998
1007.6920479258581	0.024708302231643154
1008.1859428180774	0.02470411662863925
1008.6798377102967	0.024699943541199924
1009.1737326025161	0.02469578294945327
1009.6676274947354	0.024595078072475667
1010.1615223869547	0.02459090068550296
1010.6554172791741	0.024586735730356822
1011.1493121713934	0.024582583187322076
1011.6432070636127	0.02457844303672536
1012.1371019558321	0.02457431525893526
1013.1248917402708	0.024566096743457624
1013.6187866324901	0.024562005966715376
1014.1126815247094	0.024557927484670106
1015.1004713091481	0.024549807327016386
1015.5943662013674	0.024545765612683734
1016.0882610935868	0.024541736115599483
1016.5821559858061	0.02453771881650405
1017.0760508780254	0.024533713696178593
1017.5699457702448	0.02452972073544498
1018.0638406624641	0.02423617121292146
1018.5577355546834	0.02423207848645276
1019.0516304469028	0.024227997848221782
1019.5868017163862	0.024223589801719635
1020.1219729858694	0.024219195901841493
1021.1923155248362	0.024210450445503014
1023.3330006027697	0.02419312823440621
1027.6143707586366	0.024159153287745122
1028.1495420281199	0.024154968722644526
1028.6847132976034	0.024150797924684355
1029.7550558365701	0.024142497537198233
1031.8957409145034	0.024126060948012625
1032.430912183987	0.024121985871712374
1032.9660834534702	0.024117924377948154
1034.0364259924368	0.024109842046719374
1036.1771110703703	0.024093839373198513
1036.7122823398536	0.024089872320559456
1037.247453609337	0.024085918669180403
1037.7826248788206	0.024081978396632425
1038.3177961483038	0.024078051480537228
1038.852967417787	0.02407413789856729
1039.3881386872704	0.024070237628445495
1039.9233099567537	0.02390390653481209
1040.4584812262372	0.02389995874204714
1040.9936524957207	0.02389602418456299
1041.528823765204	0.02389210284026322
1042.5991663041705	0.023884299703080585
1044.739851382104	0.023868851020210385
1045.2750226515873	0.023865021553678274
1045.8101939210708	0.02386120512534527
1046.8805364600375	0.023853611296717956
1047.4157077295208	0.023849833853266035
1047.9508789990043	0.023846069361697725
1049.021221537971	0.023838579148429555
1049.5563928074544	0.023834853383958958
1050.0915640769379	0.023831140485830155
1050.6267353464214	0.023827440432777684
1051.1619066159046	0.023823753203583747
1051.697077885388	0.023820078777078108
1052.2322491548712	0.02381641713213806
1052.7674204243544	0.023812768247688212
1053.302591693838	0.023694763410760367
1053.8280189324219	0.023691155163360685
1054.353446171006	0.02368755914862649
1055.4043006481743	0.02368040373807739
1055.9297278867584	0.023676844302832466
1056.4551551253426	0.023673297021392783
1057.5060096025109	0.023666238841544267
1058.031436841095	0.023662727904050485
1058.5568640796791	0.023659229042191747
1059.0822913182633	0.023655742236532523
1059.6077185568474	0.02365226746767982
1060.1331457954316	0.023648804716283136
1060.6585730340157	0.0236453539630343
1061.1840002725999	0.02364191518866741
1061.709427511184	0.023296141217090248
1062.2348547497681	0.02329257597483578
1062.7602819883523	0.023289022632188645
1063.8111364655206	0.02328195156923103
1065.912845419857	0.02326795139960366
1070.1162633285298	0.023240514655806867
1070.641690567114	0.023237137534699227
1071.1671178056981	0.023233772012053
1072.2179722828664	0.023227075688285272
1074.319681237203	0.023213821412075637
1074.8451084757871	0.023210536563603532
1075.3705357143713	0.023207263166912285
1076.4213901915396	0.023200750656285674
1078.523099145876	0.0231878622601469
1079.0485263844598	0.02318466851973571
1079.573953623044	0.023181486086949307
1080.6248081002122	0.023175155072911128
1081.1502353387964	0.023172006456085754
1081.6756625773805	0.023168869075737737
1082.7265170545488	0.023162627953747995
1083.251944293133	0.023159524176838635
1083.777371531717	0.02315643156587118
1084.3027987703013	0.023153350103306675
1084.8282260088854	0.023150279771643856
1085.3536532474695	0.0231472205534192
1085.8790804860537	0.023012405975370145
1086.4045077246378	0.023009312052615895
1086.929934963222	0.023006229182347047
1118.3010071938304	0.02244013072099405
1118.8324565746975	0.022437488131153517
1119.3639059555649	0.022434855794014406
1120.4268047172995	0.02242962181488304
1122.5526022407685	0.022419276198376054
1123.0840516216358	0.02241671519107938
1123.6155010025032	0.022414164311434844
1124.6783997642376	0.022409092873205468
1126.8041972877068	0.02239907084954104
1127.335646668574	0.022396590431786004
1127.8670960494414	0.022394120018737803
1128.3985454303088	0.022391659595174095
1128.929994811176	0.022389209145904723
1129.461444192043	0.022203373353894208
1129.9928935729104	0.02220086521508752
1130.5243429537777	0.022198366991898987
1131.055792334645	0.02219587866925567
1131.5872417155124	0.022193400232116394
1132.1186910963797	0.022190931665471723
1133.1815898581142	0.022186024083786473
1135.3073873815833	0.02217632670943622
1135.8388367624507	0.02217392681863583
1136.370286143318	0.022171536679386334
1137.4331849050525	0.02216678559666028
1137.9646342859196	0.022164424623821094
1138.496083666787	0.022162073343807327
1139.5589824285216	0.022157399803868903
1140.090431809389	0.02215507751482704
1140.6218811902563	0.02215276486037613
1141.1533305711237	0.022150461826033658
1141.6847799519908	0.022148168397347456
1142.216229332858	0.02214588455989555
1142.7476787137252	0.02204312051367913
1143.2791280945926	0.022040813665639227
1143.81057747546	0.022038516358374897
1144.3420268563273	0.02203622857757925
1144.8734762371946	0.022033950308975262
1145.936374998929	0.022029422251383303
1146.4678243797962	0.022027172433989998
1146.9992737606635	0.022024932071977626
1148.0621725223982	0.022020479657610174
1148.5936219032656	0.022018267577085842
1149.125071284133	0.0220160648956038
1149.6565206650002	0.02201387159915261
1150.1879700458674	0.022011687673749926
1150.7194194267345	0.022009513105442528
1151.2508688076018	0.021873130163786704
1151.7823181884692	0.021870918301582012
1152.3137675693365	0.021868715744867394
1152.8099627152228	0.02186666768480131
1153.3061578611093	0.021864627713282
1154.2985481528822	0.021860571991012746
1156.2833287364278	0.021852557116667982
1160.2528899035192	0.02183691116377055
1160.7490850494055	0.021834991185749865
1161.245280195292	0.021833079119285167
1162.2376704870649	0.02182927867751922
1164.2224510706105	0.021821772255279568
1168.1920122377019	0.021807134846502447
1168.6882073835882	0.02180534015925547
1169.1844025294747	0.02180355321194925
1170.1767928212475	0.02180000249497132
1170.6729879671338	0.021798238704256206
1171.1691831130204	0.021796482611394923
1171.665378258907	0.02179473420591593
1172.1615734047932	0.021792993477367746
1172.6577685506795	0.021571147700725744
1173.153963696566	0.02156933766265535
1173.6501588424526	0.02156753525594145
1174.146353988339	0.021565740470205385
1174.6425491342252	0.021563953295088305
1175.1387442801117	0.021562173720251168
1176.1311345718846	0.021558637330158902
1176.6273297177709	0.021556880494324058
1177.1235248636574	0.021555131217609595
1178.1159151554302	0.02155165530059768
1180.100695738976	0.021544793726721762
1180.5968908848622	0.021543097078192942
1181.0930860307487	0.021541407907400514
1182.0854763225216	0.021538051958699313
1184.070256906067	0.02153142935162134
1184.5567080210542	0.02152982432110188
1185.0431591360414	0.021528226400663195
1185.5296102510285	0.021526635580944347
1186.0160613660157	0.021525051852601704
1186.502512481003	0.02137067646999802
1186.98896359599	0.021369049818281683
1187.4754147109772	0.02136743022038022
1187.9618658259644	0.021365817667015275
1188.4483169409516	0.021364212148925654
1188.9347680559388	0.02136261365686736
1189.9076702859131	0.02135943771395418
1191.8534747458618	0.021353169735661932
1192.339925860849	0.021351620168423256
1192.8263769758362	0.021350077553876693
1193.3128280908234	0.02134854188293094
1193.7992792058105	0.02134701314651139
1194.2857303207977	0.021345491335560258
1194.772181435785	0.021191216080598922
1195.258632550772	0.021189651371739095
1195.7450836657592	0.02118809355159758
1196.2315347807464	0.02118654261117959
1196.7179858957336	0.02118499854150689
1197.690888125708	0.021181930978567187
1199.6366925856566	0.021175877908420793
1200.1231437006438	0.021174381683959576
1200.609594815631	0.021172892259010163
1201.5824970456054	0.021169933772340215
1203.528301505554	0.02116409800567572
1207.4199104254515	0.02115274934261743
1207.9063615404386	0.021151360859674898
1208.3928126554258	0.02114997903687836
1209.3657148854002	0.02114723533743668
1211.3115193453489	0.021141827484026123
1211.797970460336	0.0211404920430091
1212.2844215753232	0.021139163193969572
1213.2573238052976	0.021136525238032895
1215.2031282652463	0.021131328059056924
1215.7308557574975	0.021129936558327168
1216.2585832497489	0.02112855273582243
1216.786310742	0.021127176580910546
1217.3140382342513	0.02112580808298027
1217.8417657265024	0.021124447231441204
1218.3694932187536	0.021123094015723768
1218.8972207110048	0.020984319004775303
1219.424948203256	0.02098292633990411
1219.9526756955072	0.020981541269006435
1220.4804031877584	0.02098016378159247
1221.5358581722608	0.02097743151535947
1223.6467681412655	0.020972057525426947
1224.1744956335167	0.0209707328304084
1224.702223125768	0.020969415635692462
1225.7576781102703	0.0209668037059636
1227.8685880792752	0.02096166939801086
1228.3963155715264	0.020960404417964155
1228.9240430637778	0.02095914685633196
1229.9794980482802	0.02095665394774558
1230.5072255405314	0.020955418580558084
1231.0349530327826	0.020954190591318287
1231.5626805250338	0.020952969969958754
1232.090408017285	0.020951756706431592
1232.6181355095362	0.02089869380050042
1233.1458630017873	0.020897474729184854
1233.6735904940385	0.02089626298180393
1234.2013179862897	0.020895058548386712
1234.729045478541	0.02089386141898165
1235.256772970792	0.020892671583656548
1236.3122279552945	0.020890313755613666
1236.8399554475457	0.02088914574312764
1237.3676829397969	0.020887984985185012
1237.895410432048	0.02088683147194952
1238.4231379242992	0.020885685193603887
1238.9508654165504	0.020884546140349913
1239.4785929088016	0.02088341430240836
1240.006320401053	0.02088228967001882
1240.5340478933042	0.02063928685320335
1241.0617753855554	0.020638081529036362
1241.5895028778068	0.02063688336315796
1242.6449578623092	0.020634508467529476
1244.755867831314	0.02062984415067049
1248.9776877693234	0.020620855269204846
1249.4701610265938	0.020619836052978312
1249.9626342838642	0.02061882293806285
1250.9475807984047	0.020616814981634198
1252.917473827486	0.020612871949433422
1253.4099470847564	0.02061190133064699
1253.9024203420267	0.020610936752463806
1254.8873668565675	0.020609025687810634
1256.8572598856488	0.020605275715432806
1257.349733142919	0.020604353211453555
1257.8422064001893	0.02060343668823257
1258.82715291473	0.020601621554395766
1259.3196261720004	0.02060072292897818
1259.8120994292708	0.020599830254715245
1260.7970459438116	0.02059806273019449
1261.289519201082	0.02059718786523997
1261.7819924583523	0.020596318922046684
1262.2744657156227	0.0204735248837873
1262.7669389728928	0.020472623533450918
1263.259412230163	0.02047172807504518
1263.7518854874334	0.020470838501292117
1264.736832001974	0.020469076978696887
1265.2293052592445	0.020468205015363294
1265.7217785165149	0.020467338907699566
1266.7067250310554	0.020465624230539894
1268.6766180601367	0.020462264827714294
1269.169091317407	0.020461439508472002
1269.6615645746774	0.020460619987546967
1270.6465110892182	0.020458998312212727
1272.6164041182994	0.02045582422925796
1273.1088773755696	0.02045504509811583
1273.60135063284	0.02045427170874421
1274.0938238901103	0.020453504054130704
1274.5862971473807	0.020452742127275308
1275.078770404651	0.02045198592119033
1275.5712436619215	0.020451235428900354
1276.0637169191918	0.020380402635246247
1276.5561901764622	0.020379638293413632
1277.0486634337326	0.02037887963998545
1277.541136691003	0.020378126668034787
1278.5260832055435	0.020376637740918968
1280.4959762346248	0.02037372776097928
1281.0297258691592	0.02037295482930954
1281.5634755036936	0.02037218850615513
1282.097225138228	0.020371428782837472
1282.6309747727623	0.02037067565069449
1283.1647244072967	0.02036992910108048
1283.698474041831	0.020369189125366175
1284.2322236763653	0.02015823455838685
1284.7659733108997	0.0201574260228662
1285.299722945434	0.02015662401946254
1285.8334725799682	0.020155828539610225
1286.900971849037	0.02015425711637826
1289.0359703871745	0.020151192177439978
1289.569720021709	0.020150442123968212
1290.1034696562433	0.020149698526103935
1291.170968925312	0.0201482306635301
1293.3059674634494	0.020145372036215383
1297.5759645397243	0.020139961307853737
1298.1097141742587	0.02013931354242833
1298.643463808793	0.020138672099762993
1299.7109630778618	0.02013740815004427
1300.2447127123962	0.02013678562669494
1300.7784623469306	0.02013616939351377
1301.8459616159992	0.02013495576523171
1302.3797112505335	0.02013435835395662
1302.9134608850677	0.0201337672005012
1303.447210519602	0.020133182296816134
1303.9809601541365	0.02013260363486711
1304.5147097886709	0.020132031206634815
1305.0484594232053	0.020131465004114932
1305.5822090577396	0.02013090501931808
1306.115958692274	0.020006680707767163
1306.6497083268084	0.020006085577741004
1307.1834579613428	0.02000549663221912
1308.2509572304116	0.020004337262981408
1310.3859557685491	0.020002092390609173
1314.655952844824	0.01999789635360808
1315.1799584484593	0.019997408253251973
1315.7039640520943	0.01999692599318677
1316.7519752593644	0.01999597896480522
1317.2759808629994	0.019995514181960015
1317.7999864666347	0.01999505521034793
1318.32399207027	0.019994602042737498
1318.847997673905	0.01999415467191033
1319.37200327754	0.019887240507390214
1319.8960088811752	0.019886764767839935
1320.4200144848105	0.01988629479578298
1320.9440200884455	0.019885830584053077
1321.4680256920806	0.01988537212549693
1321.9920312957158	0.019884919412974218
1323.0400425029861	0.019884031197532386
1323.5640481066212	0.019883595680397177
1324.0880537102564	0.019883165880863127
1325.1360649175267	0.01988232340630742
1325.6600705211617	0.01988191071717219
1326.1840761247968	0.01988150371741092
1326.7080817284318	0.019881102399998633
1327.232087332067	0.019880706757923014
1327.7560929357023	0.019667612053827097
1328.2800985393374	0.019667148370880613
1328.8041041429724	0.01966669032690447
1329.3281097466074	0.019666237914936713
1329.8521153502425	0.019665791128027917
1330.3761209538777	0.019665349959241223
1331.424132161148	0.01966448444834907
1331.948137764783	0.019664060092432222
1332.4721433684183	0.019663641327014692
1333.5201545756886	0.01966282054019127
1335.616176990229	0.019661245750878114
1336.1401825938642	0.019660865927155834
1336.6641881974992	0.019660491639280294
1337.7121994047693	0.01965975964397551
1339.80822181931	0.01965836178617278
1340.332227422945	0.019658026060160524
1340.8562330265802	0.019657695816121572
1341.9042442338505	0.01965705174725521
1344.000266648391	0.01965582910007694
1344.524272252026	0.019655537043475505
1345.0482778556614	0.019655250415739463
1346.0962890629316	0.019654693420534032
1348.192311477472	0.019653644287537943
1348.6810628461262	0.01965341204884764
1349.1698142147807	0.019653184487937916
1349.658565583435	0.019652961599539834
1350.147316952089	0.019652743378393074
1350.6360683207433	0.01965252981924609
1351.1248196893976	0.019652320916856005
1351.6135710580518	0.01965211666598862
1352.102322426706	0.019526635065827153
1352.5910737953602	0.019526396964759142
1353.0798251640144	0.01952616349176349
1354.057327901323	0.019525710409200238
1356.0123333759402	0.01952485955274262
1356.5010847445944	0.019524658331149844
1356.9898361132487	0.019524461696273695
1357.967338850557	0.019524082166155008
1359.9223443251742	0.019523377921310713
1360.4110956938284	0.01952321325025012
1360.8998470624829	0.01952305312509245
1361.8773497997913	0.01952274649223803
1362.3661011684455	0.01952259997443815
1362.8548525370998	0.01952245798233486
1363.8323552744082	0.019522187555102866
1364.3211066430624	0.019522059109937123
1364.8098580117166	0.019521935170393925
1365.2986093803709	0.019521815731475288
1365.787360749025	0.019503688580601208
1366.2761121176793	0.01950357196053916
1366.7648634863335	0.01950345982504468
1367.7423662236422	0.019503248987905394
1368.2311175922964	0.019503150276354367
1368.7198689609509	0.019503056029558426
1369.6973716982593	0.019502880910508207
1370.1861230669135	0.01950280002841227
1370.6748744355677	0.01950272359138803
1371.6523771728762	0.019502584032959444
1372.1411285415304	0.01950252090177745
1372.6298799101846	0.019502462196111847
1373.118631278839	0.019502407911093686
1373.6073826474933	0.019214571502949956
1374.0961340161475	0.019214427974991736
1374.584885384802	0.019214288835368572
1375.5623881221104	0.019214023701790477
1376.0511394907646	0.01921389769818675
1376.5398908594188	0.019213776063620455
1377.5173935967273	0.01921354588238877
1378.0061449653815	0.019213437326137235
1378.4948963340357	0.01921333311975075
1379.4723990713444	0.01921313773748622
1380.0024268172629	0.019213039049615063
1380.532454563181	0.01921294545447659
1381.0624823090993	0.019212856946023375
1381.5925100550176	0.019212773518218623
1382.1225378009358	0.019212695165036143
1382.652565546854	0.019212621880460346
1383.7126210386905	0.01921249049311919
1384.2426487846087	0.019212432378375353
1384.772676530527	0.019212379308281177
1385.3027042764452	0.01921233127687368
1385.8327320223636	0.019212288278200262
1386.362759768282	0.01921225030631879
1386.8927875142003	0.019212217355297538
1387.4228152601186	0.01921218941921515
1387.9528430060368	0.019212166492160596
1388.482870751955	0.01921214856823323
1389.0128984978733	0.0192121356415427
1389.5429262437915	0.01921212770620893
1390.07295398971	0.019212124756362147
1390.6029817356284	0.019212126786142796
1391.1330094815467	0.01921213378970156
1391.6630372274649	0.01921214576119932
1392.1930649733831	0.01921216269480714
1392.7230927193013	0.019212184584706228
1393.2531204652196	0.019212211425087975
1393.7831482111378	0.01921224321015381
1394.3131759570563	0.01921227993411533
1394.8432037029747	0.019212321591194164
1395.373231448893	0.01903169793272861
1395.9032591948112	0.01903168336158463
1396.4332869407294	0.019031673693304
1396.9633146866477	0.01903166892214968
1397.493342432566	0.01903166904239455
1398.0233701784841	0.01903167404832153
1398.5533979244026	0.0190316839342234
1399.083425670321	0.019031698694402882
1399.6134534162393	0.019031718323172575
1400.1434811621575	0.019031742814854966
1400.6735089080757	0.019031772163782375
1401.203536653994	0.019031806364296966
1401.7335643999122	0.019031845410750692
1402.2635921458304	0.01903188929750529
1402.793619891749	0.019031938018932285
1403.3236476376674	0.019031991569412928
1403.8536753835856	0.019032049943338188
1404.913730875422	0.019032181139134966
1405.4437586213403	0.01903225394983685
1405.9737863672585	0.019032331561644068
1406.5038141131768	0.01903241396899589
1407.0338418590952	0.019032501166341205
1407.5638696050137	0.01903259314813845
1408.093897350932	0.019032689908855635
1408.6239250968501	0.01903279144297032
1409.1539528427684	0.01896036226974268
1409.6839805886866	0.01896044696870841
1410.2140083346048	0.018960536419389003
1411.2740638264413	0.018960729553968436
1411.8040915723595	0.018960833226927716
1412.3341193182778	0.01896094162972266
1413.3941748101145	0.018961172603043818
1413.8889483210519	0.018961286864556674
1414.383721831989	0.018961405229009517
1414.8784953429265	0.018961527692001757
1415.373268853864	0.01896165424913982
1415.8680423648013	0.018961784896037198
1416.3628158757388	0.018961919628314377
1416.8575893866762	0.01896205844159888
1417.3523628976136	0.018853239849205502
1417.847136408551	0.01885334998260278
1418.3419099194884	0.018853464177188164
1419.3314569413633	0.018853704732554828
1421.310550985113	0.018854234386880366
1421.8053244960504	0.01885437688854252
1422.3000980069878	0.01885452341683562
1423.2896450288627	0.018854828536166685
1425.2687390726123	0.018855486906154857
1425.7635125835498	0.018855661501162965
1426.2582860944872	0.018855840088683115
1427.247833116362	0.018856209224328655
1429.2269271601117	0.01885699521990081
1429.7217006710491	0.018857201636817998
1430.2164741819865	0.018857412012559683
1431.2060212038614	0.01885784462379948
1433.185115247611	0.01885875716865464
1433.6798887585485	0.018858995139471424
1434.174662269486	0.01885923703584985
1435.1642092913607	0.018859732588784858
1437.1433033351104	0.018860770620183966
1437.6380768460479	0.018861039880264743
1438.1328503569853	0.018861313033062314
1439.1223973788601	0.018861871000508047
1439.6171708897975	0.018862155807022364
1440.111944400735	0.01886244448998575
1440.6067179116724	0.018862737045347255
1441.1014914226098	0.018863033469062287
1441.5962649335472	0.018771447127162937
1442.0910384444846	0.018771720494322262
1442.585811955422	0.018771997712158546
1443.0805854663595	0.01877227877665334
1443.575358977297	0.018772563683794503
1444.0701324882343	0.01877285242957618
1445.059679510109	0.018773441421069195
1445.5447089901472	0.018773735709028246
1446.0297384701853	0.018774033670657938
1446.9997974302614	0.018774640599957086
1448.9399153504141	0.01877589837823017
1449.4249448304522	0.018776221951029844
1449.9099743104905	0.018776549167704586
1450.8800332705669	0.018777214517889666
1452.8201511907196	0.01877858878239142
1453.3051806707576	0.018778941402941052
1453.790210150796	0.018779297637933144
1454.2752396308342	0.01877965748371384
1454.7602691108723	0.018780020936634875
1455.2452985909104	0.01879890429553065
1455.7303280709486	0.018799281003780758
1456.215357550987	0.018799661309327784
1456.700387031025	0.0188000452085455
1457.185416511063	0.018800432697813212
1457.6704459911014	0.018800823773515718
1458.6405049511777	0.01880161666979181
1460.5806228713304	0.018803245341102028
1461.0656523513685	0.018803661421083244
1461.5506818314068	0.018804081058774815
1462.035711311445	0.018804504250610678
1462.5207407914831	0.018804930993030114
1463.0057702715212	0.018805361282477933
1463.4907997515595	0.018546555242178058
1463.9758292315978	0.018546908231807664
1464.4608587116359	0.01854726474292975
1464.945888191674	0.01854762477201287
1465.4309176717122	0.018547988315531026
1466.4009766317886	0.018548725931794904
1468.3410945519413	0.01855024318298899
1468.8261240319794	0.018550631229270757
1469.3111535120177	0.018551022761970782
1470.281212472094	0.018551816272717635
1472.2213303922467	0.018553444978536827
1476.1015662325522	0.018556868355362438
1476.6278720898545	0.018557349663256808
1477.1541779471565	0.018557835011079927
1478.206789661761	0.018558817809170396
1480.3120130909697	0.01856083169412919
1480.838318948272	0.018561345200404752
1481.364624805574	0.018561862712107968
1482.4172365201784	0.01856290973467982
1482.9435423774808	0.018563439237007037
1483.469848234783	0.018563972727679026
1483.9961540920854	0.018564510202442392
1484.5224599493874	0.018565051657050628
1485.0487658066895	0.01841671592684182
1485.5750716639918	0.018417213225036005
1486.1013775212941	0.018417714480434437
1486.6276833785964	0.01841821968881994
1487.1539892358987	0.01841872884598216
1487.6802950932008	0.018419241947717567
1488.7329068078052	0.0184202799681279
1489.2592126651075	0.018420804878429734
1489.7855185224096	0.018421333716558578
1490.838130237014	0.018422403159625567
1492.9433536662227	0.01842458899667059
1493.469659523525	0.018425145213215248
1493.995965380827	0.018425705324417754
1495.0485770954315	0.018426837214338538
1495.5748829527338	0.01842740898484446
1496.1011888100359	0.018427984633583527
1497.1538005246402	0.018429147549408977
1497.6801063819426	0.018429734808335752
1498.2064122392446	0.018430325929176376
1498.7327180965467	0.018281715043641934
1499.259023953849	0.01828226197285864
1499.7853298111513	0.018282812741933267
1500.3116356684536	0.018283367346823776
1501.364247383058	0.018284488047917134
1501.89055324036	0.018285054136068426
1502.4168590976624	0.018285624043932552
1503.469470812267	0.018286775302767115
1503.9957766695693	0.01828735664573756
1504.5220825268714	0.018287941792420763
1505.0483883841734	0.018288530738832697
1505.5746942414758	0.01828912348099573
1506.101000098778	0.018289720014938605
1506.6273059560801	0.01810429838972244
1507.1536118133822	0.018104838076091007
1507.6799176706845	0.01810538153005504
1508.2062235279868	0.01810592874767099
1508.732529385289	0.018106479725001623
1509.7851410998933	0.01810759294308938
1510.2761927222145	0.018108117398179836
1510.7672443445358	0.018108645112743398
1511.7493475891786	0.01810971030760294
1513.7135540784639	0.018111879671707236
1517.6419670570347	0.018116373593036167
1525.498793014176	0.01812597663507265
1525.9898446364973	0.018126603842649792
1526.4808962588186	0.01812723421046633
1527.4629995034613	0.018128504414717788
1529.4272059927466	0.018131082613244514
1533.3556189713172	0.018136389498505
1533.8466705936385	0.018137066909262707
1534.3377222159597	0.018137747432372342
1535.3198254606025	0.018139117803828396
1537.2840319498878	0.018141895765196182
1537.775083572209	0.018142597992247475
1538.2661351945305	0.01814330330812462
1539.2482384391733	0.018144723194674674
1539.7392900614946	0.018145437759517404
1540.2303416838158	0.018146155401525556
1540.721393306137	0.018146876117794582
1541.2124449284586	0.01814759990542426
1541.7447729280439	0.01814838799864859
1542.2771009276294	0.018101837064991355
1542.8094289272146	0.018102615974160036
1543.3417569268	0.01810339847519095
1543.8740849263854	0.01810418456441827
1544.4064129259707	0.01810497423818207
1545.4710689251415	0.018106564324707777
1546.003396924727	0.018107364730178446
1546.5357249243123	0.018108168705603042
1547.600380923483	0.018109787351794446
1548.1327089230683	0.01811060201531573
1548.6650369226536	0.018111420234299846
1549.7296929218244	0.018113067324227978
1550.2620209214097	0.018113896187971823
1550.7943489209952	0.01811472859277811
1551.3266769205804	0.018115564535060878
1551.8590049201657	0.017917469805675348
1552.3913329197512	0.017918244257373372
1552.9236609193365	0.017919022222858284
1553.9883169185073	0.017920588680952042
1554.5206449180928	0.01792137716645649
1555.052972917678	0.01792216915153899
1556.1176289168488	0.017923763606290385
1558.2469409151902	0.017926994355413634
1558.7792689147755	0.01792781073877853
1559.311596914361	0.0179286305935692
1560.3762529135315	0.01793028070345585
1562.505564911873	0.017933622426950808
1563.0378929114586	0.017934466484183963
1563.5702209110439	0.0179353139850399
1564.6348769102146	0.017937019303821012
1566.764188908556	0.017940471113366867
1567.2965169081413	0.017941342623250995
1567.8288449077268	0.017942217549298662
1568.8935009068973	0.017943977636255878
1569.4258289064828	0.017944862790364276
1569.958156906068	0.017945751347033845
1571.0228129052389	0.017947538654511933
1571.5551409048244	0.017948437398561286
1572.0874689044097	0.01794933953165337
1572.619796903995	0.017950245050421643
1573.1521249035804	0.01795115395150476
1573.6844529031657	0.017952066231546528
1574.216780902751	0.01795298188719592
1574.7491089023365	0.017820350751361794
1575.2814369019218	0.01782122752112725
1575.7785106665265	0.01782204925645221
1576.275584431131	0.0178228739161769
1577.2697319603399	0.017824531998005072
1579.2580270187577	0.01782788313565114
1583.2346171355935	0.01783472470594524
1583.731690900198	0.017835592909103866
1584.2287646648024	0.01783646399382821
1585.2229121940113	0.01783821479739939
1587.2112072524294	0.017841750867219827
1591.1877973692654	0.017848960270232098
1591.6848711338698	0.017849874263192428
1592.1819448984743	0.017850791095854444
1593.1760924276832	0.017852633269947495
1593.6731661922877	0.017853558606219656
1594.1702399568921	0.017854486771875813
1595.1643874861013	0.01785635158106254
1595.661461250706	0.017857288219463526
1596.1585350153105	0.017858227676989212
1596.655608779915	0.017648059902171734
1597.1526825445194	0.017648938199993087
1597.6497563091239	0.017649819297693926
1598.1468300737283	0.017650703192732188
1599.1409776029373	0.017652479364670712
1599.6380513675417	0.017653371636504853
1600.1351251321462	0.01765426669554412
1601.1292726613551	0.017656065165145278
1603.1175677197732	0.01765969543998798
1607.0941578366092	0.017667088771614728
1607.5814875703145	0.017668006952114398
1608.0688173040196	0.01766892777325382
1609.04347677143	0.01767077732815325
1610.9927957062512	0.01767450802352299
1611.4801254399563	0.017675447264206712
1611.9674551736616	0.017676389127015937
1612.9421146410723	0.017678280709814132
1614.8914335758932	0.01768209523992974
1615.3787633095985	0.017683055393395253
1615.8660930433036	0.017684018150674847
1616.3534227770087	0.017684983509493733
1616.840752510714	0.017685951467580216
1617.3280822444194	0.017686922022665738
1617.8154119781248	0.01768789517248486
1618.30274171183	0.017573025193994264
1618.7900714455352	0.017573967882193366
1619.2774011792403	0.017574913152338816
1619.7647309129457	0.017575861002178995
1620.7393903803563	0.01757776443195266
1622.6887093151772	0.017581602149108835
1623.1760390488826	0.017582567994026226
1623.6633687825877	0.017583536400736285
1624.6380282499981	0.017585480890641294
1626.5873471848192	0.017589400514309614
1627.0746769185243	0.01759038679146545
1627.5620066522297	0.017591375612706545
1628.5366661196404	0.017593360878648025
1629.0239958533457	0.017594357318957674
1629.5113255870508	0.017595356294571034
1630.4859850544613	0.01759736184296024
1630.9733147881666	0.01759836841136917
1631.460644521872	0.017599377506347973
1631.9479742555773	0.01754220587254959
1632.4353039892824	0.017543202198524586
1632.9226337229875	0.01754420104156655
1633.4099634566928	0.017545202399509047
1634.3846229241035	0.017547212651444447
1634.8719526578088	0.01754822154111915
1635.359282391514	0.017549232937057894
1636.3339418589244	0.017551263239123253
1638.2832607937455	0.017555353823938122
1638.8118669047149	0.017556469963167332
1639.340473015684	0.017557589030826277
1639.8690791266533	0.017558711024198814
1640.3976852376227	0.01755983594057277
1640.9262913485918	0.017560963777239938
1641.4548974595612	0.017406797104403245
1641.9835035705305	0.017407879392863517
1642.5121096814996	0.0174089645842021
1643.040715792469	0.017410052675729183
1643.5693219034383	0.017411143664758873
1644.6265341253768	0.01741333432460217
1646.740958569254	0.017417750296576318
1647.2695646802233	0.017418861493248596
1647.7981707911927	0.017419975566077262
1648.8553830131311	0.017422212329604392
1650.9698074570083	0.01742672025415916
1655.1986563447626	0.01743587310466066
1655.727262455732	0.017437030003891962
1656.2558685667013	0.017438189737326828
1657.3130807886398	0.017440517696451833
1659.427505232517	0.017445207511444173
1659.956111343486	0.017446387011999073
1660.4847174544554	0.017447569326143726
1661.541929676394	0.017449942384966086
1662.0705357873633	0.017451133124534873
1662.5991418983326	0.017452326667475614
1663.1277480093017	0.017453523011243064
1663.656354120271	0.01745472215329564
1664.1849602312404	0.017397155540695743
1664.7135663422096	0.017398340974697918
1665.242172453179	0.017399529195931764
1665.7707785641483	0.017400720201871285
1666.2993846751174	0.01740191398999416
1666.8279907860867	0.01740311055778168
1667.8852030080252	0.017405512022293908
1668.4138091189945	0.017406716913999313
1668.942415229964	0.017407924575330667
1669.9996274519024	0.017410348196872275
1672.1140518957795	0.01741522856567839
1672.607403771768	0.017416373628279257
1673.1007556477564	0.017417521086201936
1674.0874593997332	0.017419823179975234
1674.5808112757218	0.01742097781181381
1675.07416315171	0.017422134830950085
1676.060866903687	0.017424456023121142
1676.5542187796755	0.017425620192165203
1677.0475706556638	0.017426786740525647
1677.540922531652	0.017427955666213732
1678.0342744076406	0.017350349894554713
1678.527626283629	0.017351499538761014
1679.0209781596172	0.017352651550367228
1680.007681911594	0.017354962667873865
1680.5010337875824	0.01735612176982811
1680.994385663571	0.01735728323128989
1681.9810894155476	0.01735961322487254
1682.474441291536	0.01736078175306819
1682.9677931675244	0.017361952632920893
1683.9544969195013	0.017364301439775662
1684.4478487954898	0.017365479362873297
1684.941200671478	0.017366659629819127
1685.4345525474664	0.017367842238667382
1685.927904423455	0.01721158710490485
1686.4212562994435	0.01721272653089297
1686.9146081754318	0.01721386828504034
1687.9013119274086	0.017216158770082243
1688.3946638033972	0.01721730749711789
1688.8880156793855	0.017218458544595
1689.8747194313623	0.017220767593183882
1691.848126935316	0.017225413451214786
1695.7949419432234	0.017234815783327317
1696.288293819212	0.017236001408076625
1696.7816456952003	0.017237189322801435
1697.7683494471771	0.01723957201464879
1699.7417569511308	0.01724436479537048
1703.688571959038	0.017254059526477256
1704.2232002122905	0.01725538391094582
1704.7578284655428	0.017256710949389745
1705.827084972048	0.017259372978823486
1706.3617132253003	0.017260707965131506
1706.8963414785528	0.017262045596051302
1707.9655979850577	0.017264728782399014
1708.50022623831	0.01726607433317162
1709.0348544915626	0.017267422519245297
1709.569482744815	0.017268773338300604
1710.1041109980674	0.01727012678802135
1710.6387392513197	0.017132600007705594
1711.1733675045723	0.01713391334332148
1711.7079957578248	0.017135229294645483
1712.2426240110772	0.01713654785937696
1712.7772522643295	0.01713786903521851
1713.311880517582	0.017139192819875953
1714.381137024087	0.017141848206478082
1716.5196500370967	0.017147190184888538
1720.7966760631161	0.017157998453686832
1721.3313043163685	0.017159361097470665
1721.865932569621	0.017160726313800095
1722.9351890761259	0.017163464455139235
1725.0737020891356	0.01716897151001836
1725.608330342388	0.01717035467162469
1726.1429585956405	0.01717174038794489
1727.2122151021454	0.01717451947587001
1729.350728115155	0.01718010821103492
1729.8853563684074	0.0171815117485059
1730.41998462166	0.01718291782305732
1730.9546128749125	0.017184326432498828
1731.4892411281648	0.017185737574643128
1732.0238693814172	0.01698775964836168
1732.5584976346697	0.016989111209430727
1733.0931258879223	0.01699046528532628
1733.6277541411746	0.016991821873876677
1734.162382394427	0.01699318097291335
1734.6970106476795	0.016994542580270704
1735.7662671541843	0.016997273311300257
1737.904780167194	0.017002764778256203
1738.4296643895473	0.0170041187258765
1738.9545486119005	0.01700547507466129
1740.0043170566069	0.01700819496763142
1742.1038539460196	0.017013663478678404
1742.6287381683728	0.017015036579099425
1743.153622390726	0.017016412064570684
1744.2033908354324	0.017019170182658652
1746.3029277248452	0.017024714951531933
1746.8278119471984	0.017026107076451174
1747.3526961695516	0.017027501570480625
1748.402464614258	0.017030297657951395
1748.9273488366111	0.017031699247440014
1749.4522330589643	0.017033103198133434
1750.5020015036707	0.01703591817525867
1751.026885726024	0.01703732919775908
1751.5517699483771	0.017038742573601547
1752.0766541707303	0.017040158300827033
1752.6015383930835	0.01704157637747908
1753.1264226154367	0.017042996801603927
1753.65130683779	0.017044419571250417
1754.176191060143	0.016945527206215023
1754.7010752824965	0.01694692297359985
1771.497370397799	0.016891930255050265
1771.9870003851713	0.01689327356477315
1772.4766303725437	0.016894618846710157
1773.4558903472882	0.016897315321209683
1773.9455203346606	0.016898666510768465
1774.4351503220328	0.01690001966653381
1774.9247803094052	0.01690137478700857
1775.4144102967775	0.01690273187069732
1775.90404028415	0.016783359962895372
1776.3936702715223	0.016784685677111014
1776.8833002588945	0.016786013344502262
1777.3729302462668	0.016787342963582766
1777.8625602336392	0.01678867453286804
1778.3521902210114	0.016790008050875427
1779.3314501957561	0.0167926809271351
1779.8210801831285	0.01679402028243126
1780.310710170501	0.01679536158053731
1781.2899701452454	0.016798049999286763
1783.2484900947347	0.016803450085792183
1787.1655299937136	0.016814342927204882
1787.655159981086	0.016815713191655014
1788.144789968458	0.01681708537555623
1789.1240499432029	0.016819835495934948
1791.0825698926924	0.016825358706658435
1791.5721998800648	0.016826744286365557
1792.0618298674372	0.016828131774015938
1793.0410898421817	0.016830912467426025
1794.999609791671	0.016836496686738808
1795.4892397790434	0.01683789749003483
1795.9788697664158	0.016839300189878732
1796.468499753788	0.016840704784853926
1796.9581297411603	0.016842111273545554
1797.4477597285327	0.01676238919635931
1797.9373897159048	0.016763775914422914
1798.4270197032772	0.016765164518306425
1798.9166496906496	0.016766555006602946
1799.406279678022	0.01676794737790738
1799.8959096653944	0.016769341630816267
1800.875169640139	0.01677213577584239
1802.8336895896282	0.016777746583587678
1803.3645959542646	0.016779272698272472
1803.895502318901	0.016780801011911105
1804.9573150481738	0.016783864228975078
1807.0809405067191	0.016790016972856075
1811.32819142381	0.01680242730642697
1811.8590977884464	0.016803988393356693
1812.3900041530828	0.016805551651209266
1813.4518168823556	0.016808684672755387
1815.575442340901	0.01681497669084627
1816.1063487055371	0.016816555096777295
1816.6372550701735	0.016818135659834987
1817.6990677994463	0.016821303250475195
1818.2299741640827	0.01682289027463563
1818.760880528719	0.016824479449078684
1819.2917868933555	0.016826070772098866
1819.822693257992	0.016827664241992994
1820.3535996226283	0.01652373161253924
1820.8845059872647	0.0165252339575021
1821.415412351901	0.016526738428307874
1821.9463187165375	0.0165282450232674
1822.4772250811739	0.01652975374069378
1823.0081314458102	0.01653126457890234
1824.0699441750828	0.016534292610938077
1824.600850539719	0.016535809801406825
1825.1317569043554	0.016537329105940888
1826.1935696336282	0.016540374050512178
1828.3171950921737	0.016546489234940072
1828.8481014568101	0.016548023291188665
1829.3790078214465	0.01654955944817358
1830.440820550719	0.016552638057729118
1832.5644460092644	0.016558820412939854
1836.8116969263554	0.016571285299612156
1837.307349056011	0.016572748619657032
1837.8030011856663	0.01657421374792558
1838.7943054449775	0.016577149423854087
1840.7769139635993	0.01658304241640808
1844.742131000843	0.01659491467068347
1845.2377831304984	0.016596406764756738
1845.733435260154	0.016597900646118345
1846.724739519465	0.0166008937655276
1848.707348038087	0.016606901394924174
1849.2030001677426	0.016608407751127183
1849.698652297398	0.016609915884300813
1850.6899565567091	0.01661293747643033
1852.672565075331	0.016619001927996944
1853.1682172049864	0.01662052246413271
1853.663869334642	0.01662204476701966
1854.1595214642975	0.01662356883538721
1854.655173593953	0.016625094667966286
1855.1508257236085	0.016609637062207635
1855.646477853264	0.016575797740269422
1856.1421299829194	0.016542068166880385
1856.637782112575	0.016508447858588706
1857.1334342422306	0.016474936334625094
1857.629086371886	0.01644153311688481
1858.620390631197	0.0163750497008709
1860.602999149819	0.01624336179853269
1861.0986512794743	0.01621070355753373
1861.59430340913	0.01617814989173287
1862.5856076684408	0.01611335446857941
1864.5682161870627	0.015984998674700837
1868.5334332243067	0.015733128682209937
1869.0193413230631	0.015702699661332985
1869.5052494218194	0.015672364435882793
1870.4770656193318	0.015611973801770481
1872.4206980143567	0.015492300929591883
1876.3079628044065	0.015257303495901538
1884.0824923845066	0.014804045772498869
1899.6315515447068	0.013959616823615417
1933.3713580100048	0.012371909339967605
1964.8548934365272	0.011135968079282972
1965.4040352163775	0.011116191212675867
1965.9531769962275	0.011096470717230928
1967.0514605559279	0.011057197964065776
1969.2480276753286	0.010979319338130275
1973.64116191413	0.01082618192448183
1982.427430391733	0.010530018573459646
1982.976572171583	0.010511941967087522
1983.5257139514333	0.01049391522026365
1984.623997511134	0.0104580105551076
1986.8205646305346	0.010386791337344582
1991.213698869336	0.01024667247199399
1991.7628406491863	0.010229371577290945
1992.3119824290363	0.010212117642170735
1993.4102659887367	0.010177749955145643
1995.6068331081374	0.010109570490557595
1996.1559748879877	0.010092640443355817
1996.7051166678377	0.010075755985581953
1997.803400227538	0.01004212316829253
1998.3525420073884	0.010025374475705477
1998.9016837872384	0.010008670706394687
1999.4508255670885	0.009992011695746109
1999.9999673469388	0.009975397279906777

==> Plot_data/Figure_6d/pts6d_h1+t.dat <==
400.0000326530612	0.1495387560398439
400.4907486728954	0.149166045197988
400.98146469272956	0.14879541707134006
401.96289673239795	0.148060255311505
403.9257608117347	0.14661333099169344
407.85148897040807	0.14380644030765893
415.7029452877549	0.13850083755803122
431.40585792244866	0.1289234689196603
465.4533713367339	0.1118775843689827
497.2446137122434	0.09950386509472109
528.4122381102018	0.08789978571301946
562.2215506530579	0.07741783716172847
562.7145669265592	0.07730908470134365
563.2075832000604	0.07720069618201618
564.193615747063	0.07698500522735933
566.1656808410679	0.07655792784649836
570.109811029078	0.0757206781537678
570.6028273025793	0.07561758000489005
571.0958435760805	0.07551482358601995
572.081876123083	0.07531033060475234
574.053941217088	0.07490538707246563
574.5469574905892	0.07480498572498818
575.0399737640905	0.07470491559702762
576.0260063110929	0.07450576385736873
577.998071405098	0.07411137877330323
578.4910876785993	0.07401359147079288
578.9841039521006	0.0739161252538363
579.4771202256018	0.07381897888143821
579.9701364991031	0.07372215111823313
580.4631527726043	0.07362564073445751
580.9561690461055	0.07284431368888644
581.4491853196068	0.07274821555390862
581.942201593108	0.07265243155743077
582.4352178666093	0.07255696048751836
582.9282341401106	0.07246180113773709
583.914266687113	0.07227241280017048
585.8863317811181	0.07189732428775378
586.3793480546194	0.07180431365512732
586.8723643281206	0.07171160528596118
587.8583968751232	0.0715270907107313
588.3514131486245	0.0714352822040939
588.8444294221257	0.07134377135971844
589.8304619691282	0.07116163811354415
590.3234782426296	0.07107101345245205
590.8164945161308	0.07098068193498532
591.309510789632	0.0708906424441961
591.8025270631333	0.07080089386817096
592.2955433366345	0.07071143510000678
592.7885596101357	0.07062226503778574
593.2815758836371	0.06926895617770527
593.7745921571383	0.0691799871244355
594.3088848079035	0.06908389227634104
594.8431774586688	0.068988131936503
595.9117627601995	0.06879760927366106
598.0489333632606	0.06842051783518208
602.3232745693829	0.06768185060168863
610.8719569816274	0.06626426516024858
627.9693218061165	0.06308471491894076
661.5404334775435	0.05712050486321192
692.8552741101948	0.052695198197369675
693.385844872344	0.0526427078491957
693.9164156344932	0.052590379123818115
694.9775571587917	0.05248620425097607
695.508127920941	0.052434356964542
696.0386986830902	0.05238266902293981
696.5692694452393	0.05233113986289629
697.0998402073885	0.05227976892360031
697.6304109695377	0.0517187836646676
698.1609817316869	0.051667602781081644
698.6915524938361	0.05161657838608845
699.2221232559853	0.05156570992801475
699.7526940181344	0.051514996857593316
700.2832647802836	0.05146443862795079
701.3444063045821	0.05136378451540631
701.8749770667314	0.05131368755061917
702.4055478288806	0.05126374326281673
703.4666893531789	0.05116431058015604
705.5889724017757	0.05096725394995982
706.1195431639248	0.05091836354797881
706.650113926074	0.05086962160670363
707.7112554503725	0.05077258104120375
708.2418262125218	0.05072428139001257
708.772396974671	0.05067612814557199
709.8335384989693	0.05058025884726488
710.3641092611185	0.050532541784016186
710.8946800232677	0.0504849691087321
711.4252507854169	0.04960853292488188
711.9558215475662	0.049561047715075655
712.4863923097155	0.04951370527213948
713.0169630718647	0.04946650510244223
714.078104596163	0.04937252961882509
714.6086753583122	0.04932575332819607
715.1392461204614	0.049279117357366876
716.2003876447599	0.04918626444461132
718.3226706933567	0.04900222133640863
718.8532414555059	0.0489565541912648
719.3838122176551	0.0489110235580964
720.4449537419536	0.0488203699621132
722.5672367905504	0.048640680503246485
726.811802887744	0.04828767056579554
727.3071194149122	0.04824702157855239
727.8024359420806	0.048206485282540824
728.7930689964173	0.048125749345240644
730.7743351050906	0.04796561423450942
731.269651632259	0.04792585691224082
731.7649681594273	0.047886209479182845
732.755601213764	0.04780724290561905
734.7368673224373	0.047650613378130785
735.2321838496057	0.047611725609476574
735.7275003767741	0.047572945014507734
736.2228169039424	0.04753427125970982
736.7181334311107	0.04749570401286549
737.2134499582789	0.04745724294304856
737.7087664854473	0.04741888772061824
738.2040830126157	0.046977009918927656
738.699399539784	0.04693877430550915
739.1947160669524	0.04690064348996634
739.6900325941207	0.046862617147564144
740.6806656484573	0.04678687658952685
742.6619317571307	0.04663663500176776
743.1572482842989	0.046599330983750284
743.6525648114673	0.04656212888581698
744.643197865804	0.0464880291969603
746.6244639744773	0.046341039141939724
747.1197805016457	0.046304541770717134
747.615097028814	0.04626814384420277
748.6057300831507	0.04619564511007211
749.1010466103189	0.04615954369775077
749.5963631374873	0.04612354052071731
750.586996191824	0.04605182767578906
751.0823127189924	0.04601611741238848
751.5776292461608	0.04598050419325414
752.0729457733291	0.045763451867131266
752.5682623004974	0.04572799066042322
753.0635788276657	0.04569262558387186
753.558895354834	0.04565735634585676
754.5495284091708	0.045587104224499665
755.0448449363391	0.045552120763447834
755.5401614635074	0.04551723198550285
756.530794517844	0.04544773733554354
757.0261110450124	0.04541313089454365
757.5214275721808	0.04537861799866987
758.0167440993491	0.04534419836611718
758.5120606265174	0.045309871716147136
789.5887003877396	0.04227919145244677
790.1155492612727	0.04224815757121065
790.6423981348057	0.042217210409238703
791.696095881872	0.042155575185060024
792.2229447554051	0.042124886596391936
792.7497936289383	0.04209428367405606
793.8034913760046	0.04203333378658834
794.3303402495377	0.04200298630306656
794.8571891230708	0.04197272344908789
795.384037996604	0.041164816719082446
795.9108868701371	0.041134534043022475
796.4377357436703	0.041104335052154085
796.9645846172034	0.041074219492621834
798.0182823642696	0.04101423765701369
798.5451312378027	0.040984370878083216
799.0719801113357	0.040954586524770964
800.125677858402	0.040895264099852655
802.2330733525346	0.04077759746392624
806.4478643407996	0.040546122529898226
806.9747132143327	0.04051754520374846
807.5015620878658	0.04048904643080009
808.555259834932	0.04043228360826882
810.6626553290646	0.04031969035243701
811.1895042025977	0.0402917349414048
811.7163530761309	0.04026385623393312
812.7700508231972	0.04020832802134043
814.8774463173296	0.04009818209494637
815.4042951908627	0.04007083399574495
815.9311440643958	0.04004356080547827
816.984841811462	0.03998923827034895
817.5116906849952	0.039962188486846933
818.0385395585283	0.039935212734993744
819.0922373055946	0.039881482457944595
819.6190861791277	0.03985472750062864
820.1459350526609	0.0398280457107145
820.672783926194	0.039801436874150886
821.1996327997272	0.0397749007776836
821.7264816732603	0.03947640780274936
822.2533305467934	0.03944994951010318
822.7801794203265	0.039423563259714134
823.3070282938596	0.03939724884147628
823.798622932412	0.039372759858042346
824.2902175709642	0.039348333063363584
825.2734068480686	0.039299665365426555
827.2397854022777	0.039203068843889445
827.7313800408299	0.039179072675030936
828.2229746793821	0.0391551373602885
829.2061639564866	0.03910744863671087
831.1725425106956	0.03901279424962147
831.6641371492478	0.038989280346139736
832.1557317878002	0.03896582599845948
833.1389210649047	0.03891909533187567
833.6305157034569	0.038895818695023746
834.1221103420091	0.038872600978072186
834.6137049805614	0.03884944202340236
835.1052996191137	0.03882634167393401
835.596894257666	0.038803299773122975
836.0884888962182	0.03858238784658253
836.5800835347704	0.03855941634924634
837.0716781733227	0.03853650279440498
837.5632728118749	0.03851364702764023
838.0548674504272	0.03849084889505947
839.0380567275317	0.0384454249194948
839.529651366084	0.03842279877133456
840.0212460046363	0.038400229647001495
841.0044352817408	0.03835526186514477
841.496029920293	0.03833286290656555
841.9876245588453	0.03831052036969821
842.9708138359498	0.03826600396457794
843.4624084745021	0.03824382979932435
843.9540031130543	0.03822171146177742
844.4455977516066	0.03776623064285135
844.9371923901588	0.037744122643833665
845.428787028711	0.0377220699452275
845.9203816672633	0.03770007240128124
846.9035709443679	0.03765624219681633
847.3951655829201	0.037634409247242886
847.8867602214724	0.03761263087421582
848.869949498577	0.03756923728502245
850.8363280527859	0.03748309875148903
854.769085161204	0.03731338480088674
855.3019561770202	0.03729064923888607
855.8348271928365	0.03726797516211781
856.9005692244691	0.03722281077317014
859.0320532877342	0.037133212250633964
859.5649243035505	0.03711096376309534
860.0977953193668	0.0370887753946326
861.1635373509994	0.037044578343459034
863.2950214142645	0.03695689831738018
863.8278924300807	0.036935126111457536
864.3607634458971	0.03691341269717941
864.8936344617134	0.03689175791127458
865.4265054775296	0.03687016159105411
865.9593764933459	0.03655307259587951
866.4922475091622	0.03653151696568813
867.0251185249786	0.0365100192477645
867.5579895407948	0.03648857928174729
868.090860556611	0.03646719690784567
868.6237315724273	0.03644587196683653
869.6894736040599	0.036403393749428865
871.820957667325	0.03631911956598872
872.3538286831413	0.0362981922441854
872.8866996989576	0.036277321101649385
873.9524417305902	0.036235746738049975
874.4853127464064	0.03621504321018064
875.0181837622227	0.036194395247962335
876.0839257938553	0.03615326541279645
876.6167968096715	0.03613278323734402
877.1496678254879	0.03611235602252824
877.6825388413042	0.036091983618422814
878.2154098571204	0.03607166587562791
878.7482808729367	0.03605140264526789
879.281151888753	0.036031193778989244
879.8140229045694	0.03585336678740158
880.3468939203856	0.03583322538703098
880.8797649362018	0.03581313787251774
881.4126359520181	0.035793104097590206
882.4783779836507	0.03575319718396099
883.0112489994669	0.03573332375526467
883.5441200152833	0.035713503486160515
884.6098620469159	0.035674021852286915
885.1427330627321	0.035654360201546394
885.6756040785484	0.03563475113845208
886.2084750943648	0.035615194521259226
886.741346110181	0.03559569020871574
887.2742171259972	0.03557623806006019
887.8070881418136	0.03504732478983561
888.3399591576299	0.03502784469348302
888.8728301734461	0.03500841622490341
889.3959571583632	0.03498939310968335
889.9190841432802	0.034970419486798326
890.9653381131143	0.03493262019689239
893.0578460527825	0.03485760981725723
897.2428619321188	0.03470991323832783
897.7659889170359	0.034691666597805114
898.2891159019529	0.03467346741545368
899.335369871787	0.03463721093160682
901.4278778114551	0.03456526205489663
901.9510047963722	0.03454739164437358
902.4741317812892	0.03452956771541165
903.5203857511233	0.03449405882160574
905.6128936907916	0.03442359354894227
906.1360206757086	0.03440609164654702
906.6591476606256	0.0343886352749504
907.1822746455427	0.034371224317083754
907.7054016304598	0.034353858656268006
908.228528615377	0.03433653817621217
908.7516556002939	0.034319262761011694
909.2747825852109	0.03402795327060562
909.797909570128	0.03401069708499934
910.3210365550451	0.033993485559703246
910.8441635399621	0.03397631858037545
911.8904175097962	0.033942117804151115
913.9829254494643	0.03387424581416943
914.5060524343814	0.033857387486698504
915.0291794192984	0.033840572803981006
916.0754333891325	0.033807073929235966
918.1679413288007	0.03374059505791675
918.6910683137178	0.03372408280130378
919.2141952986348	0.03370761331173371
920.2604492684688	0.03367480220168576
920.783576253386	0.03365846036607438
921.3067032383029	0.033642160867236155
921.8298302232199	0.03362590359848281
922.352957208137	0.033609688453475076
922.8408299580732	0.03339889444585004
923.3287027080094	0.033383799022036455
923.8165754579455	0.03336873993626979
924.3044482078817	0.03335371710338741
924.7923209578179	0.03333873043848577
925.280193707754	0.03332377985691956
926.2559392076264	0.03329398660649697
926.7438119575626	0.033279143769632265
927.2316847074987	0.0332643366800844
928.2074302073711	0.033234829409717566
928.6953029573073	0.033220129062918366
929.1831757072434	0.03320546413147375
929.6710484571796	0.03319083453302004
930.1589212071158	0.033176240185442574
930.646793957052	0.03316168100687475
931.1346667069881	0.03283513821417464
931.6225394569243	0.0328205734866462
932.1104122068605	0.032806043626918066
932.5982849567966	0.032791548554139086
933.0861577067328	0.032777088187701704
934.0619032066052	0.032748271252634825
934.5497759565413	0.03273391452400074
935.0376487064775	0.03271959218169749
936.0133942063499	0.03269105033871288
937.9648852060947	0.03263437581094502
938.4527579560308	0.032620291962989566
938.9406307059671	0.032606241872776574
939.9163762058395	0.03257824265573665
941.8678672055842	0.03252264591924226
942.3557399555203	0.03250882997563398
942.8436127054565	0.032495047176064155
943.8193582053289	0.03246758070651516
945.7708492050735	0.032413042180671967
946.2587219550097	0.032399489282676254
946.7465947049459	0.03238596892947971
947.7223402048182	0.032359025562069925
948.2102129547544	0.032345602400696026
948.6980857046906	0.03233221148979841
949.6738312045629	0.0323055261274982
950.1617039544991	0.032292231530667334
950.6495767044353	0.03227896889345479
951.1374494543714	0.032265738143681735
951.6253222043076	0.03225253920938203
952.1131949542438	0.03223937201880163
952.60106770418	0.032226236500397715
953.0889404541161	0.03190068370024251
953.5768132040523	0.03188753452487352
954.1059623312525	0.03187330836499005
954.6351114584527	0.03185911905689853
955.6934097128532	0.03183085063689312
957.810006221654	0.031774752083167296
958.3391553488542	0.03176081823717555
958.8683044760544	0.03174692053195749
959.9266027304548	0.031719233193669885
962.0431992392556	0.031664288369963066
962.5723483664558	0.031650641212477876
963.1014974936561	0.031637029502578004
963.6306466208563	0.031623453154841906
964.1597957480565	0.0316099120841171
964.6889448752567	0.03159640620551942
965.2180940024568	0.031582935434431816
965.747243129657	0.031569499686503494
966.2763922568572	0.03139997638539797
966.8055413840574	0.0313865685512431
967.3346905112576	0.03137319545682391
968.3929887656581	0.031346553154356444
970.5095852744589	0.03129368177962512
971.0387344016591	0.03128054954623381
971.5678835288593	0.031267451393642974
972.0970326560595	0.03125438724064073
972.6261817832597	0.03124135700626882
973.1553309104598	0.03122836060982144
973.68448003766	0.03121539797084442
974.2136291648603	0.031202469009134214
974.7427782920605	0.03082027486076148
975.2719274192607	0.030807313863044212
975.801076546461	0.030794386228649242
976.8593748008614	0.03076863073343748
978.9759713096621	0.030717516636332567
979.5051204368623	0.03070482034246472
980.0342695640625	0.030692156785487777
981.092567818463	0.03066692757358233
983.2091643272638	0.030616858610919537
987.4423573448654	0.030518261551334445
987.9362522370848	0.03050689052690752
988.430147129304	0.03049554697503172
989.4179369137428	0.030472942049969563
991.39351648262	0.030428059251393972
991.8874113748394	0.03041690634296259
992.3813062670588	0.03040578043356572
993.3690960514974	0.030383609378311215
993.8629909437168	0.030372564116086694
994.356885835936	0.030361545620161624
994.8507807281554	0.030350553832765213
995.3446756203748	0.03033958869629064
995.8385705125941	0.030328650153294556
996.3324654048134	0.030122991500460453
996.8263602970328	0.030112056596363575
997.3202551892521	0.030101148081165933
997.8141500814714	0.030090265898094683
998.3080449736908	0.030079409990537664
999.2958347581294	0.03005777677631803
999.7897296503488	0.030046999357229855
1000.2836245425681	0.030036247988803614
1001.2714143270068	0.03001482318082767
1003.2469938958841	0.02997228372740516
1003.7408887881033	0.029961713159526164
1004.2347836803227	0.02995116820015499
1005.2225734647614	0.029930154888802404
1005.7164683569807	0.029919686428136756
1006.2103632492001	0.029909243358609453
1007.1981530336387	0.02988843317727391
1007.6920479258581	0.029878065957995165
1008.1859428180774	0.02986772391491277
1008.6798377102967	0.02985740699466666
1009.1737326025161	0.029847115144046074
1009.6676274947354	0.029719790092209267
1010.1615223869547	0.029709518331579268
1010.6554172791741	0.029699271462294417
1011.1493121713934	0.02968904943174875
1011.6432070636127	0.029678852187483108
1012.1371019558321	0.029668679677184433
1013.1248917402708	0.029648408649964115
1013.6187866324901	0.02963831002914304
1014.1126815247094	0.029628235934489162
1015.1004713091481	0.02960816111746905
1015.5943662013674	0.029598160292353588
1016.0882610935868	0.029588183787905904
1016.5821559858061	0.029578231553106987
1017.0760508780254	0.029568303537079243
1017.5699457702448	0.029558399689085937
1018.0638406624641	0.02919851583002644
1018.5577355546834	0.029188570719733884
1019.0516304469028	0.029178649568341358
1019.5868017163862	0.029167926262446832
1020.1219729858694	0.029157230964964437
1021.1923155248362	0.029135924141765294
1023.3330006027697	0.029093643818719574
1027.6143707586366	0.02901040251330234
1028.1495420281199	0.02900011983718459
1028.6847132976034	0.028989864177222494
1029.7550558365701	0.028969433664102474
1031.8957409145034	0.028928894183432762
1032.430912183987	0.028918825953651563
1032.9660834534702	0.028908784261321267
1034.0364259924368	0.028888780253005703
1036.1771110703703	0.02884908809941369
1036.7122823398536	0.028839230525671784
1037.247453609337	0.02882939902185657
1037.7826248788206	0.02881959353029797
1038.3177961483038	0.028809813993495085
1038.852967417787	0.028800060354115573
1039.3881386872704	0.028790332554995135
1039.9233099567537	0.02858573904675281
1040.4584812262372	0.02857600825299432
1040.9936524957207	0.028566303092581048
1041.528823765204	0.028556623509041933
1042.5991663041705	0.02853734084752652
1044.739851382104	0.028499079980507654
1045.2750226515873	0.02848957786768893
1045.8101939210708	0.0284801008858691
1046.8805364600375	0.028461222095360804
1047.4157077295208	0.028451820177138844
1047.9508789990043	0.028442443170847636
1049.021221537971	0.028423763676735134
1049.5563928074544	0.028414461080646252
1050.0915640769379	0.028405183179951794
1050.6267353464214	0.028395929920909176
1051.1619066159046	0.028386701249931257
1051.697077885388	0.028377497113585844
1052.2322491548712	0.028368317458595145
1052.7674204243544	0.028359162231835225
1053.302591693838	0.028213412856302463
1053.8280189324219	0.02820443419735087
1054.353446171006	0.02819547890930112
1055.4043006481743	0.028177638247313633
1055.9297278867584	0.028168752774429973
1056.4551551253426	0.02815989047455535
1057.5060096025109	0.028142235197474493
1058.031436841095	0.028133442122434956
1058.5568640796791	0.02812467202473691
1059.0822913182633	0.02811592485580762
1059.6077185568474	0.028107200567211086
1060.1331457954316	0.028098499110647584
1060.6585730340157	0.02808982043795317
1061.1840002725999	0.028081164501099275
1061.709427511184	0.027664669796510864
1062.2348547497681	0.02765594666907897
1062.7602819883523	0.027647246063114413
1063.8111364655206	0.027629912225961575
1065.912845419857	0.02759551273080552
1070.1162633285298	0.02752777600763359
1070.641690567114	0.027519407604607884
1071.1671178056981	0.027511060979730842
1072.2179722828664	0.027494432883092928
1074.319681237203	0.02746143604000805
1074.8451084757871	0.027453240599009828
1075.3705357143713	0.027445066576754443
1076.4213901915396	0.02742878261112567
1078.523099145876	0.02739646976082097
1079.0485263844598	0.02738844443432516
1079.573953623044	0.027380440175047264
1080.6248081002122	0.02736449468467701
1081.1502353387964	0.027356553367148942
1081.6756625773805	0.027348632943966472
1082.7265170545488	0.02733285460907094
1083.251944293133	0.027324996611868546
1083.777371531717	0.027317159338032287
1084.3027987703013	0.027309342745110137
1084.8282260088854	0.027301546790766337
1085.3536532474695	0.027293771432781225
1085.8790804860537	0.027130176429093093
1086.4045077246378	0.027122398757358814
1086.929934963222	0.027114641529933425
1118.3010071938304	0.026216565497903434
1118.8324565746975	0.026209765796029162
1119.3639059555649	0.02620298450313773
1120.4268047172995	0.026189476998285173
1122.5526022407685	0.026162681295622606
1123.0840516216358	0.026156027848244674
1123.6155010025032	0.0261493925203336
1124.6783997642376	0.026136176079979784
1126.8041972877068	0.026109959065930794
1127.335646668574	0.02610344957840246
1127.8670960494414	0.026096957926932902
1128.3985454303088	0.026090484076517786
1128.929994811176	0.026084027992245448
1129.461444192043	0.025863292371219284
1129.9928935729104	0.02585681077267056
1130.5243429537777	0.025850346801866098
1131.055792334645	0.025843900424287174
1131.5872417155124	0.02583747160550631
1132.1186910963797	0.025831060311186947
1133.1815898581142	0.025818290159039352
1135.3073873815833	0.025792958647497713
1135.8388367624507	0.025786669070561666
1136.370286143318	0.025780396746633072
1137.4331849050525	0.025767903723761462
1137.9646342859196	0.025761682958019897
1138.496083666787	0.025755479311688135
1139.5589824285216	0.0257431232446183
1140.090431809389	0.025736970757779476
1140.6218811902563	0.02573083525814837
1141.1533305711237	0.025724716712890474
1141.6847799519908	0.025718615089257078
1142.216229332858	0.025712530354585105
1142.7476787137252	0.025589441576153237
1143.2791280945926	0.025583357139242906
1143.81057747546	0.025577289475532936
1144.3420268563273	0.02557123855271313
1144.8734762371946	0.02556520433855755
1145.936374998929	0.025553185907754933
1146.4678243797962	0.02554720162707468
1146.9992737606635	0.025541233926991817
1148.0621725223982	0.025529348141465628
1148.5936219032656	0.025523429992652346
1149.125071284133	0.025517528297696046
1149.6565206650002	0.0255116430251169
1150.1879700458674	0.025505774143516714
1150.7194194267345	0.025499921621578617
1151.2508688076018	0.02533812149666771
1151.7823181884692	0.025332257056158727
1152.3137675693365	0.02532640885779942
1152.8099627152228	0.025320963240005587
1153.3061578611093	0.025315531728802698
1154.2985481528822	0.02530471092587761
1156.2833287364278	0.025283237499281967
1160.2528899035192	0.025240957823954965
1160.7490850494055	0.025235734934589447
1161.245280195292	0.025230525757564737
1162.2376704870649	0.025220148444030383
1164.2224510706105	0.025199557306694854
1168.1920122377019	0.025159023660243657
1168.6882073835882	0.025154017303407227
1169.1844025294747	0.025149024279486384
1170.1767928212475	0.025139078137497134
1170.6729879671338	0.02513412497311918
1171.1691831130204	0.02512918504903743
1171.665378258907	0.025124258342234015
1172.1615734047932	0.025119344829745545
1172.6577685506795	0.0248599880355341
1173.153963696566	0.024855032622100592
1173.6501588424526	0.024850090301425553
1174.146353988339	0.024845161050784197
1174.6425491342252	0.024840244847505417
1175.1387442801117	0.024835341668971635
1176.1311345718846	0.024825574295935533
1176.6273297177709	0.024820710056464388
1177.1235248636574	0.024815858751800268
1178.1159151554302	0.024806194857537087
1180.100695738976	0.024787021306716936
1180.5968908848622	0.024782259922777685
1181.0930860307487	0.024777511296293155
1182.0854763225216	0.024768052227998348
1182.5816714684079	0.024763341742471506
1183.0778666142942	0.02475864392696597
1183.5740617601805	0.024753958759751227
1184.070256906067	0.02474928621914767
1215.2031282652463	0.024123960928128532
1215.7308557574975	0.02411969986748122
1216.2585832497489	0.024115451566687755
1216.786310742	0.0241112160033722
1217.3140382342513	0.024106993155212402
1217.8417657265024	0.02410278299994008
1218.3694932187536	0.02409858551534046
1218.8972207110048	0.023937157845678098
1219.424948203256	0.02393294048925442
1219.9526756955072	0.023928735715759274
1220.4804031877584	0.023924543503205675
1221.5358581722608	0.023916196673239066
1223.6467681412655	0.023899652783018907
1224.1744956335167	0.023895547885836425
1224.702223125768	0.023891455375587557
1225.7576781102703	0.02388330742987305
1227.8685880792752	0.023867159238324963
1228.3963155715264	0.02386315283699753
1228.9240430637778	0.0238591586518973
1229.9794980482802	0.023851206845988748
1230.5072255405314	0.02384724918311111
1231.0349530327826	0.023843303652321648
1231.5626805250338	0.023839370232710558
1232.090408017285	0.02383544890341763
1232.6181355095362	0.023772374890910834
1233.1458630017873	0.02376846064858991
1233.6735904940385	0.02376455842642596
1234.2013179862897	0.023760668203761465
1234.729045478541	0.023756789959987926
1235.256772970792	0.023752923674545623
1236.3122279552945	0.023745226896658974
1236.8399554475457	0.023741396363337983
1237.3676829397969	0.02373757770659461
1237.895410432048	0.023733770906111062
1238.4231379242992	0.023729975941617514
1238.9508654165504	0.02372619279289202
1239.4785929088016	0.0237224214397603
1240.006320401053	0.023718661862095595
1240.5340478933042	0.023439385284945755
1241.0617753855554	0.02343556993474299
1241.5895028778068	0.023431766263611094
1242.6449578623092	0.02342419387895494
1244.755867831314	0.0234091883854557
1248.9776877693234	0.023379730103661123
1249.4701610265938	0.023376341455254166
1249.9626342838642	0.023372962706113262
1250.9475807984047	0.023366234843303454
1252.917473827486	0.023352897225184945
1253.4099470847564	0.02334958733628074
1253.9024203420267	0.023346287222868117
1254.8873668565675	0.02333971626126733
1256.8572598856488	0.02332669097206888
1257.349733142919	0.023323458859968525
1257.8422064001893	0.02332023640171875
1258.82715291473	0.02331382038657416
1259.3196261720004	0.023310626799662188
1259.8120994292708	0.023307442806566353
1260.7970459438116	0.023301103542144694
1261.289519201082	0.023297948241060053
1261.7819924583523	0.02329480247427382
1262.2744657156227	0.023153365235380162
1262.7669389728928	0.02315020126408299
1263.259412230163	0.023147046767455392
1263.7518854874334	0.023143901730803076
1264.736832001974	0.023137639978805184
1265.2293052592445	0.023134523234228755
1265.7217785165149	0.023131415891165772
1266.7067250310554	0.023125229351463123
1268.6766180601367	0.023112968452674677
1269.169091317407	0.023109926514909836
1269.6615645746774	0.023106893863231042
1270.6465110892182	0.023100856361003324
1272.6164041182994	0.02308889216287511
1273.1088773755696	0.023085924115391735
1273.60135063284	0.02308296524052764
1274.0938238901103	0.023080015524235255
1274.5862971473807	0.023077074952496952
1275.078770404651	0.023074143511325015
1275.5712436619215	0.02307122118676144
1276.0637169191918	0.022989015660086976
1276.5561901764622	0.02298609014335169
1277.0486634337326	0.022983173692936027
1277.541136691003	0.02298026629500578
1278.5260832055435	0.022974478601410914
1280.4959762346248	0.022963011238587454
1281.0297258691592	0.022959928826395144
1281.5634755036936	0.022956856917632423
1282.097225138228	0.02295379549502445
1282.6309747727623	0.02295074454133598
1283.1647244072967	0.022947704039371287
1283.698474041831	0.0229446739719739
1284.2322236763653	0.022704182980963723
1284.7659733108997	0.022701104372253856
1285.299722945434	0.022698036116973058
1285.8334725799682	0.022694978198141386
1286.900971849037	0.02268889330209985
1289.0359703871745	0.022676846804584882
1289.569720021709	0.022673860768705905
1290.1034696562433	0.022670884934824644
1291.170968925312	0.022664963806554916
1293.3059674634494	0.02265324324459632
1297.5759645397243	0.022630285223294577
1298.1097141742587	0.022627460444229013
1298.643463808793	0.02262464560549005
1299.7109630778618	0.022619045684861557
1300.2447127123962	0.02261626057099726
1300.7784623469306	0.022613485333509747
1301.8459616159992	0.02260796442411113
1302.3797112505335	0.022605218720512344
1302.9134608850677	0.02260248282991488
1303.447210519602	0.022599756736563854
1303.9809601541365	0.022597040424739753
1304.5147097886709	0.02259433387875846
1305.0484594232053	0.022591637082970968
1305.5822090577396	0.022588950021763417
1306.115958692274	0.022447111609488018
1306.6497083268084	0.022444403244631598
1307.1834579613428	0.022441704550793026
1308.2509572304116	0.02243633611435161
1310.3859557685491	0.022425714615621258
1314.655952844824	0.022404929697196953
1315.1799584484593	0.022402420799820223
1315.7039640520943	0.02239992098933785
1316.7519752593644	0.022394948572611414
1317.2759808629994	0.022392475938221905
1317.7999864666347	0.02239001233443562
1318.32399207027	0.022387557747256332
1318.847997673905	0.022385112162718306
1319.37200327754	0.022263137015694042
1319.8960088811752	0.022260675026538848
1320.4200144848105	0.02225822198457344
1320.9440200884455	0.022255777875961964
1321.4680256920806	0.0222533426868987
1321.9920312957158	0.022250916403607827
1323.0400425029861	0.022246090499389554
1323.5640481066212	0.022243690851059733
1324.0880537102564	0.022241300053697285
1325.1360649175267	0.022236544957395594
1325.6600705211617	0.022234180631290477
1326.1840761247968	0.022231825101820958
1326.7080817284318	0.022229478355477394
1327.232087332067	0.022227140378779365
1327.7560929357023	0.021986338856653784
1328.2800985393374	0.02198394990921314
1328.8041041429724	0.02198156966402153
1329.3281097466074	0.02197919810773186
1329.8521153502425	0.021976835227025888
1330.3761209538777	0.021974481008614093
1331.424132161148	0.021969798505657973
1331.948137764783	0.02196747019467743
1332.4721433684183	0.021965150493118524
1333.5201545756886	0.02196053686570539
1335.616176990229	0.021951412347355138
1339.80822181931	0.021933571349294727
1340.332227422945	0.02193137922709869
1340.8562330265802	0.021929195507320552
1341.9042442338505	0.021924853224230063
1344.000266648391	0.021916268929910526
1344.524272252026	0.0219141436728652
1345.0482778556614	0.02191202671736254
1346.0962890629316	0.0219078176610559
1348.192311477472	0.021899498619214627
1348.6810628461262	0.021897577707918028
1349.1698142147807	0.021895663933153887
1349.658565583435	0.021893757284956735
1350.147316952089	0.021891857753380786
1350.6360683207433	0.02188996532849982
1351.1248196893976	0.02188808000040728
1351.6135710580518	0.021886201759216132
1352.102322426706	0.021744419626729298
1352.5910737953602	0.021742518007058953
1353.0798251640144	0.02174062343140991
1354.057327901323	0.021736855372988938
1356.0123333759402	0.02172940335442562
1356.5010847445944	0.021727557813560186
1356.9898361132487	0.021725719238841472
1357.967338850557	0.021722062949269153
1359.9223443251742	0.02171483354061707
1360.4110956938284	0.021713043459824298
1360.8998470624829	0.021711260268517645
1361.8773497997913	0.021707714516387852
1362.3661011684455	0.021705951936623596
1362.8548525370998	0.021704196208463183
1363.8323552744082	0.02170070526927471
1364.3211066430624	0.021698970039452963
1364.8098580117166	0.02169724162364761
1365.2986093803709	0.02169552001250753
1365.787360749025	0.021673732082215045
1366.2761121176793	0.021672018663627775
1366.7648634863335	0.021670312019889337
1367.7423662236422	0.02166691901986707
1368.2311175922964	0.021665232645082445
1368.7198689609509	0.021663553008144862
1369.6973716982593	0.021660213911006358
1370.1861230669135	0.021658554432447852
1370.6748744355677	0.021656901655021092
1371.6523771728762	0.02165361616704302
1372.1411285415304	0.021651983438275957
1372.6298799101846	0.02165035737420913
1373.118631278839	0.021648737965778646
1373.6073826474933	0.02132679129801061
1374.0961340161475	0.021325099310926035
1374.584885384802	0.021323413922773614
1375.5623881221104	0.021320062907375335
1376.0511394907646	0.021318397262227895
1376.5398908594188	0.021316738180209325
1377.5173935967273	0.02131343966994531
1379.4723990713444	0.021306921016175904
1380.0024268172629	0.021305171669991838
1380.532454563181	0.021303429958180232
1381.5925100550176	0.021299969392962387
1383.7126210386905	0.02129313938446596
1384.2426487846087	0.021291450801415392
1384.772676530527	0.021289769763915972
1385.8327320223636	0.02128643028159726
1387.9528430060368	0.021279841381143482
1388.482870751955	0.021278212855804276
1389.0128984978733	0.021276591788660263
1390.07295398971	0.021273371985708375
1390.6029817356284	0.02127177322833168
1391.1330094815467	0.0212701818860124
1392.1930649733831	0.021267021403653216
1392.7230927193013	0.021265452242222094
1393.2531204652196	0.021263890453065946
1393.7831482111378	0.02126233602554422
1394.3131759570563	0.021260788949038323
1394.8432037029747	0.021259249212951525
1395.373231448893	0.021057253434874156
1395.9032591948112	0.0210556701373549
1396.4332869407294	0.021054094127441674
1396.9633146866477	0.02105252539463773
1397.493342432566	0.02105096392846796
1398.5533979244026	0.02104786275423799
1400.6735089080757	0.021041747146865204
1401.203536653994	0.02104023625563247
1401.7335643999122	0.02103873254800335
1402.793619891749	0.02103574664244369
1404.913730875422	0.021029860583508836
1405.4437586213403	0.021028406874346962
1405.9737863672585	0.021026960267108468
1406.5038141131768	0.02102552075167694
1407.0338418590952	0.02102408831795656
1407.5638696050137	0.021022662955872125
1408.093897350932	0.0210212446553689
1408.6239250968501	0.021019833406412666
1409.1539528427684	0.020938103387931607
1409.6839805886866	0.02093668289738836
1410.2140083346048	0.020935269420098067
1411.2740638264413	0.020932463465505372
1411.8040915723595	0.020931070968368
1412.3341193182778	0.020929685444813523
1412.864147064196	0.020928306884974726
1413.3941748101145	0.020926935279004348
1445.059679510109	0.020633375462245345
1445.5447089901472	0.020632430835281504
1446.0297384701853	0.020631491535505808
1446.9997974302614	0.020629628890939857
1448.9399153504141	0.02062596723636544
1449.4249448304522	0.02062506504143861
1449.9099743104905	0.020624168120851855
1450.8800332705669	0.0206223900764999
1452.8201511907196	0.020618896992348788
1453.3051806707576	0.020618036809326588
1453.790210150796	0.02061718184855169
1454.2752396308342	0.0206163321035649
1454.7602691108723	0.020615487567918613
1455.2452985909104	0.0206350285263107
1455.7303280709486	0.02063419980763143
1456.215357550987	0.02063337628066569
1456.700387031025	0.020632557939011028
1457.185416511063	0.020631744776276374
1457.6704459911014	0.020630936786082105
1458.6405049511777	0.020629336297853056
1460.5806228713304	0.0206261971124366
1461.0656523513685	0.020625425152348657
1461.5506818314068	0.0206246583141719
1462.035711311445	0.020623896591628305
1462.5207407914831	0.020623139978450975
1463.0057702715212	0.020622388468384215
1463.4907997515595	0.020336601558369225
1463.9758292315978	0.020335784563604895
1464.4608587116359	0.020334972630439485
1464.945888191674	0.020334165752674067
1465.4309176717122	0.020333363924120725
1466.4009766317886	0.02033177538995336
1468.3410945519413	0.02032865864111115
1468.8261240319794	0.020327891984700138
1469.3111535120177	0.02032713032839129
1470.281212472094	0.02032562199173128
1472.2213303922467	0.02032266505240206
1476.1015662325522	0.020316988759954194
1476.6278720898545	0.020316243110361336
1477.1541779471565	0.020315503234291953
1478.206789661761	0.020314040772488565
1480.3120130909697	0.02031118479938251
1480.838318948272	0.020310485127035587
1481.364624805574	0.020309791168114787
1482.4172365201784	0.020308420360773644
1482.9435423774808	0.020307743497499683
1483.469848234783	0.020307072317944534
1483.9961540920854	0.02030640681471658
1484.5224599493874	0.02030574698043818
1485.0487658066895	0.020141824259444798
1485.5750716639918	0.02014112879197174
1486.1013775212941	0.020140438956448018
1486.6276833785964	0.020139754745560446
1487.1539892358987	0.02013907615200972
1487.6802950932008	0.020138403168510337
1488.7329068078052	0.02013707400259248
1489.2592126651075	0.02013641780567178
1489.7855185224096	0.020135767189797885
1490.838130237014	0.02013448267233654
1492.9433536662227	0.02013198029334182
1493.469659523525	0.020131368543482325
1493.995965380827	0.020130762317313818
1495.0485770954315	0.02012956640762777
1495.5748829527338	0.02012897670993256
1496.1011888100359	0.020128392507572996
1497.1538005246402	0.020127240560651752
1497.6801063819426	0.020126672802018606
1498.2064122392446	0.020126110510578124
1498.7327180965467	0.019962192941322746
1499.259023953849	0.019961594661666877
1499.7853298111513	0.019961001813529066
1500.3116356684536	0.019960414389954228
1501.364247383058	0.019959255788738438
1501.89055324036	0.0199586845972524
1502.4168590976624	0.019958118802639122
1503.469470812267	0.01995700337648284
1503.9957766695693	0.01995645373119798
1504.5220825268714	0.019955909455302095
1505.0483883841734	0.0199553705419563
1505.5746942414758	0.01995483698433444
1506.101000098778	0.019954308775623063
1506.6273059560801	0.019750303492744235
1507.1536118133822	0.01974972767060052
1507.6799176706845	0.01974915715880969
1508.2062235279868	0.019748591950619298
1508.732529385289	0.019748032039289407
1509.7851410998933	0.019746928080314263
1510.2761927222145	0.0197464202980512
1510.7672443445358	0.01974591710383178
1511.7493475891786	0.01974492445783525
1513.7135540784639	0.01974299398431649
1517.6419670570347	0.019739351108640158
1518.1330186793562	0.019738916089362187
1518.6240703016774	0.019738485572452506
1519.60617354632	0.019737638024641055
1521.5703800356055	0.019735996725878627
1525.498793014176	0.019732928145986272
1525.9898446364973	0.019732564536470376
1526.4808962588186	0.01973220534597763
1527.4629995034613	0.019731500201536346
1529.4272059927466	0.019730142715644265
1529.918257615068	0.019729814315065593
1530.4093092373892	0.01972949029268673
1531.391412482032	0.019728855362281788
1533.3556189713172	0.01972763781763895
1533.8466705936385	0.019727344301353915
1534.3377222159597	0.019727055122998768
1535.3198254606025	0.019726489760105468
1537.2840319498878	0.01972541087025215
1537.775083572209	0.019725151918011895
1538.2661351945305	0.019724897263975735
1539.2482384391733	0.01972440083081233
1539.7392900614946	0.019724159041854237
1540.2303416838158	0.019723921531438548
1540.721393306137	0.019723688294670527
1541.2124449284586	0.01972345932666385
1541.7447729280439	0.01972321592867656
1542.2771009276294	0.019671394204562015
1542.8094289272146	0.01967114587209191
1543.3417569268	0.01967090252740175
1543.8740849263854	0.01967066416432442
1544.4064129259707	0.019670430776704103
1545.4710689251415	0.01966997890326739
1546.003396924727	0.019669760405195424
1546.5357249243123	0.019669546858069323
1547.600380923483	0.019669134592266383
1548.1327089230683	0.019668935861423143
1548.6650369226536	0.019668742057192903
1549.7296929218244	0.019668369204360298
1550.2620209214097	0.019668190143679834
1550.7943489209952	0.0196680159854562
1551.3266769205804	0.019667846723677756
1551.8590049201657	0.01945114936302961
1552.3913329197512	0.019450927273499247
1552.9236609193365	0.0194507100438695
1553.9883169185073	0.01945029014049227
1554.5206449180928	0.019450087454862007
1555.052972917678	0.01944988960536677
1556.1176289168488	0.01944950839113417
1558.2469409151902	0.019448803736768758
1558.7792689147755	0.019448639575211646
1559.311596914361	0.0194484802027724
1560.3762529135315	0.01944817580194036
1560.908580913117	0.019448030761920247
1561.4409089127023	0.019447890487763346
1562.505564911873	0.01944762421389974
1563.0378929114586	0.01944749820264934
1563.5702209110439	0.019447376934174736
1564.6348769102146	0.019447148602579716
1565.1672049098	0.019447041527998483
1565.6995329093852	0.01944693917327142
1566.764188908556	0.019446748600571207
1567.2965169081413	0.019446660371219397
1567.8288449077268	0.019446576838964356
1568.361172907312	0.019446497998142225
1568.8935009068973	0.01944642384309932
1569.4258289064828	0.019446354368192042
1569.958156906068	0.019446289567786955
1571.0228129052389	0.01944617396799989
1571.5551409048244	0.0194461231574013
1572.0874689044097	0.01944607699887166
1572.619796903995	0.0194460354868277
1573.1521249035804	0.019445998615696125
1573.6844529031657	0.019445966379913603
1574.216780902751	0.019445938773926696
1574.7491089023365	0.019300892309044453
1575.2814369019218	0.019300832109133744
1575.7785106665265	0.01930078005030264
1576.275584431131	0.01930073199885802
1576.7726581957354	0.0193006879503232
1577.2697319603399	0.01930064790022893
1577.7668057249443	0.01930061184411347
1578.2638794895488	0.019300579777522423
1578.7609532541533	0.0193005516960088
1579.2580270187577	0.019300527595133028
1579.7551007833622	0.019300507470462868
1580.2521745479667	0.019300491317573495
1580.7492483125711	0.019300479132047348
1581.2463220771756	0.019300470909474225
1581.74339584178	0.01930046664545126
1582.2404696063845	0.019300466335582828
1582.737543370989	0.019300469975480634
1583.2346171355935	0.01930047756076362
1583.731690900198	0.019300489087057966
1584.2287646648024	0.019300504549997096
1584.7258384294068	0.0193005239452217
1585.2229121940113	0.019300547268379566
1585.7199859586158	0.01930057451512581
1586.2170597232202	0.01930060568112259
1586.7141334878247	0.019300640762039273
1587.2112072524294	0.019300679753552433
1587.708281017034	0.01930072265134567
1588.2053547816386	0.019300769451109773
1588.702428546243	0.019300820148542584
1589.1995023108475	0.01930087473934909
1589.696576075452	0.019300933219241284
1590.1936498400564	0.019300995583938232
1591.1877973692654	0.019301131950658006
1591.6848711338698	0.01930120594415409
1592.1819448984743	0.019301283805401574
1593.1760924276832	0.019301451114174157
1593.6731661922877	0.01930154055322845
1594.1702399568921	0.01930163384309245
1595.1643874861013	0.01930183195838425
1595.661461250706	0.019301936775396645
1596.1585350153105	0.019302045426387925
1596.655608779915	0.019073405730293314
1597.1526825445194	0.01907346056945052
1597.6497563091239	0.019073519213889382
1598.1468300737283	0.019073581659448294
1599.1409776029373	0.019073717937313703
1599.6380513675417	0.01907379176133098
1600.1351251321462	0.019073869369889713
1601.1292726613551	0.019074035924127562
1601.6263464259596	0.019074124861571434
1602.123420190564	0.019074217567086344
1603.1175677197732	0.019074414265932642
1603.614641484378	0.01907451825108238
1604.1117152489824	0.01907462598793992
1605.1058627781913	0.019074852700488257
1607.0941578366092	0.019075350967258646
1607.5814875703145	0.019075482192090456
1608.0688173040196	0.019075616991909426
1609.04347677143	0.019075897301355796
1610.9927957062512	0.019076500653747736
1611.4801254399563	0.01907666037269997
1611.9674551736616	0.019076823636489326
1612.9421146410723	0.019077160783617753
1614.8914335758932	0.019077877451674066
1615.3787633095985	0.019078065424881985
1615.8660930433036	0.01907825691315744
1616.3534227770087	0.019078451912805695
1616.840752510714	0.019078650420137854
1617.3280822444194	0.01907885243147084
1617.8154119781248	0.019079057943127406
1618.30274171183	0.01895399718913114
1618.7900714455352	0.018954176773811168
1619.2774011792403	0.01895435983954842
1619.7647309129457	0.01895454638269287
1620.7393903803563	0.01895492988663237
1622.6887093151772	0.018955738463437205
1623.1760390488826	0.01895594924671536
1623.6633687825877	0.018956163478407343
1624.6380282499981	0.018956602272644105
1626.5873471848192	0.018957521084125194
1627.0746769185243	0.018957759354270184
1627.5620066522297	0.018958001044198272
1628.5366661196404	0.018958494669194838
1629.0239958533457	0.018958746597172782
1629.5113255870508	0.018959001930752704
1630.4859850544613	0.018959522800598382
1630.9733147881666	0.018959788329817862
1631.460644521872	0.018960057250546763
1631.9479742555773	0.018897491691937583
1632.4353039892824	0.018897750898233354
1632.9226337229875	0.018898013481451585
1633.4099634566928	0.018898279438101347
1634.3846229241035	0.018898821457758876
1634.8719526578088	0.018899097513811948
1635.359282391514	0.01889937692938714
1636.3339418589244	0.018899945825253953
1636.8212715926297	0.018900235298634143
1637.308601326335	0.018900528117713516
1637.7959310600404	0.018900824279049752
1638.2832607937455	0.018901123779205924
1672.1140518957795	0.018695962365924804
1672.607403771768	0.018696433261112023
1673.1007556477564	0.01869690732537867
1674.0874593997332	0.018697864948420524
1674.5808112757218	0.018698348500843023
1675.07416315171	0.01869883520963959
1676.060866903687	0.018699818083702895
1676.5542187796755	0.018700314242655704
1677.0475706556638	0.01870081354535478
1677.540922531652	0.018701315988655168
1678.0342744076406	0.01861708225449575
1678.527626283629	0.018617568584242104
1679.0209781596172	0.01861805803987593
1680.007681911594	0.0186190463163183
1680.5010337875824	0.018619545130894862
1680.994385663571	0.01862004705889495
1681.9810894155476	0.01862106024275381
1682.474441291536	0.018621571492418516
1682.9677931675244	0.018622085843118513
1683.9544969195013	0.018623123835287934
1684.4478487954898	0.01862364747060088
1684.941200671478	0.018624174194636068
1685.4345525474664	0.01862470400432696
1685.927904423455	0.018455992591313468
1686.4212562994435	0.018456483936313304
1686.9146081754318	0.018456978347269372
1687.9013119274086	0.018457976354883485
1688.3946638033972	0.018458479945469654
1688.8880156793855	0.01845898658986837
1689.8747194313623	0.018460009028010146
1691.848126935316	0.01846209041727528
1695.7949419432234	0.018466398576381066
1696.288293819212	0.018466950667585125
1696.7816456952003	0.018467505764755622
1697.7683494471771	0.018468624965191825
1699.7417569511308	0.018470899308063553
1703.688571959038	0.018475591106456937
1704.2232002122905	0.018476241260825584
1704.7578284655428	0.018476894890059763
1705.827084972048	0.018478212558462725
1706.3617132253003	0.018478876590315364
1706.8963414785528	0.018479544082401194
1707.9655979850577	0.018480889432705212
1708.50022623831	0.0184815672836545
1709.0348544915626	0.018482248580299152
1709.569482744815	0.018482933319019366
1710.1041109980674	0.018483621496201252
1710.6387392513197	0.018335314001195688
1711.1733675045723	0.018335966606528798
1711.7079957578248	0.018336622628966428
1712.2426240110772	0.01833728206492342
1712.7772522643295	0.018337944910820508
1713.311880517582	0.018338611163084093
1714.381137024087	0.01833995387244539
1716.5196500370967	0.01834268001096791
1720.7966760631161	0.018348294375708177
1721.3313043163685	0.018349011298532978
1721.865932569621	0.01834973157132301
1722.9351890761259	0.018351182152895655
1725.0737020891356	0.01835412336299971
1725.608330342388	0.01835486698849596
1726.1429585956405	0.018355613936295118
1727.2122151021454	0.018357117785075597
1729.350728115155	0.018360165199585957
1729.8853563684074	0.01836093530768749
1730.41998462166	0.0183617087107807
1730.9546128749125	0.01836248540547607
1731.4892411281648	0.018363265388389508
1732.0238693814172	0.018150487651642407
1732.5584976346697	0.018151213582285195
1733.0931258879223	0.018151942776273508
1733.6277541411746	0.0181526752302523
1734.162382394427	0.01815341094087201
1734.6970106476795	0.018154149904788253
1735.7662671541843	0.018155637579159615
1737.904780167194	0.0181586518208988
1738.4296643895473	0.018159399554243352
1738.9545486119005	0.018160150397830338
1740.0043170566069	0.01816166140325619
1742.1038539460196	0.018164720600058706
1742.6287381683728	0.01816549312825177
1743.153622390726	0.01816626874186195
1744.2033908354324	0.018167829213012146
1746.3029277248452	0.018170987045048
1746.8278119471984	0.018171784170560538
1747.3526961695516	0.01817258435697068
1748.402464614258	0.018174193900313728
1748.9273488366111	0.0181750032511734
1749.4522330589643	0.0181758156507841
1750.5020015036707	0.01817744958416342
1751.026885726024	0.01817827111189612
1751.5517699483771	0.018179095676307943
1752.0766541707303	0.018179923274392534
1752.6015383930835	0.01818075390314814
1753.1264226154367	0.01818158755957761
1753.65130683779	0.01818242424068841
1754.176191060143	0.018075995042368998
1754.7010752824965	0.018076807972286304
1771.497370397799	0.017996659322742782
1771.9870003851713	0.017997480901257884
1772.4766303725437	0.01799830500890667
1773.4558903472882	0.017999960802446136
1773.9455203346606	0.018000792483765363
1774.4351503220328	0.018001626685075295
1774.9247803094052	0.018002463404098314
1775.4144102967775	0.0180033026385599
1775.90404028415	0.017875249743319097
1776.3936702715223	0.017876060746290806
1776.8833002588945	0.017876874250784547
1777.3729302462668	0.017877690254541896
1777.8625602336392	0.017878508755307762
1778.3521902210114	0.01787932975083009
1779.3314501957561	0.017880979217152156
1779.8210801831285	0.017881807683463716
1780.310710170501	0.017882638635555496
1781.2899701452454	0.01788430798813808
1783.2484900947347	0.01788767642448393
1787.1655299937136	0.017894531725196734
1787.655159981086	0.017895399697400036
1788.144789968458	0.017896270119978793
1789.1240499432029	0.017898018307519446
1791.0825698926924	0.01790154399110226
1791.5721998800648	0.017902431505256437
1792.0618298674372	0.017903321452378926
1793.0410898421817	0.0179051086368828
1794.999609791671	0.017908712106572456
1795.4892397790434	0.017909619024098218
1795.9788697664158	0.01791052835737831
1796.468499753788	0.017911440104274375
1796.9581297411603	0.017912354262651104
1797.4477597285327	0.017826783503201986
1797.9373897159048	0.017827680232324446
1798.4270197032772	0.01782857936189415
1798.9166496906496	0.017829480889789747
1799.406279678022	0.017830384813892822
1799.8959096653944	0.017831291132087895
1800.875169640139	0.01783311094230677
1802.8336895896282	0.017836779199092503
1803.3645959542646	0.01783778013710197
1803.895502318901	0.01783878386988596
1804.9573150481738	0.01784079970912957
1807.0809405067191	0.01784486480800665
1811.32819142381	0.017853128096142108
1811.8590977884464	0.01785417343320565
1812.3900041530828	0.01785522152291034
1813.4518168823556	0.017857325949846712
1815.575442340901	0.017861567721268432
1816.1063487055371	0.01786263500687502
1816.6372550701735	0.017863705024430018
1817.6990677994463	0.017865853245111682
1818.2299741640827	0.017866931443111092
1818.760880528719	0.017868012362804376
1819.2917868933555	0.017869096001637406
1819.822693257992	0.017870182357059793
1820.3535996226283	0.017546069660361298
1820.8845059872647	0.017547071127252522
1821.415412351901	0.01754807528306364
1821.9463187165375	0.01754908212526925
1822.4772250811739	0.01755009165134776
1823.0081314458102	0.0175511038587813
1824.0699441750828	0.017553136307660616
1824.600850539719	0.01755415654408924
1825.1317569043554	0.017555179451838585
1826.1935696336282	0.017557233271305955
1828.3171950921737	0.017561372856367004
1828.8481014568101	0.017562414393587193
1829.3790078214465	0.017563458582236666
1830.440820550719	0.01756555490394731
1832.5644460092644	0.01756977925608515
1836.8116969263554	0.01757835424681788
1837.307349056011	0.017579365871941328
1837.8030011856663	0.017580379774126867
1838.7943054449775	0.017582414401833092
1840.7769139635993	0.017586510895777962
1844.742131000843	0.017594812401569182
1845.2377831304984	0.017595860225564728
1845.733435260154	0.017596910295526257
1846.724739519465	0.017599017165665608
1848.707348038087	0.017603257773182356
1849.2030001677426	0.017604323511260848
1849.698652297398	0.017605391480009266
1850.6899565567091	0.017607534101917132
1852.672565075331	0.017611846030328258
1853.1682172049864	0.017612929560699844
1853.663869334642	0.01761401530661022
1854.1595214642975	0.0176151032661795
1854.655173593953	0.017616193437530243
1855.1508257236085	0.017599246942727905
1855.646477853264	0.01756278053658832
1856.1421299829194	0.017526433412359415
1856.637782112575	0.017490205042012156
1857.1334342422306	0.017454094900456754
1857.629086371886	0.01741810246552281
1858.620390631197	0.017346468641316937
1860.602999149819	0.017204590816364242
1861.0986512794743	0.017169407948163098
1861.59430340913	0.017134338712000447
1862.5856076684408	0.017064539151486566
1864.5682161870627	0.01692628193947074
1868.5334332243067	0.016655027476403676
1869.0193413230631	0.016622260644129118
1869.5052494218194	0.016589595695333
1870.4770656193318	0.016524569734788417
1872.4206980143567	0.016395721694497174
1876.3079628044065	0.016142748054634126
1884.0824923845066	0.015654974447739736
1899.6315515447068	0.01474681660743874
1933.3713580100048	0.013041508588402565
1964.8548934365272	0.011716302039472052
1965.4040352163775	0.011695114782054815
1965.9531769962275	0.011673988508217995
1967.0514605559279	0.011631917958415913
1969.2480276753286	0.011548498245549972
1973.64116191413	0.011384492490549401
1982.427430391733	0.011067415493789335
1982.976572171583	0.011048066990633166
1983.5257139514333	0.01102877238805944
1984.623997511134	0.010990344068939463
1986.8205646305346	0.010914125318971037
1991.213698869336	0.01076419492366663
1991.7628406491863	0.010745684864147875
1992.3119824290363	0.010727225552189308
1993.4102659887367	0.010690458414848473
1995.6068331081374	0.010617524843214194
1996.1559748879877	0.01059941551463054
1996.7051166678377	0.010581355444218832
1997.803400227538	0.01054538234964253
1998.3525420073884	0.010527468963461765
1998.9016837872384	0.010509604111411153
1999.4508255670885	0.010491787614579452
1999.9999673469388	0.010474019294885903

==> Plot_data/Figure_6d/pts6d_h2+t.dat <==
400.0000326530612	0.11571892480039607
400.4907486728954	0.11668157499999238
400.98146469272956	0.11763431002112966
401.96289673239795	0.11951104411710621
403.9257608117347	0.12315604773768306
407.85148897040807	0.13005668766452086
408.3422049902423	0.13088610308731183
408.83292101007646	0.13170864771593735
409.8143530497448	0.13333366133096455
411.77721712908146	0.13650689585176776
415.7029452877549	0.1425710672598668
416.1936613075891	0.1433045467982702
416.68437732742325	0.14403286788027675
417.66580936709164	0.14547435897577946
419.62867344642837	0.14829888396631238
423.5544016051018	0.15372964751757895
431.40585792244866	0.16382136381341278
431.9378503195469	0.164471775696108
432.4698427166451	0.16511824923379947
433.53382751084143	0.16639957202886368
435.66179709923426	0.16891699898355705
439.9177362760199	0.1737804338297057
440.4497286731181	0.17437305474097914
440.98172107021634	0.17496239519611606
442.04570586441275	0.17613137215153754
444.1736754528056	0.17843143680243972
448.42961462959124	0.18288693516455393
448.9616070266894	0.1834308773573265
449.49359942378766	0.1839720224620773
450.5575842179841	0.18504602485779453
452.6855538063769	0.18716157926475788
456.94149298316256	0.19126816992869589
465.4533713367339	0.19902104717658567
465.95010949885125	0.19945578417518198
466.44684766096856	0.19988865830511202
467.44032398520324	0.20074887067781602
469.4272766336726	0.20244751211252263
473.40118193061124	0.20576041911744314
481.3489925244886	0.21206899873086352
481.845730686606	0.21244998036546048
482.3424688487233	0.21282945517801896
483.33594517295796	0.21358392130782616
485.3228978214273	0.2150751732470796
489.29680311836603	0.21798891173118418
497.2446137122434	0.22355590086994942
497.73160784346146	0.22388624676329436
498.2186019746796	0.22421539074560823
499.19259023711584	0.22487009882340273
501.1405667619882	0.22616537333594625
505.036519811733	0.22870073551422035
505.5235139429511	0.22901259848995084
506.0105080741692	0.22932335697325706
506.9844963366054	0.22994158313193208
508.9324728614778	0.23116502842311568
509.4194669926959	0.23146821198585765
509.90646112391397	0.23177033525892943
510.88044938635016	0.2323714222330087
512.8284259112226	0.23356110471244287
513.3154200424406	0.23385595306928803
513.8024141736587	0.23414978269504289
514.2894083048768	0.23444259861035327
514.7764024360949	0.234734405798588
515.2633965673131	0.23502520920624942
515.7503906985312	0.23702130941014204
516.2373848297493	0.2373119426812024
516.7243789609674	0.2376015805403193
517.2113730921856	0.23789022782697178
517.6983672234037	0.23817788934544276
518.6723554858398	0.23875027412125316
520.6203320107122	0.23988342202370794
521.1073261419303	0.240164314806371
521.5943202731485	0.24044425903227945
522.5683085355846	0.24100131979770437
523.0553026668026	0.24127844525034514
523.5422967980207	0.24155463997312773
524.0292909292389	0.2418299083452533
524.516285060457	0.2421042547155453
525.0032791916751	0.24591024658267488
525.4902733228932	0.24618622301114185
525.9772674541114	0.246461278958544
526.4642615853294	0.24673541871907018
526.9512557165474	0.24700864655754703
527.4382498477655	0.2472809667097322
528.4122381102018	0.24782290075463367
528.9405086186839	0.24811533444738365
529.468779127166	0.24840672007749612
530.5253201441303	0.248986368000317
532.6384021780588	0.25013331435117436
533.1666726865408	0.2504175076681674
533.6949431950229	0.25070069366073733
534.7514842119872	0.25126406335751644
536.8645662459157	0.2523789294603315
537.3928367543979	0.2526552002933868
537.92110726288	0.2529305022853496
538.9776482798443	0.25347821835714907
539.5059187883264	0.2537506416625165
540.0341892968086	0.25402211457848284
541.0907303137728	0.2545622273478292
541.619000822255	0.2548308761770627
542.1472713307371	0.25509859256919803
542.6755418392192	0.25536538093654126
543.2038123477014	0.2556312456616728
543.7320828561835	0.2558961910977327
544.2603533646657	0.2561602215687005
544.7886238731478	0.256423341369673
545.3168943816298	0.25893551908179496
545.8451648901118	0.2591988441783272
546.373435398594	0.2594612648222684
547.4299764155583	0.25998340960138266
549.5430584494868	0.2610170295237497
550.071328957969	0.26127323559707416
550.5995994664511	0.26152857020662046
551.6561404834154	0.26203664102321267
553.7692225173439	0.26304249953395864
554.297493025826	0.2632918445687266
554.8257635343082	0.2635403494583244
555.3540340427903	0.2637880180060544
555.8823045512725	0.26403485399116716
556.4105750597546	0.2642808611690727
556.9388455682367	0.26452604327154894
557.4671160767189	0.26477040400695095
557.9953865852009	0.26860347220710035
558.5236570936829	0.268849109946227
559.051927602165	0.26909392846538355
560.1084686191293	0.2695811224817441
562.2215506530579	0.2705458396281841
562.7145669265592	0.2707690875471626
563.2075832000604	0.2709916467287019
564.193615747063	0.27143471021248944
566.1656808410679	0.27231269609666087
570.109811029078	0.2740367178707164
570.6028273025793	0.2742492776457775
571.0958435760805	0.2744611922104177
572.081876123083	0.2748830960674733
574.053941217088	0.2757192744122435
574.5469574905892	0.27592674432492326
575.0399737640905	0.2761335893799012
576.0260063110929	0.27654541483140727
577.998071405098	0.2773616757553275
578.4910876785993	0.277564215556625
578.9841039521006	0.27776614998520477
579.4771202256018	0.2779674814181764
579.9701364991031	0.2781682122199596
580.4631527726043	0.2783683447423747
580.9561690461055	0.28051380478810184
581.4491853196068	0.2807139998662213
581.942201593108	0.28091360045595193
582.4352178666093	0.2811126088750185
582.9282341401106	0.2813110274288969
583.914266687113	0.2817061041022621
585.8863317811181	0.2824892791680916
586.3793480546194	0.28268363220802406
586.8723643281206	0.2828774133958348
587.8583968751232	0.28326326899983234
588.3514131486245	0.28345534777992665
588.8444294221257	0.28364686343587087
589.8304619691282	0.2840282139795744
590.3234782426296	0.28421805314177956
590.8164945161308	0.28440733772887805
591.309510789632	0.2845960698507455
591.8025270631333	0.2847842516064537
592.2955433366345	0.28497188508434257
592.7885596101357	0.2851589723620943
593.2815758836371	0.2889818608761425
593.7745921571383	0.2891700192701443
594.3088848079035	0.2893733151587142
594.8431774586688	0.2895759733409258
595.9117627601995	0.2899793870007279
598.0489333632606	0.2907786756081397
602.3232745693829	0.2923476631727106
610.8719569816274	0.2953716228643604
627.9693218061165	0.302661751150834
628.4938704259825	0.30282677150320353
629.0184190458485	0.30299131197446777
630.0675162855807	0.3033189603649488
630.5920649054467	0.3034820718082347
631.1166135253128	0.30364471041866237
631.6411621451789	0.3038068779369427
632.1657107650449	0.3039685760953529
632.6902593849109	0.3071968613354497
633.214808004777	0.30735917190667217
633.739356624643	0.30752101499885204
634.263905244509	0.3076823923262539
634.788453864375	0.30784330559488016
635.3130024842411	0.3080037565025217
636.3620997239732	0.3083232779852608
636.8866483438392	0.3084823519153352
637.4111969637053	0.308640970194479
638.4602942034373	0.3089568464219907
640.5584886829016	0.30958320346751844
644.75487764183	0.3108146967483749
645.279426261696	0.31096667481547624
645.8039748815621	0.31111822282794593
646.8530721212942	0.3114200348275167
648.9512666007583	0.3120185652947902
649.4758152206243	0.3121671455453398
650.0003638404904	0.31231530783382033
651.0494610802225	0.31261038443816275
653.1476555596868	0.3131955867698645
653.6722041795529	0.3133408643858944
654.1967527994188	0.31348573569103966
654.7213014192849	0.3136302021116824
655.245850039151	0.313774265067663
655.770398659017	0.3139179259723183
656.2949472788831	0.31406118623251955
656.8194958987492	0.3157548253243379
657.3440445186152	0.3158979837508703
657.8685931384812	0.31604074441306806
658.3931417583473	0.3161831086981479
659.4422389980793	0.3164666536542882
661.5404334775435	0.31702904738232973
662.0297278624287	0.31715930322779434
662.5190222473138	0.31728922356867717
663.4976110170842	0.31754806205739633
665.4547885566249	0.31806176025443184
665.94408294151	0.3181893620871669
666.4333773263952	0.3183166369399183
667.4119660961655	0.31857020988361656
667.9012604810507	0.3186965100527707
668.3905548659359	0.3188224873984
668.879849250821	0.3189481429488431
669.3691436357063	0.31907347772817307
669.8584380205916	0.3191984927562192
670.3477324054768	0.3224249958115628
670.837026790362	0.32255059399342473
671.3263211752471	0.32267587347114784
671.8156155601323	0.3228008352559879
672.3049099450175	0.3229254803550258
673.2834987147878	0.32317382450328
673.772793099673	0.32329752554598035
674.2620874845582	0.3234209138898906
675.2406762543285	0.32366675642341436
677.1978537938692	0.3241547322423267
677.6871481787543	0.3242759590923701
678.1764425636395	0.32439688102370423
679.1550313334099	0.32463781394527347
681.1122088729505	0.32511606251278596
685.026563952032	0.3260582992611455
685.5158583369173	0.3261747598392837
686.0051527218025	0.3262909303190513
686.9837414915728	0.3265224045593951
688.9409190311135	0.32698191099510837
692.8552741101948	0.32788735139333036
693.385844872344	0.3280087049935663
693.9164156344932	0.3281297339111041
694.9775571587917	0.3283708219735754
695.508127920941	0.32849088324484693
696.0386986830902	0.32861062408614417
696.5692694452393	0.3287300455493374
697.0998402073885	0.3288491486818206
697.6304109695377	0.3305331930751465
698.1609817316869	0.3306522607716657
698.6915524938361	0.33077101233783873
699.2221232559853	0.33088944880734344
699.7526940181344	0.33100757120947694
700.2832647802836	0.33112538056918067
701.3444063045821	0.3313600642394174
701.8749770667314	0.3314769405782554
702.4055478288806	0.33159350793131787
703.4666893531789	0.33182571968988994
705.5889724017757	0.3322864792500545
706.1195431639248	0.3324009115657782
706.650113926074	0.332515042806735
707.7112554503725	0.3327424059416384
708.2418262125218	0.33285563976412746
708.772396974671	0.33296857636897637
709.8335384989693	0.3331935617388357
710.3641092611185	0.3333056124004918
710.8946800232677	0.3334173696378389
711.4252507854169	0.33609365738199437
711.9558215475662	0.3362057611653825
712.4863923097155	0.33631757300798304
713.0169630718647	0.3364290938423565
714.078104596163	0.3366512661974164
714.6086753583122	0.3367619195640328
715.1392461204614	0.33687228561432164
716.2003876447599	0.3370921594161055
718.3226706933567	0.3375284991665048
718.8532414555059	0.3376368793710684
719.3838122176551	0.3377449794630656
720.4449537419536	0.3379603428415913
722.5672367905504	0.3383877469013867
726.811802887744	0.3392294574618893
727.3071194149122	0.33932655768855535
727.8024359420806	0.3394234257002265
728.7930689964173	0.33961646777299775
730.7743351050906	0.3399997948360699
731.269651632259	0.34009505608047336
731.7649681594273	0.34019009043355747
732.755601213764	0.34037948108058536
734.7368673224373	0.34075556830583437
735.2321838496057	0.34084903260467
735.7275003767741	0.34094227517902825
736.2228169039424	0.3410352966640213
736.7181334311107	0.34112809769241
737.2134499582789	0.34122067889461477
737.7087664854473	0.34131304089872616
738.2040830126157	0.3426657146791393
738.699399539784	0.3427580312490211
739.1947160669524	0.3428501300447814
739.6900325941207	0.3429420116870369
740.6806656484573	0.34312512598208805
742.6619317571307	0.3434887757849126
743.1572482842989	0.3435791545392655
743.6525648114673	0.3436693210236499
744.643197865804	0.3438490195819966
746.6244639744773	0.34420589573106486
747.1197805016457	0.3442945930152304
747.615097028814	0.3443830827718968
748.6057300831507	0.3445594420331766
749.1010466103189	0.34464731269772936
749.5963631374873	0.3447349781546811
750.586996191824	0.3449096957426205
751.0823127189924	0.3449967490168394
751.5776292461608	0.3450835993699371
752.0729457733291	0.345739545065952
752.5682623004974	0.3458261607972634
753.0635788276657	0.3459125751219865
753.558895354834	0.34599878860117855
754.5495284091708	0.3461706152571149
755.0448449363391	0.34625622954591617
755.5401614635074	0.34634164521331784
756.530794517844	0.3465118828861598
757.0261110450124	0.34659670598779074
757.5214275721808	0.3466813326604205
758.0167440993491	0.3467657634472561
758.5120606265174	0.3468499988895632
789.5887003877396	0.35509181263632095
790.1155492612727	0.35517021765550233
790.6423981348057	0.3552484362334511
791.696095881872	0.35540431614888013
792.2229447554051	0.3554819785232786
792.7497936289383	0.35555945653029775
793.8034913760046	0.35571386149554945
794.3303402495377	0.35579078947584336
794.8571891230708	0.3558675351328977
795.384037996604	0.3584211562190777
795.9108868701371	0.3584982373360401
796.4377357436703	0.3585751370410705
796.9645846172034	0.3586518558376466
798.0182823642696	0.35880475271033635
798.5451312378027	0.35888093178441977
799.0719801113357	0.35895693194600337
800.125677858402	0.35910839750806167
802.2330733525346	0.3594092033241024
806.4478643407996	0.3600024221594345
806.9747132143327	0.36007579700391557
807.5015620878658	0.36014900064101824
808.555259834932	0.3602948961602761
810.6626553290646	0.3605846531575147
811.1895042025977	0.36065667133310714
811.7163530761309	0.3607285219932881
812.7700508231972	0.36087172258276495
814.8774463173296	0.3611561334569338
815.4042951908627	0.3612268241392174
815.9311440643958	0.3612973508958118
816.984841811462	0.3614379143971925
817.5116906849952	0.3615079520207718
818.0385395585283	0.3615778274762598
819.0922373055946	0.36171709362381005
819.6190861791277	0.3617864851825229
820.1459350526609	0.36185571630645913
820.672783926194	0.36192478742520173
821.1996327997272	0.36199369896684663
821.7264816732603	0.3629335967541625
822.2533305467934	0.36300242240070685
822.7801794203265	0.36307108957628204
823.3070282938596	0.36313959870379076
823.798622932412	0.3632033813579543
824.2902175709642	0.363267027116206
825.2734068480686	0.3633939093044468
827.2397854022777	0.3636460458232782
827.7313800408299	0.36370874277325255
828.2229746793821	0.3637713055181098
829.2061639564866	0.3638960297175169
831.1725425106956	0.3641438821713676
831.6641371492478	0.3642055147041401
832.1557317878002	0.3642670156545968
833.1389210649047	0.36438962410023235
833.6305157034569	0.3644507322386852
834.1221103420091	0.36451171008137884
834.6137049805614	0.3645725579474077
835.1052996191137	0.3646332761548561
835.596894257666	0.36469386502080187
836.0884888962182	0.36538958189785303
836.5800835347704	0.36545006652177897
837.0716781733227	0.3655104226542608
837.5632728118749	0.365570650608753
838.0548674504272	0.36563075069772116
839.0380567275317	0.3657505685240304
839.529651366084	0.36581028688139594
840.0212460046363	0.3658698786132934
841.0044352817408	0.36598868343004265
841.496029920293	0.36604789712716224
841.9876245588453	0.3661069854233574
842.9708138359498	0.3662247870269829
843.4624084745021	0.3662835009390429
843.9540031130543	0.3663420906594452
844.4455977516066	0.3677952528801646
844.9371923901588	0.36785392648890264
845.428787028711	0.36791247660902476
845.9203816672633	0.3679709035384305
846.9035709443679	0.36808738901205107
847.3951655829201	0.3681454481474342
847.8867602214724	0.3682033852744459
848.869949498577	0.36831889467560364
850.8363280527859	0.36854846222135235
854.769085161204	0.36900185677220115
855.3019561770202	0.3690627070120966
855.8348271928365	0.36912341930981807
856.9005692244691	0.3692444314989534
859.0320532877342	0.369484816127458
859.5649243035505	0.36954457271378205
860.0977953193668	0.3696041941678453
861.1635373509994	0.3697230330620887
863.2950214142645	0.36995910441140795
863.8278924300807	0.370017789564099
864.3607634458971	0.3700763423207845
864.8936344617134	0.37013476301843423
865.4265054775296	0.3701930519929091
865.9593764933459	0.3712050003827293
866.4922475091622	0.37126326362351514
867.0251185249786	0.37132139601260705
867.5579895407948	0.37137939788201335
868.090860556611	0.37143726956265266
868.6237315724273	0.37149501138435786
869.6894736040599	0.3716101067648958
871.820957667325	0.37183875361191915
872.3538286831413	0.3718955955661213
872.8866996989576	0.37195231026148606
873.9524417305902	0.37206535915568084
874.4853127464064	0.3721216939918948
875.0181837622227	0.3721779028440484
876.0839257938553	0.372289943859574
876.6167968096715	0.37234577665208346
877.1496678254879	0.37240148471881496
877.6825388413042	0.3724570683717923
878.2154098571204	0.3725125279220283
878.7482808729367	0.3725678636795298
879.281151888753	0.3726230759533004
879.8140229045694	0.3731877884673461
880.3468939203856	0.37324287844345927
880.8797649362018	0.3732978457955621
881.4126359520181	0.37335269082894657
882.4783779836507	0.3734620151558119
883.0112489994669	0.3735164950549707
883.5441200152833	0.3735708538467757
884.6098620469159	0.3736792093089959
885.1427330627321	0.3737332065773378
885.6756040785484	0.37378708393418736
886.2084750943648	0.3738408416761157
886.741346110181	0.37389448009874393
887.2742171259972	0.3739479994967465
887.8070881418136	0.37565238275032575
888.3399591576299	0.37570606041593874
888.8728301734461	0.3757596197510012
889.3959571583632	0.3758120848823148
889.9190841432802	0.3758644365273562
890.9653381131143	0.3759688004548464
893.0578460527825	0.3761761784851371
897.2428619321188	0.37658559554269183
897.7659889170359	0.3766362773312746
898.2891159019529	0.37668684992070306
899.335369871787	0.3767876685449647
901.4278778114551	0.3769880068301117
901.9510047963722	0.3770378222861602
902.4741317812892	0.3770875306079538
903.5203857511233	0.37718662686615184
905.6128936907916	0.3773835449188841
906.1360206757086	0.37743251038431336
906.6591476606256	0.3774813707300189
907.1822746455427	0.3775301262043507
907.7054016304598	0.37757877705489723
908.228528615377	0.3776273235284889
908.7516556002939	0.37767576587120116
909.2747825852109	0.37861429308411004
909.797909570128	0.37866273096140685
910.3210365550451	0.37871106536269983
910.8441635399621	0.37875929653141416
911.8904175097962	0.3788554501410966
913.9829254494643	0.37904652919813125
914.5060524343814	0.37909404449266465
915.0291794192984	0.37914145847551617
916.0754333891325	0.379235983452815
918.1679413288007	0.3794238280402076
918.6910683137178	0.37947053943276343
919.2141952986348	0.37951715138839215
920.2604492684688	0.3796100779128399
920.783576253386	0.3796563929419033
921.3067032383029	0.3797026094545344
921.8298302232199	0.3797487276791259
922.352957208137	0.37979474784338324
922.8408299580732	0.38047399339812493
923.3287027080094	0.3805168721565294
923.8165754579455	0.38055966614703
924.3044482078817	0.38060237555239096
924.7923209578179	0.38064500055486516
925.280193707754	0.3806875413361965
926.2559392076264	0.3807723709598631
926.7438119575626	0.38081466016315213
927.2316847074987	0.3808568658672079
928.2074302073711	0.38094102749400244
928.6953029573073	0.3809829837736854
929.1831757072434	0.3810248572680267
929.6710484571796	0.38106664815425967
930.1589212071158	0.381108356609124
930.646793957052	0.38114998280886886
931.1346667069881	0.3822078354264636
931.6225394569243	0.38224950771004546
932.1104122068605	0.3822910982007351
932.5982849567966	0.38233260707310246
933.0861577067328	0.38237403450123536
934.0619032066052	0.38245664571873433
934.5497759565413	0.38249782985387026
935.0376487064775	0.3825389332363133
936.0133942063499	0.38262089842941677
937.9648852060947	0.38278386730609654
938.4527579560308	0.38282441020063673
938.9406307059671	0.38286487370283634
939.9163762058395	0.38294556320152745
941.8678672055842	0.3831059968495087
942.3557399555203	0.38314590928200914
942.8436127054565	0.38318574365288094
943.8193582053289	0.38326517886646533
945.7708492050735	0.38342311975300536
946.2587219550097	0.3834624122676494
946.7465947049459	0.38350162802251764
947.7223402048182	0.38357982989545075
948.2102129547544	0.3836188163336852
948.6980857046906	0.38365772665248543
949.6738312045629	0.3837353195673466
950.1617039544991	0.38377400248011057
950.6495767044353	0.3838126099068495
951.1374494543714	0.38385114200484327
951.6253222043076	0.38388959893094526
952.1131949542438	0.3839279808415845
952.60106770418	0.3839662878927659
953.0889404541161	0.3850232463232064
953.5768132040523	0.38506160956720475
954.1059623312525	0.38510313437130483
954.6351114584527	0.3851445717974333
955.6934097128532	0.3852271853015862
957.810006221654	0.3853913723860384
958.3391553488542	0.38543220363898895
958.8683044760544	0.3854729490707445
959.9266027304548	0.385554183238316
962.0431992392556	0.38571563013201665
962.5723483664558	0.3857557801616651
963.1014974936561	0.3857958458909826
963.6306466208563	0.3858358275076014
964.1597957480565	0.3858757251986117
964.6889448752567	0.3859155391505609
965.2180940024568	0.38595526954945764
965.747243129657	0.38599491658077206
966.2763922568572	0.3865439618808193
966.8055413840574	0.38658355261202065
967.3346905112576	0.38662306050248524
968.3929887656581	0.3867018284945587
970.5095852744589	0.38685837842724896
971.0387344016591	0.3868973115402502
971.5678835288593	0.38693616326557484
972.0970326560595	0.3869749337825138
972.6261817832597	0.3870136232698434
973.1553309104598	0.3870522319058276
973.68448003766	0.3870907598682199
974.2136291648603	0.38712920733426426
974.7427782920605	0.3883746097714465
975.2719274192607	0.3884131545687986
975.801076546461	0.3884516193417825
976.8593748008614	0.3885283095162351
978.9759713096621	0.3886807372622221
979.5051204368623	0.38871864675130763
980.0342695640625	0.3887564776062657
981.092567818463	0.3888319040995528
983.2091643272638	0.38898182099267936
987.4423573448654	0.3892779481860025
987.9362522370848	0.38931217898269377
988.430147129304	0.3893463436058142
989.4179369137428	0.38941447486442915
991.39351648262	0.3895499491431929
991.8874113748394	0.38958365426582664
992.3813062670588	0.3896172942720128
993.3690960514974	0.3896843794570489
993.8629909437168	0.38971782489604895
994.356885835936	0.38975120573890404
994.8507807281554	0.38978452211484155
995.3446756203748	0.3898177741527507
995.8385705125941	0.3898509619811857
996.3324654048134	0.3905207693975147
996.8263602970328	0.39055395365018153
997.3202551892521	0.3905870740566179
997.8141500814714	0.39062013074415264
998.3080449736908	0.3906531238397828
999.2958347581294	0.3907189197616685
999.7897296503488	0.39075172284027143
1000.2836245425681	0.3907844628316669
1001.2714143270068	0.3908497540539369
1003.2469938958841	0.39097958494595386
1003.7408887881033	0.391011886818749
1004.2347836803227	0.3910441265981447
1005.2225734647614	0.39110842036755916
1005.7164683569807	0.3911404746021975
1006.2103632492001	0.3911724672326768
1007.1981530336387	0.39123626816693646
1007.6920479258581	0.3912680767128245
1008.1859428180774	0.3912998241387702
1008.6798377102967	0.3913315105650504
1009.1737326025161	0.39136313611163215
1009.6676274947354	0.3917773462491187
1010.1615223869547	0.391808924377383
1010.6554172791741	0.3918404419735864
1011.1493121713934	0.3918718991565296
1011.6432070636127	0.39190329604470714
1012.1371019558321	0.391934632756312
1013.1248917402708	0.39199712612105836
1013.6187866324901	0.3920282830090743
1014.1126815247094	0.39205938019026826
1015.1004713091481	0.39212139589864503
1015.5943662013674	0.3921523146583112
1016.0882610935868	0.39218317417612414
1016.5821559858061	0.39221397456758567
1017.0760508780254	0.39224471594790333
1017.5699457702448	0.3922753984319915
1018.0638406624641	0.39345147705571537
1018.5577355546834	0.39348226179067314
1019.0516304469028	0.3935129879446768
1019.5868017163862	0.3935462159846774
1020.1219729858694	0.39357937552127004
1021.1923155248362	0.39364548966044055
1023.3330006027697	0.3937769022140726
1027.6143707586366	0.39403649618499204
1028.1495420281199	0.3940686452490857
1028.6847132976034	0.39410072806936663
1029.7550558365701	0.3941646955299782
1031.8957409145034	0.39429184157084257
1032.430912183987	0.3943234645265236
1032.9660834534702	0.3943550223316665
1034.0364259924368	0.3944179430299495
1036.1771110703703	0.3945430085353488
1036.7122823398536	0.3945741140461517
1037.247453609337	0.3946051554761898
1037.7826248788206	0.394636132957563
1038.3177961483038	0.39466704662201424
1038.852967417787	0.3946978966009319
1039.3881386872704	0.39472868302534997
1039.9233099567537	0.3953970419360833
1040.4584812262372	0.3954278320344874
1040.9936524957207	0.395458558956245
1041.528823765204	0.395489222831087
1042.5991663041705	0.3955503619572064
1044.739851382104	0.395671889316055
1045.2750226515873	0.39570211546580647
1045.8101939210708	0.39573227959403096
1046.8805364600375	0.39579242229209255
1047.4157077295208	0.39582240111418054
1047.9508789990043	0.3958523184192457
1049.021221537971	0.39591196897911274
1049.5563928074544	0.39594170248348276
1050.0915640769379	0.395971374969968
1050.6267353464214	0.3960009865625229
1051.1619066159046	0.39603053738477173
1051.697077885388	0.39606002756000946
1052.2322491548712	0.3960894572112039
1052.7674204243544	0.3961188264609957
1053.302591693838	0.3965949904525703
1086.929934963222	0.4001853673239948
1118.3010071938304	0.40316893152710237
1118.8324565746975	0.4031922859075593
1119.3639059555649	0.4032155935613864
1120.4268047172995	0.4032620690384037
1122.5526022407685	0.4033544631026373
1123.0840516216358	0.4033774461043177
1123.6155010025032	0.4034003830723112
1124.6783997642376	0.4034461192496747
1126.8041972877068	0.40353704295524034
1127.335646668574	0.4035596600742349
1127.8670960494414	0.4035822318389876
1128.3985454303088	0.4036047583334967
1128.929994811176	0.40362723964155456
1129.461444192043	0.4043506860210418
1129.9928935729104	0.40437321186214864
1130.5243429537777	0.40439569276841586
1131.055792334645	0.4044181288228808
1131.5872417155124	0.4044405201083778
1132.1186910963797	0.40446286670753917
1133.1815898581142	0.4045074261763805
1135.3073873815833	0.40459601249160343
1135.8388367624507	0.40461804858329703
1136.370286143318	0.40464004064251946
1137.4331849050525	0.404683892986725
1137.9646342859196	0.4047057534328053
1138.496083666787	0.4047275701686105
1139.5589824285216	0.4047710728294491
1140.090431809389	0.40479275891402583
1140.6218811902563	0.4048144016074149
1141.1533305711237	0.4048360009889068
1141.6847799519908	0.40485755713760097
1142.216229332858	0.40487907013240526
1142.7476787137252	0.4052831192086837
1143.2791280945926	0.40530461915593413
1143.81057747546	0.40532607618655303
1144.3420268563273	0.4053474903787204
1144.8734762371946	0.40536886181042825
1145.936374998929	0.4054114767034951
1146.4678243797962	0.4054327203199021
1146.9992737606635	0.40545392148594595
1148.0621725223982	0.4054961967749974
1148.5936219032656	0.4055172710515689
1149.125071284133	0.4055383031849068
1149.6565206650002	0.405559293251334
1150.1879700458674	0.40558024132699055
1150.7194194267345	0.40560114748783466
1151.2508688076018	0.4061318771132911
1151.7823181884692	0.4061527965773703
1152.3137675693365	0.4061736743563722
1152.8099627152228	0.4061931296241646
1153.3061578611093	0.40621254868063
1154.2985481528822	0.40625127840338754
1156.2833287364278	0.4063283059872791
1160.2528899035192	0.40648064718830107
1160.7490850494055	0.40649953031776714
1161.245280195292	0.4065183781955843
1162.2376704870649	0.40655596843156544
1164.2224510706105	0.4066307284647051
1168.1920122377019	0.4067785797859714
1168.6882073835882	0.4067969058795498
1169.1844025294747	0.40681519764775753
1170.1767928212475	0.4068516784351998
1170.6729879671338	0.4068698675676925
1171.1691831130204	0.40688802260133144
1171.665378258907	0.4069061435924361
1172.1615734047932	0.4069242305972027
1172.6577685506795	0.4077727180148816
1173.153963696566	0.40779088332440866
1173.6501588424526	0.40780901482182175
1174.146353988339	0.4078271125628698
1174.6425491342252	0.4078451766031798
1175.1387442801117	0.4078632069982572
1176.1311345718846	0.40789916707413076
1176.6273297177709	0.40791709686533345
1177.1235248636574	0.40793499323211735
1178.1159151554302	0.40797068591191976
1180.100695738976	0.4080416725862292
1180.5968908848622	0.4080593365126866
1181.0930860307487	0.4080769674506176
1182.0854763225216	0.4081121305766039
1182.5816714684079	0.40812966287221847
1183.0778666142942	0.40814716239442606
1183.5740617601805	0.4081646291967155
1184.070256906067	0.408182063332459
1215.2031282652463	0.41037073515442835
1215.7308557574975	0.4103873871098287
1216.2585832497489	0.4104040057791101
1216.786310742	0.4104205912181157
1217.3140382342513	0.4104371434825649
1217.8417657265024	0.41045366262805144
1218.3694932187536	0.4104701487100463
1218.8972207110048	0.4109983957185964
1219.424948203256	0.4110149099354429
1219.9526756955072	0.411031391261641
1220.4804031877584	0.4110478397521904
1221.5358581722608	0.4110806384457337
1223.6467681412655	0.41114584421149775
1224.1744956335167	0.4111620643822699
1224.702223125768	0.4111782521530145
1225.7576781102703	0.4112105307099395
1227.8685880792752	0.41127470138749456
1228.3963155715264	0.4112906638608463
1228.9240430637778	0.4113065943621187
1229.9794980482802	0.41133835966016036
1230.5072255405314	0.41135419456250316
1231.0349530327826	0.4113699977039163
1231.5626805250338	0.4113857691368962
1232.090408017285	0.4114015089138229
1232.6181355095362	0.41160949868238467
1233.1458630017873	0.41162521051388906
1233.6735904940385	0.4116408908487192
1234.2013179862897	0.4116565397388033
1234.729045478541	0.41167215723595596
1235.256772970792	0.41168774339187747
1236.3122279552945	0.4117188218862617
1236.8399554475457	0.41173431432755825
1237.3676829397969	0.41174977563329274
1237.895410432048	0.4117652058546002
1238.4231379242992	0.4117806050425047
1238.9508654165504	0.4117959732479169
1239.4785929088016	0.41181131052163733
1240.006320401053	0.411826616914355
1240.5340478933042	0.41273761262043385
1241.0617753855554	0.4127530208468258
1241.5895028778068	0.41276839835797874
1242.6449578623092	0.4127990614355835
1244.755867831314	0.4128600212129659
1248.9776877693234	0.41298048637298207
1249.4701610265938	0.4129944131639131
1249.9626342838642	0.41300831389276293
1250.9475807984047	0.4130360373220231
1252.917473827486	0.413091173166948
1253.4099470847564	0.413104892561955
1253.9024203420267	0.41311858620842223
1254.8873668565675	0.4131458964110075
1256.8572598856488	0.41320020953730335
1257.349733142919	0.41321372402706263
1257.8422064001893	0.4132272130767982
1258.82715291473	0.41325411500898496
1259.3196261720004	0.413267527967638
1259.8120994292708	0.4132809156386717
1260.7970459438116	0.41330761526944415
1261.289519201082	0.41332092730477504
1261.7819924583523	0.4133342142036709
1262.2744657156227	0.41379616829758403
1262.7669389728928	0.41380948096526793
1263.259412230163	0.41382276861602435
1263.7518854874334	0.4138360312872469
1264.736832001974	0.4138624818402901
1265.2293052592445	0.41387566979652474
1265.7217785165149	0.4138888329220532
1266.7067250310554	0.41391508482900374
1268.6766180601367	0.41396729229843
1269.169091317407	0.41398028264148834
1269.6615645746774	0.4139932484479523
1270.6465110892182	0.41401910659676533
1272.6164041182994	0.41407053005356137
1273.1088773755696	0.41408332512000373
1273.60135063284	0.4140960959393138
1274.0938238901103	0.414108842547352
1274.5862971473807	0.4141215649799072
1275.078770404651	0.41413426327269826
1275.5712436619215	0.41414693746137227
1276.0637169191918	0.41441643220598734
1276.5561901764622	0.4144291016070861
1277.0486634337326	0.41444174701474545
1277.541136691003	0.41445436846433775
1278.5260832055435	0.414479539630462
1280.4959762346248	0.4145295960145578
1281.0297258691592	0.41454309355255414
1281.5634755036936	0.41455656328100365
1282.097225138228	0.41457000524413495
1282.6309747727623	0.4145834194860827
1283.1647244072967	0.4145968060508859
1283.698474041831	0.4146101649824921
1284.2322236763653	0.4153928184522935
1284.7659733108997	0.4154062624200207
1285.299722945434	0.4154196789009553
1285.8334725799682	0.4154330679386929
1286.900971849037	0.4154597638584951
1289.0359703871745	0.4155128282876703
1289.569720021709	0.41552602643594105
1290.1034696562433	0.4155391974864598
1291.170968925312	0.41556545846522813
1293.3059674634494	0.4156176571255337
1297.5759645397243	0.41572077071670066
1298.1097141742587	0.4157335403829419
1298.643463808793	0.41574628362499727
1299.7109630778618	0.41577169100185246
1300.2447127123962	0.4157843552190862
1300.7784623469306	0.41579699317700275
1301.8459616159992	0.41582219047879965
1302.3797112505335	0.4158347499044244
1302.9134608850677	0.415847283234219
1303.447210519602	0.4158597905088419
1303.9809601541365	0.41587227176886615
1304.5147097886709	0.41588472705477847
1305.0484594232053	0.4158971564069827
1305.5822090577396	0.4159095598657971
1306.115958692274	0.4163717051010505
1306.6497083268084	0.41638413841488014
1307.1834579613428	0.4163965459651673
1308.2509572304116	0.41642128393500466
1310.3859557685491	0.41647045246629905
1314.655952844824	0.4165675687425047
1315.1799584484593	0.416579375276226
1315.7039640520943	0.41659115758500626
1316.7519752593644	0.4166146496740866
1317.2759808629994	0.4166263595273726
1317.7999864666347	0.4166380453016889
1318.32399207027	0.4166497070333436
1318.847997673905	0.4166613447585704
1319.37200327754	0.417058813413146
1319.8960088811752	0.41707047167551364
1320.4200144848105	0.4170821060477365
1320.9440200884455	0.41709371656576344
1321.4680256920806	0.4171053032654699
1321.9920312957158	0.4171168661826594
1323.0400425029861	0.41713992081233664
1323.5640481066212	0.4171514125960692
1324.0880537102564	0.4171628807397734
1325.1360649175267	0.41718574624879484
1325.6600705211617	0.4171971436847818
1326.1840761247968	0.417208517622081
1326.7080817284318	0.4172198680958492
1327.232087332067	0.41723119514117163
1327.7560929357023	0.41801250532889367
1328.2800985393374	0.4180239217693969
1328.8041041429724	0.41803531490270224
1329.3281097466074	0.418046684763629
1329.8521153502425	0.41805803138692565
1330.3761209538777	0.4180693548072715
1331.424132161148	0.418091932177477
1331.948137764783	0.4181031861963462
1332.4721433684183	0.41811441715028386
1333.5201545756886	0.4181368100006227
1335.616176990229	0.41818132042810857
1339.80822181931	0.4182692477886442
1340.332227422945	0.4182801368501198
1340.8562330265802	0.4182910033877933
1341.9042442338505	0.4183126690246641
1344.000266648391	0.4183557314713
1344.524272252026	0.41836644126962763
1345.0482778556614	0.4183771288082973
1346.0962890629316	0.4183984372374904
1348.192311477472	0.4184407884154494
1348.6810628461262	0.41845061312148546
1349.1698142147807	0.41846041868657646
1349.658565583435	0.4184702051368622
1350.147316952089	0.4184799724984342
1350.6360683207433	0.4184897207973357
1351.1248196893976	0.4184994500595618
1351.6135710580518	0.4185091603110592
1352.102322426706	0.4189692903212097
1352.5910737953602	0.41897903655488955
1353.0798251640144	0.41898876386410827
1354.057327901323	0.4190081618121659
1356.0123333759402	0.4190467317451203
1356.5010847445944	0.4190563273018092
1356.9898361132487	0.4190659041388133
1357.967338850557	0.41908500175526414
1359.9223443251742	0.4191229734658081
1360.4110956938284	0.4191324199732197
1360.8998470624829	0.41914184796273424
1361.8773497997913	0.41916064848809054
1362.3661011684455	0.41917002107382734
1362.8548525370998	0.4191793752414563
1363.8323552744082	0.41919802842168274
1364.3211066430624	0.41920732748381084
1364.8098580117166	0.4192166082268942
1365.2986093803709	0.41922587067558575
1365.787360749025	0.4192996119365993
1366.2761121176793	0.4193088484317298
1366.7648634863335	0.4193180667074274
1367.7423662236422	0.41933644869837816
1368.2311175922964	0.41934561246244567
1368.7198689609509	0.4193547581047115
1369.6973716982593	0.41937299512097864
1370.1861230669135	0.4193820865434412
1370.6748744355677	0.41939115994102383
1371.6523771728762	0.41940925275798835
1372.1411285415304	0.41941827222548
1372.6298799101846	0.41942727376431216
1373.118631278839	0.4194362573984314
1373.6073826474933	0.4204748396565635
1374.0961340161475	0.42048395568034774
1374.584885384802	0.42049305389162284
1375.5623881221104	0.42051119697173955
1376.0511394907646	0.4205202418880203
1376.5398908594188	0.42052926908667054
1377.5173935967273	0.42054727042548723
1379.4723990713444	0.42058306152765246
1380.0024268172629	0.42059271651149804
1380.532454563181	0.42060235088180997
1381.5925100550176	0.4206215579004774
1383.7126210386905	0.4206597258772597
1384.2426487846087	0.4206692167805166
1384.772676530527	0.42067868730602925
1385.8327320223636	0.4206975673406286
1387.9528430060368	0.42073508415858635
1388.482870751955	0.4207444128547554
1389.0128984978733	0.42075372140532125
1390.07295398971	0.4207722781846462
1390.6029817356284	0.4207815264707675
1391.1330094815467	0.42079075472600946
1392.1930649733831	0.42080915125796997
1392.7230927193013	0.4208183195916072
1393.2531204652196	0.42082746800820287
1393.7831482111378	0.4208365965360791
1394.3131759570563	0.420845705203503
1394.8432037029747	0.4208547940386873
1395.373231448893	0.4215071844264313
1395.9032591948112	0.42151634703485313
1396.4332869407294	0.4215254899109642
1396.9633146866477	0.4215346130827671
1397.493342432566	0.42154371657820994
1398.5533979244026	0.42156186465154055
1400.6735089080757	0.4215979259056482
1401.203536653994	0.42160689244461724
1401.7335643999122	0.42161583952888465
1402.793619891749	0.4216336754431329
1404.913730875422	0.42166911502027
1405.4437586213403	0.4216779266877817
1405.9737863672585	0.421686719118865
1406.5038141131768	0.4216954923405694
1407.0338418590952	0.42170424637989223
1407.5638696050137	0.4217129812637797
1408.093897350932	0.42172169701912576
1408.6239250968501	0.42173039367277365
1409.1539528427684	0.421996520038854
1409.6839805886866	0.42200522380720695
1410.2140083346048	0.4220139085604273
1411.2740638264413	0.4220312211279818
1411.8040915723595	0.4220398489954457
1412.3341193182778	0.42204845795403634
1412.864147064196	0.4220570480301915
1413.3941748101145	0.42206561925029973
1445.059679510109	0.4232577002028519
1445.5447089901472	0.42326465403748426
1446.0297384701853	0.42327159338173614
1446.9997974302614	0.4232854286709795
1448.9399153504141	0.4233129261538902
1449.4249448304522	0.42331976456715725
1449.9099743104905	0.423326588633017
1450.8800332705669	0.42334019379342513
1452.8201511907196	0.42336723272370835
1453.3051806707576	0.4233739568526339
1453.790210150796	0.4233806667751992
1454.2752396308342	0.4233873625089017
1454.7602691108723	0.4233940440712088
1455.2452985909104	0.4233358448160473
1455.7303280709486	0.4233424877197521
1456.215357550987	0.4233491165029152
1456.700387031025	0.4233557311828867
1457.185416511063	0.4233623317769872
1457.6704459911014	0.42336891830250806
1458.6405049511777	0.4233820492168316
1460.5806228713304	0.42340814298012547
1461.0656523513685	0.42341463150731345
1461.5506818314068	0.42342110610321126
1462.035711311445	0.4234275667848502
1462.5207407914831	0.4234340135692337
1463.0057702715212	0.42344044647333623
1463.4907997515595	0.42435391610940343
1463.9758292315978	0.4243604659828595
1464.4608587116359	0.42436700204613487
1464.945888191674	0.42437352431609443
1465.4309176717122	0.4243800328095732
1466.4009766317886	0.42439300853429407
1468.3410945519413	0.42441879540364097
1468.8261240319794	0.4244252079308092
1469.3111535120177	0.4244316068151764
1470.281212472094	0.42444436372181726
1472.2213303922467	0.42446971454935173
1476.1015662325522	0.42451976793939145
1476.6278720898545	0.42452649084123323
1477.1541779471565	0.4245331979896285
1478.206789661761	0.4245465651085522
1480.3120130909697	0.4245731112101726
1480.838318948272	0.4245797086599419
1481.364624805574	0.4245862905202511
1482.4172365201784	0.42459940755378356
1482.9435423774808	0.42460594276756397
1483.469848234783	0.4246124624729975
1483.9961540920854	0.42461896669027194
1484.5224599493874	0.4246254554395385
1485.0487658066895	0.4251504530605292
1485.5750716639918	0.42515700033565307
1486.1013775212941	0.4251635322161877
1486.6276833785964	0.4251700487221427
1487.1539892358987	0.4251765498734912
1487.6802950932008	0.42518303569017085
1488.7329068078052	0.4251959613990974
1489.2592126651075	0.42520240133104176
1489.7855185224096	0.4252088260077134
1490.838130237014	0.4252216296742436
1492.9433536662227	0.42524705481113106
1493.469659523525	0.42525337325221635
1493.995965380827	0.42525967659512975
1495.0485770954315	0.4252722380643306
1495.5748829527338	0.4252784962294758
1496.1011888100359	0.42528473937416483
1497.1538005246402	0.4252971806795121
1497.6801063819426	0.42530337887875286
1498.2064122392446	0.42530956213470306
1498.7327180965467	0.42583403431942085
1499.259023953849	0.4258402768733622
1499.7853298111513	0.4258465045548031
1500.3116356684536	0.4258527173828491
1501.364247383058	0.4258650985550085
1501.89055324036	0.42587126693716354
1502.4168590976624	0.42587742054200706
1503.469470812267	0.42588968349547407
1503.9957766695693	0.42589579288187135
1504.5220825268714	0.42590188756650404
1505.0483883841734	0.42590796756817617
1505.5746942414758	0.42591403290565816
1506.101000098778	0.425920083597687
1506.6273059560801	0.42657206798671105
1507.1536118133822	0.426578200226922
1507.6799176706845	0.42658431789438567
1508.2062235279868	0.4265904210077085
1508.732529385289	0.42659650958546486
1509.7851410998933	0.4266086432084116
1510.2761927222145	0.42661428381703576
1510.7672443445358	0.42661991183550235
1511.7493475891786	0.4266311301617628
1513.7135540784639	0.4266534163888333
1517.6419670570347	0.42669739045868305
1525.498793014176	0.42678297127864456
1525.9898446364973	0.4267882163008092
1526.4808962588186	0.42679344919950646
1527.4629995034613	0.42680387868326036
1529.4272059927466	0.42682459279224816
1533.3556189713172	0.4268654447253357
1533.8466705936385	0.42687049746275535
1534.3377222159597	0.42687553830111075
1535.3198254606025	0.42688558433594104
1537.2840319498878	0.4269055342240213
1537.775083572209	0.4269104921550245
1538.2661351945305	0.42691543829701173
1539.2482384391733	0.42692529526854156
1539.7392900614946	0.4269302061253322
1540.2303416838158	0.42693510524760175
1540.721393306137	0.42693999264891996
1541.2124449284586	0.42694486834283385
1541.7447729280439	0.42695014066426473
1542.2771009276294	0.4271181348397418
1542.8094289272146	0.42712340787326625
1543.3417569268	0.4271286672201918
1543.8740849263854	0.4271339128976316
1544.4064129259707	0.427139144922669
1545.4710689251415	0.4271495680837232
1546.003396924727	0.4271547592537597
1546.5357249243123	0.4271599368394325
1547.600380923483	0.42717025132540304
1548.1327089230683	0.42717538825948514
1548.6650369226536	0.4271805116767735
1549.7296929218244	0.42719071802821534
1550.2620209214097	0.4271958009959207
1550.7943489209952	0.4272008705139356
1551.3266769205804	0.42720592659896306
1551.8590049201657	0.4278937905789082
1552.3913329197512	0.42789893770770066
1552.9236609193365	0.42790407147153053
1553.9883169185073	0.4279142989706267
1554.5206449180928	0.4279193927389847
1555.052972917678	0.4279244732085619
1556.1176289168488	0.42793459431724507
1558.2469409151902	0.4279546776722263
1558.7792689147755	0.4279596655100423
1559.311596914361	0.4279646401800836
1560.3762529135315	0.4279745500818113
1562.505564911873	0.42799421258507925
1563.0378929114586	0.4279990955341246
1563.5702209110439	0.4280039654446133
1564.6348769102146	0.42801366621400844
1566.764188908556	0.4280329119935339
1567.2965169081413	0.42803769108139006
1567.8288449077268	0.42804245725815215
1568.8935009068973	0.4280519509416098
1569.4258289064828	0.42805667847984574
1569.958156906068	0.42806139317006925
1571.0228129052389	0.4280707840692643
1571.5551409048244	0.4280754603095628
1572.0874689044097	0.42808012376450166
1572.619796903995	0.42808477444967774
1573.1521249035804	0.42808941238066145
1573.6844529031657	0.42809403757299674
1574.216780902751	0.4280986500422006
1574.7491089023365	0.4285593124307711
1575.2814369019218	0.4285639779839406
1575.7785106665265	0.42856832311910226
1576.275584431131	0.42857265722409305
1577.2697319603399	0.4285812923936575
1579.2580270187577	0.42859843092068345
1583.2346171355935	0.4286321835063304
1583.731690900198	0.4286363536512048
1584.2287646648024	0.42864051296401456
1585.2229121940113	0.42864879914228887
1587.2112072524294	0.4286652420503075
1591.1877973692654	0.42869761278304536
1591.6848711338698	0.4287016110701802
1592.1819448984743	0.4287055987184294
1593.1760924276832	0.42871354214590895
1593.6731661922877	0.42871749794890995
1594.1702399568921	0.42872144316056854
1595.1643874861013	0.42872930185719654
1595.661461250706	0.42873321536578923
1596.1585350153105	0.42873711833028555
1596.655608779915	0.4294586160419525
1597.1526825445194	0.42946261292387206
1597.6497563091239	0.4294665993135309
1598.1468300737283	0.42947057522263793
1599.1409776029373	0.429478495645943
1599.6380513675417	0.42948244018346815
1600.1351251321462	0.42948637428709624
1601.1292726613551	0.42949421123911696
1603.1175677197732	0.42950976044639194
1603.614641484378	0.4295136218370446
1604.1117152489824	0.4295174728862424
1605.1058627781913	0.4295251440061555
1605.6029365427958	0.42952896409976626
1606.1000103074002	0.42953277389771477
1606.5970840720047	0.4295365734114044
1607.0941578366092	0.42954036265222106
1638.2832607937455	0.4303492562227673
1672.1140518957795	0.431274918392268
1672.607403771768	0.4312776370054472
1673.1007556477564	0.43128034687564065
1674.0874593997332	0.431285740423405
1674.5808112757218	0.4312884241191093
1675.07416315171	0.43129109910809466
1676.060866903687	0.4312964230020315
1676.5542187796755	0.43129907192501
1677.0475706556638	0.4313017121773247
1677.540922531652	0.4313043437679568
1678.0342744076406	0.43157003648582476
1678.527626283629	0.4315726922247357
1679.0209781596172	0.4315753393347297
1680.007681911594	0.4315806077036623
1680.5010337875824	0.4315832289804166
1680.994385663571	0.4315858416638845
1681.9810894155476	0.4315910412864494
1682.474441291536	0.4315936282432579
1682.9677931675244	0.43159620664220344
1683.9544969195013	0.4316013378017864
1684.4478487954898	0.4316038905800323
1684.941200671478	0.4316064348356324
1685.4345525474664	0.43160897057735814
1685.927904423455	0.43213685532305474
1686.4212562994435	0.4321394566888401
1686.9146081754318	0.4321420495788017
1687.9013119274086	0.4321472099661176
1688.3946638033972	0.43214977748087197
1688.8880156793855	0.43215233655460294
1689.8747194313623	0.4321574294136573
1691.848126935316	0.43216751422006094
1695.7949419432234	0.43218728211096635
1696.288293819212	0.432189715602563
1696.7816456952003	0.43219214079033474
1697.7683494471771	0.43219696628826887
1699.7417569511308	0.43220651801008286
1703.688571959038	0.4322252262383475
1704.2232002122905	0.43222772007495913
1704.7578284655428	0.4322302043183805
1705.827084972048	0.43223514406775904
1706.3617132253003	0.4322375995947284
1706.8963414785528	0.4322400455705316
1707.9655979850577	0.43224490891048467
1708.50022623831	0.4322473262955162
1709.0348544915626	0.43224973417114537
1709.569482744815	0.4322521325477722
1710.1041109980674	0.4322545214357809
1710.6387392513197	0.43271788753803714
1711.1733675045723	0.43272033584721126
1711.7079957578248	0.4327227747108942
1712.2426240110772	0.4327252041394037
1712.7772522643295	0.43272762414304045
1713.311880517582	0.4327300347320905
1714.381137024087	0.4327348277074911
1716.5196500370967	0.43274430113403906
1720.7966760631161	0.43276280016921365
1721.3313043163685	0.43276507076293674
1721.865932569621	0.43276733210449164
1722.9351890761259	0.43277182707115636
1725.0737020891356	0.43278070641825317
1725.608330342388	0.4327829032742892
1726.1429585956405	0.4327850909578751
1727.2122151021454	0.43278943884726606
1729.350728115155	0.4327980249910536
1729.8853563684074	0.4328001487437279
1730.41998462166	0.43280226340269606
1730.9546128749125	0.43280436897773344
1731.4892411281648	0.4328064654786
1732.0238693814172	0.4334677757487692
1732.5584976346697	0.4334699658959195
1733.0931258879223	0.4334721470152633
1733.6277541411746	0.433474319116497
1734.162382394427	0.4334764822093029
1734.6970106476795	0.4334786363033482
1735.7662671541843	0.43348291753375134
1737.904780167194	0.4334913724331484
1738.4296643895473	0.4334934257682205
1738.9545486119005	0.4334954705034277
1740.0043170566069	0.43349953421032983
1742.1038539460196	0.4335075588218973
1742.6287381683728	0.43350954360996125
1743.153622390726	0.4335115198699734
1744.2033908354324	0.4335154468414945
1746.3029277248452	0.4335231988393486
1746.8278119471984	0.43352511565191515
1747.3526961695516	0.43352702400739007
1748.402464614258	0.43353081538229593
1748.9273488366111	0.4335326984193087
1749.4522330589643	0.4335345730343944
1750.5020015036707	0.4335382970338057
1751.026885726024	0.4335401464356091
1751.5517699483771	0.43354198745044176
1752.0766541707303	0.4335438200870096
1752.6015383930835	0.43354564435400694
1753.1264226154367	0.4335474602601141
1753.65130683779	0.4335492678139994
1754.176191060143	0.4338812970725141
1754.7010752824965	0.43388314277935536
1771.497370397799	0.4342687580121249
1771.9870003851713	0.43427027928568823
1772.4766303725437	0.4342717935693185
1773.4558903472882	0.4342748011934132
1773.9455203346606	0.43427629454717137
1774.4351503220328	0.43427778093758446
1774.9247803094052	0.4342792603712766
1775.4144102967775	0.4342807328548633
1775.90404028415	0.43467831233639537
1776.3936702715223	0.4346798320974829
1776.8833002588945	0.43468134493681376
1777.3729302462668	0.43468285086096603
1777.8625602336392	0.4346843498765075
1778.3521902210114	0.434685841989998
1779.3314501957561	0.43468880553701894
1779.8210801831285	0.4346902769836237
1780.310710170501	0.4346917415543262
1781.2899701452454	0.43469465009407526
1783.2484900947347	0.434700384948813
1787.1655299937136	0.4347115272067672
1787.655159981086	0.434712889415804
1788.144789968458	0.4347142448521244
1789.1240499432029	0.43471693543210843
1791.0825698926924	0.4347222355994107
1791.5721998800648	0.43472354380473965
1792.0618298674372	0.434724845288113
1793.0410898421817	0.43472742811421106
1794.999609791671	0.43473251337986385
1795.4892397790434	0.43473376798565905
1795.9788697664158	0.4347350159197143
1796.468499753788	0.43473625718826897
1796.9581297411603	0.43473749179755383
1797.4477597285327	0.43500366671552726
1797.9373897159048	0.43500492885543895
1798.4270197032772	0.4350061843603834
1798.9166496906496	0.4350074332365574
1799.406279678022	0.43500867549014727
1799.8959096653944	0.43500991112733306
1800.875169640139	0.43501236257716724
1802.8336895896282	0.43501718635095105
1803.3645959542646	0.4350184758211799
1803.895502318901	0.43501975757081807
1804.9573150481738	0.43502229793943736
1807.0809405067191	0.4350272863712253
1811.32819142381	0.43503689574098836
1811.8590977884464	0.43503806260927713
1812.3900041530828	0.43503922188013855
1813.4518168823556	0.4350415176599802
1815.575442340901	0.4350460183843482
1816.1063487055371	0.4350471246854988
1816.6372550701735	0.43504822344974303
1817.6990677994463	0.4350503983975678
1818.2299741640827	0.4350514745961484
1818.760880528719	0.43505254328782317
1819.2917868933555	0.4350536044800658
1819.822693257992	0.43505465818033767
1820.3535996226283	0.4360497535946204
1820.8845059872647	0.4360509579431574
1821.415412351901	0.43605215484684995
1821.9463187165375	0.43605334431311105
1822.4772250811739	0.4360545263493433
1823.0081314458102	0.4360557009629376
1824.0699441750828	0.43605802795172827
1824.600850539719	0.4360591803416546
1825.1317569043554	0.43606032533840433
1826.1935696336282	0.43606259318171847
1828.3171950921737	0.43606704047243205
1828.8481014568101	0.4360681339218445
1829.3790078214465	0.43606922003649795
1830.440820550719	0.4360713702905369
1832.5644460092644	0.43607558310003874
1836.8116969263554	0.4360836595360575
1837.307349056011	0.43608457184425703
1837.8030011856663	0.43608547785916096
1838.7943054449775	0.43608727103215883
1840.7769139635993	0.43609078211203456
1844.742131000843	0.43609750448986995
1845.2377831304984	0.4360983167936437
1845.733435260154	0.43609912289555275
1846.724739519465	0.43610071651637233
1848.707348038087	0.43610382958376076
1849.2030001677426	0.43610459243041577
1849.698652297398	0.4361053491202022
1850.6899565567091	0.4361068440515263
1852.672565075331	0.4361097602772704
1853.1682172049864	0.4361104740251184
1853.663869334642	0.4361111816606217
1854.1595214642975	0.43611188318931304
1854.655173593953	0.4361125786167185
1855.1508257236085	0.4361681298899509
1855.646477853264	0.4362830710418037
1856.1421299829194	0.43639768092271436
1856.637782112575	0.4365119608502281
1857.1334342422306	0.4366259121352108
1857.629086371886	0.4367395360818878
1858.620390631197	0.4369658071442836
1860.602999149819	0.4374144778679578
1861.0986512794743	0.4375258464156763
1861.59430340913	0.437636897824741
1862.5856076684408	0.4378580542057825
1864.5682161870627	0.4382966157241158
1868.5334332243067	0.43915900471008334
1869.0193413230631	0.4392633555250539
1869.5052494218194	0.43936741999037665
1870.4770656193318	0.43957469420447187
1872.4206980143567	0.4399858538017343
1876.3079628044065	0.4407948536635225
1884.0824923845066	0.44236139774677563
1899.6315515447068	0.4453022493091578
1900.158736020727	0.4453977255567372
1900.6859204967473	0.4454929354502881
1901.740289448788	0.4456825602717707
1903.8490273528691	0.4460586584473078
1908.0665031610313	0.44679847196494327
1916.5014547773558	0.44823028833607015
1933.3713580100048	0.45091549631165995
1964.8548934365272	0.4553674622114412
1965.4040352163775	0.45543932730002806
1965.9531769962275	0.4555110078484801
1967.0514605559279	0.4556538179367123
1969.2480276753286	0.45593725219605363
1973.64116191413	0.45649551956124734
1982.427430391733	0.4575787522741587
1982.976572171583	0.4576450222072384
1983.5257139514333	0.4577111271290024
1984.623997511134	0.4578428442028041
1986.8205646305346	0.4581043229827017
1991.213698869336	0.4586195827209582
1991.7628406491863	0.4586832791069586
1992.3119824290363	0.4587468192576742
1993.4102659887367	0.458873432964882
1995.6068331081374	0.45912480865672667
1996.1559748879877	0.45918726983090424
1996.7051166678377	0.4592495789344034
1997.803400227538	0.45937374296940214
1998.3525420073884	0.4594355989154619
1998.9016837872384	0.45949730481998574
1999.4508255670885	0.4595588611848464
1999.9999673469388	0.4596202685097736

==> Plot_data/Figure_7a/pts7a_vd=100_GeV.dat <==
1999.9999210526316	0.07372897645221606
1999.9999210526316	0.036889506645844866
1999.9999210526316	0.018469771742659277
1999.9999210526316	0.012569700406482644
1987.4812905858428	0.012628161479173412
1972.6401120493883	0.012817035714020526
1960.5262409972302	0.012983424920909665
1949.0869689694564	0.0131318261054324
1931.9714280079347	0.01337466440737869
1921.052560941829	0.013541053614267815
1910.7890186422678	0.013680460787607356
1891.2256469351228	0.013968269145469633
1881.5788808864272	0.014116670329992372
1872.5488910885974	0.014256077503331908
1850.4027688309525	0.014597849928293353
1842.1052008310255	0.014872167269380841
1834.3665863084457	0.014858676252606043
1809.464245179745	0.015281394778216257
1802.6315207756238	0.015447783985105394
1796.2999270753312	0.015515239068979355
1768.4100759814999	0.016018903695238333
1763.157840720222	0.016131328835028286
1758.310364873575	0.016207777930085467
1727.2402612362177	0.01681037667935959
1723.6841606648204	0.01688682577441677
1720.4171739610163	0.016945286847107544
1685.9548009438981	0.01765581373058003
1684.2104806094187	0.01775025084800359
1682.6203543376557	0.0177277658200456
1664.473640581718	0.018145987340064212
1649.4300823379479	0.018469771742659277
1644.958454519172	0.018573202871266025
1644.736800554017	0.01861367592159041
1644.4958723310226	0.01858219688244923
1607.4122002477252	0.01947260398958563
1605.2631204986153	0.0195490530846428
1602.8634753975914	0.019589526134967186
1570.0008657811554	0.020434963186187618
1565.7894404432136	0.020628334426626337
1561.0576101436036	0.020677801488133914
1532.743725377302	0.02146927447225517
1526.315760387812	0.02177956785807543
1519.020453795542	0.021874004975498997
1495.6600532940051	0.022584531858971486
1486.8420803324102	0.022930801289524533
1476.7327320955653	0.023187130608245624
1458.7498495312634	0.02378073534633656
1447.3684002770085	0.024189962855171984
1434.1751707858355	0.02462617239755699
1422.0323883469177	0.025066878945533607
1407.8947202216068	0.025593028599750576
1391.2706728349935	0.026227106388165902
1385.526943998807	0.026451956667745805
1368.421040166205	0.027247926657458652
1355.5554730583044	0.02767963919425208
1349.2527907447711	0.027944962524156357
1347.9999639852	0.02799892659125553
1328.9473601108034	0.028974776804632313
1313.2484771004883	0.029563884537131647
1304.2473986894179	0.029995597073925056
1289.4736800554017	0.03077357904127152
1277.5332773237997	0.03131771671785489
1259.9744284319681	0.0322351058585409
1250.	0.03278823754630744
1242.1071914147035	0.03320645906632607
1215.0461334079728	0.03478041102338538
1210.5263199445983	0.035090704409205656
1207.0473164045593	0.035266087627277974
1181.441464864715	0.036889506645844866
1172.3536522933664	0.0374966024007106
1171.0526398891966	0.03760902754050055
1169.3275938125569	0.03769447064674092
1138.0647475968037	0.039915991408990346
1131.578959833795	0.0404871111191233
1122.5875185516443	0.04108521286280584
1104.238425088391	0.04255123668566681
1092.1052797783932	0.043653003055608326
1074.5367937576418	0.0450875478393281
1070.8939590259665	0.04541133224192317
1052.6315997229915	0.04717865543942119
1038.1084464408896	0.0485322541224922
1024.75138575808	0.049899343822337995
1013.1579196675898	0.05113602036002746
1005.9204358488382	0.05193199034974033
976.9415891870723	0.055309241549030455
973.6842396121882	0.05574095408582387
972.5181470128955	0.055853379225613814
943.5103889643702	0.05964885194492257
934.2105595567866	0.06099345661681037
916.5457022468374	0.06355225279842966
913.4232724768303	0.06402893539113905
910.2430199333043	0.06451910900062323
894.7368795013849	0.06703743213191816
884.1456748185512	0.06878676730704979
856.9400598780243	0.07372897645221606
855.7546930208919	0.07395832373738753
855.2631994459832	0.07416068898900946
854.0971068466904	0.07427311412879942
828.2888755995309	0.0795615927045187
815.7895193905816	0.0823452391657179
801.8060453279869	0.0856235562419929
776.4507591400569	0.09214871135540165
776.364024979779	0.09217119638335963
776.31583933518	0.09229261553433275
776.1134596278647	0.0922431484728252
752.0013630705859	0.09922250115098534
745.1782757953845	0.10135857880699442
736.8421592797783	0.10409275820668602
728.7566081160865	0.10679545856723643
718.1654034332528	0.1105684462585872
706.6683086319604	0.11490805665447933
697.3684792243766	0.11861808626754772
685.7364646182074	0.12356029541271397
673.7960618866051	0.12898818116177277
665.9803503326668	0.13276116885312358
657.894799168975	0.13690291100298535
647.3806915174997	0.14250168296452495
638.7940096499794	0.14740791606495843
629.9374881727055	0.15278183774691806
618.4211191135735	0.160323316124028
613.6507402982845	0.16360163320030296
610.4993991415176	0.165827650968144
598.4433508628783	0.17492509327994685
597.7687518384939	0.17546473395093865
587.1679100267405	0.1842473858713296
584.315319866487	0.18675221798584965
578.9474390581718	0.1916584510862831
571.2088245355917	0.19905602528446192
567.6334497063549	0.20266712077451515
559.0853163545139	0.21181852715341717
558.8925737761183	0.21202538941063068
551.0961364800198	0.22108685567770073
547.8869725497343	0.22501274155916587
539.4737590027701	0.2359809381970735
537.5559703477347	0.23861168646815833
536.9006455811899	0.23950659058088639
535.647818821619	0.24129190180075083
528.0344869749961	0.252588379846845
524.6807661109142	0.25792632548407196
519.7369189750692	0.2662008157726123
519.3032481736793	0.26693382768404283
518.975585790407	0.267491456377401
514.0413757834818	0.27634606038725756
511.2658826545864	0.2816030599238357
506.119655811426	0.29191019673977836
504.75118350481785	0.29476579529044317
503.90311615987764	0.2965870825550404
500.53012103795606	0.30397566274203597
500.0000789473684	0.30527080035241616
500.0000789473684	0.31318553019362877
500.0000789473684	0.33160526509681437
500.0000789473684	0.3684447349031856
500.0000789473684	0.4052842047095568
500.0000789473684	0.442123674515928
500.0000789473684	0.4789631443222992
500.0000789473684	0.5158026141286703
500.0000789473684	0.5526420839350416
500.0000789473684	0.5894815537414128
500.0000789473684	0.6

==> Plot_data/Figure_7a/pts7a_vd=25_GeV.dat <==
1999.9999210526316	0.6
1999.9999210526316	0.5894815537414128
1999.9999210526316	0.5526420839350416
1999.9999210526316	0.5158026141286703
1999.9999210526316	0.4789631443222992
1999.9999210526316	0.442123674515928
1999.9999210526316	0.4052842047095568
1999.9999210526316	0.3684447349031856
1999.9999210526316	0.33160526509681437
1999.9999210526316	0.29476579529044317
1999.9999210526316	0.25792632548407196
1999.9999210526316	0.22108685567770073
1999.9999210526316	0.1842473858713296
1999.9999210526316	0.14740791606495843
1999.9999210526316	0.1105684462585872
1999.9999210526316	0.07372897645221606
1999.9999210526316	0.036889506645844866
1999.9999210526316	0.018469771742659277
1999.9999210526316	0.009259904291066483
1999.9999210526316	0.00314397668649314
1993.456310516104	0.003103503636168756
1967.2625941121532	0.003193443748000717
1960.5262409972302	0.0032069347647755123
1953.7127908509487	0.0032294197927335024
1928.0587536665057	0.0033193599045654625
1921.052560941829	0.003359832954889845
1913.9307226701148	0.003373323971664641
1888.8934617365371	0.0034632640834966004
1881.5788808864272	0.0034947431226377878
1874.14865448928	0.0035172281505957783
1849.728169806568	0.0036071682624277367
1842.1052008310255	0.0036476413127521216
1834.347312050606	0.00367012634071011
1810.6014263922784	0.0037690604637252677
1802.6315207756238	0.003935449670614395
1794.5074210962525	0.0038410125531908347
1771.493957235828	0.003939946676205993
1763.157840720222	0.004007401760079965
1754.6675301418998	0.00401189876567156
1732.4057623372175	0.004119826899869916
1723.6841606648204	0.0042232580284766695
1714.769816414028	0.004209767011701877
1693.3561159542855	0.004317695145900228
1684.2104806094187	0.004362665201816209
1674.8721026861563	0.004407635257732189
1654.325743829194	0.004524557403113737
1644.736800554017	0.004583018475804514
1634.9165661847655	0.004632485537312093
1615.3146459619413	0.004740413671510445
1605.2631204986153	0.004870826833666788
1594.9417554255356	0.004866329828075193
1576.3613708682078	0.004983251973456738
1565.7894404432136	0.0050866831020634955
1554.9091218927865	0.00512715615238788
1537.4466442901528	0.005244078297769428
1526.315760387812	0.0053744914599257705
1514.8379398443592	0.0054059704990669566
1498.5704662277774	0.005522892644448504
1486.8420803324102	0.005662299817788046
1474.728209280252	0.005702772868112427
1459.7328366810807	0.005819695013493974
1447.3684002770085	0.00595010817565032
1434.5606559426265	0.006026557270707484
1420.9723041657428	0.006152473427272232
1407.8947202216068	0.0063098686229781644
1394.3160055736425	0.006386317718035329
1382.2503201660832	0.006503239863416879
1368.421040166205	0.006651641047939612
1353.994258173301	0.006782054210095957
1343.6054331977825	0.006889982344294307
1328.9473601108034	0.007101341607099416
1313.5954137416004	0.007213766746889371
1305.018369003	0.007303706858721329
1289.4736800554017	0.007497078099160046
1273.1194722785424	0.007681455328415566
1266.5276760974155	0.007762401429064331
1250.	0.008036718770151812
1232.5278852684464	0.008203107977040939
1228.1333544810286	0.008266066055323314
1210.5263199445983	0.008540383396410792
1191.8013784534742	0.008787718703948686
1189.8354041538396	0.008814700737498276
1171.0526398891966	0.009116000112135342
1151.6530993736878	0.009417299486772408
1150.9399518336243	0.009435287509138803
1131.578959833795	0.009799544962058246
1113.6249886562525	0.010091850325512117
1109.9243311510588	0.01015480840379449
1092.1052797783932	0.010555041901446714
1075.7317977436942	0.0108293592425342
1068.6966936322576	0.010973263421465332
1052.6315997229915	0.011418466975033547
1038.0120751516918	0.011647814260205041
1027.237765019382	0.011899646573334532
1013.1579196675898	0.012281892048620367
1000.5043693959242	0.012565203400891036
985.4897225389135	0.012960939892951672
973.6842396121882	0.013284724295546734
963.2086804763919	0.013581526664592197
943.4140176751724	0.014175131402683143
934.2105595567866	0.014584358911518562
926.1828311666134	0.014723766084858099
900.8950048811216	0.015596185169628124
894.7368795013849	0.01584352047716601
889.4653699822675	0.016009909684055145
857.855587125403	0.017260077238519408
855.2631994459832	0.01746244249014132
853.0948454390336	0.01745794548454972
830.2644870280848	0.018469771742659277
815.7895193905816	0.019189292637314958
814.1415703453	0.019238759698822532
781.6258973699767	0.0209476218236298
776.31583933518	0.021275903231816457
769.5023891888985	0.02164915469591909
746.6816679068695	0.02306121445168088
736.8421592797783	0.02379422636311136
723.6296555307657	0.02463516640874019
712.3542146946281	0.02546261543759423
697.3684792243766	0.026672309941734106
678.7784575381293	0.028214782859652243
675.9451416357151	0.028466615172781727
657.894799168975	0.030197962325546973
646.0507677265707	0.03136268677377087
625.3887633225713	0.03363817160311948
618.4211191135735	0.034515087693481106
614.2867908069895	0.0349602912470493
599.3106924656581	0.036889506645844866
598.6842790858726	0.03703341082477601
583.6599950999421	0.03908854238013631
578.9474390581718	0.03991149440339875
569.647609650588	0.041229117041736985
554.2860261524656	0.043801404240131056
539.4737590027701	0.04653108663423106
526.3190780272761	0.04917082891649911
500.31810420172104	0.05516084036450771
500.0000789473684	0.055273265504297675
500.0000789473684	0.055309241549030455

==> Plot_data/Figure_7a/pts7a_vd=5_GeV.dat <==
1999.9999210526316	0.6
1999.9999210526316	0.5894815537414128
1999.9999210526316	0.5526420839350416
1999.9999210526316	0.5158026141286703
1999.9999210526316	0.4789631443222992
1999.9999210526316	0.442123674515928
1999.9999210526316	0.4052842047095568
1999.9999210526316	0.3684447349031856
1999.9999210526316	0.33160526509681437
1999.9999210526316	0.29476579529044317
1999.9999210526316	0.25792632548407196
1999.9999210526316	0.22108685567770073
1999.9999210526316	0.1842473858713296
1999.9999210526316	0.14740791606495843
1999.9999210526316	0.1105684462585872
1999.9999210526316	0.07372897645221606
1999.9999210526316	0.036889506645844866
1999.9999210526316	0.018469771742659277
1999.9999210526316	0.009259904291066483
1999.9999210526316	0.000616659544015038
1998.7760056798202	0.0006211565496066361
1961.7887048857208	0.0006391445719730279
1960.5262409972302	0.000769557734129371
1959.2637771087395	0.0006391445719730279
1922.3728476038382	0.0006661266055226161
1921.052560941829	0.000769557734129371
1919.7322742798196	0.0006661266055226161
1882.9569903219551	0.0006931086390722046
1881.5788808864272	0.000769557734129371
1880.1814971930598	0.0007021026502554009
1843.5604072979118	0.0007290846838049888
1842.1052008310255	0.000769557734129371
1840.6499943641393	0.0007290846838049888
1804.1445500160285	0.0007560667173545775
1802.6315207756238	0.000769557734129371
1801.0992172773795	0.0007650607285377735
1764.747966991985	0.0007920427620873613
1763.157840720222	0.00084150982359494
1761.5677144484591	0.0007920427620873613
1725.3513839679415	0.0008280188068201463
1723.6841606648204	0.00084150982359494
1721.9976631038598	0.0008370128180033421
1685.9740752017376	0.0008729888627361261
1684.2104806094187	0.0008774858683277244
1682.4468860170998	0.0008729888627361261
1646.577492177694	0.000908964907468911
1644.736800554017	0.0010573660919916458
1642.8768346725003	0.0009179589186521073
1607.2001834114901	0.0009539349633848913
1605.2631204986153	0.0010573660919916458
1603.306783327901	0.0009629289745680869
1567.8421489031257	0.0010078990304840673
1565.7894404432136	0.0010573660919916458
1563.7367319833015	0.0010078990304840673
1528.4841143947613	0.0010618630975832441
1526.315760387812	0.001129318181457215
1524.1474063808625	0.0010618630975832441
1489.126079886397	0.0011158271646824207
1486.8420803324102	0.001129318181457215
1484.5388065205839	0.0011248211758656166
1449.7873196358719	0.001178785242964794
1447.3684002770085	0.0011832822485563915
1444.9302066603054	0.001187779254147989
1410.467833643187	0.0012507373324303621
1407.8947202216068	0.001345174449853921
1405.302332542187	0.0012597313436135587
1371.1483476505014	0.001322689421895931
1368.421040166205	0.001345174449853921
1365.6744584240691	0.0013316834330791266
1331.848135915656	0.001403635522544696
1328.9473601108034	0.0014171265393194896
1326.0273100481113	0.0014126295337278914
1292.54792418081	0.0014845816231934602
1289.4736800554017	0.0016329828077161963
1286.3608874143142	0.0015025696455598521
1253.2862609616436	0.0015835157462086168
1250.	0.0016329828077161963
1246.6751905226772	0.0016015037685750094
1214.0438720003162	0.0016914438804069697
1210.5263199445983	0.0017049348971817646
1206.9702193732012	0.0017094319027733628
1174.820757296829	0.0018083660257885194
1171.0526398891966	0.0019207911655784702
1167.2459739658852	0.0018263540481549114
1135.6169168511806	0.0019342821823532647
1131.578959833795	0.0019927432550440397
1127.4831800428906	0.001961264215902853
1096.451624921212	0.0020781863612844027
1092.1052797783932	0.0022085995234407464
1087.681837604216	0.002114162406017186
1057.324881506922	0.0022400785625819324
1052.6315997229915	0.0022805516129063147
1047.8612209077028	0.002276054607314716
1018.2366866083116	0.002419958786245854
1013.1579196675898	0.0024964078813030192
1007.9827814376702	0.0024649288421618332
979.1870402253801	0.0026178270322761684
973.6842396121882	0.002784216239165295
968.0465191941195	0.0026807851105585404
940.1952166159674	0.0028426773118560692
934.2105595567866	0.0028921443733636474
928.0524341770499	0.002923623412504834
901.2804900379128	0.003103503636168756
894.7368795013849	0.0031799527312259246
887.981252128622	0.0032024377591839135
862.4428604912162	0.003400306005214227
855.2631994459832	0.0034677610890881984
847.8136987909965	0.0035262221617789716
823.7016022337175	0.0037420784301756796
815.7895193905816	0.003935449670614395
807.5497741641734	0.0038949766202900117
785.0567152654168	0.004128820911053111
776.31583933518	0.004295210117942237
767.1316554746336	0.004335683168266619
746.5660223598322	0.004587515481396111
736.8421592797783	0.0047988747442012205
726.5400684645379	0.004857335816891996
708.2487977748035	0.00512715615238788
697.3684792243766	0.0053744914599257705
685.7171903603678	0.005486916599715723
670.1243157681705	0.005756736935211601
657.894799168975	0.006022060265115889
644.6051983886043	0.006251407550287385
632.2889476291307	0.006521227885783268
618.4211191135735	0.006885485338702714
603.0691727443705	0.007213766746889371
594.7619676155239	0.007429623015286073
578.9474390581718	0.007964766680686243
560.9741936227898	0.008436952267804033
557.6975697900662	0.008553874413185584
539.4737590027701	0.009223928246333694
521.1728511841158	0.009929958124214593
518.0118728984294	0.010064868291962533
500.0000789473684	0.010914802348774563
500.0000789473684	0.018469771742659277

==> Plot_data/Figure_7b/pts7b_0001_GeV.dat <==
300.	25.476424636417768
303.52655842448786	27.15272529607066
304.98710834361196	27.452809008426886
307.58791558336713	28.109776299292907
314.95948405212926	31.66052161947801
321.1252687806632	33.17160088299166
330.3571428571429	36.09103340343725
330.943198085418	36.396782999382545
331.21699790486895	36.46332368608554
331.7590361366469	36.622988553099106
339.3031989722935	40.081694547276726
343.1010882255141	42.34346225707318
360.6988102920446	48.42891843641166
360.7002943612543	48.43125429634986
360.7048423653011	48.432679730616464
360.7142857142857	48.43576833572641
370.1287381352797	53.23724073975588
374.4093960521087	56.07488391417962
377.8017144909331	58.52014040851156
392.8363134224321	63.974415420610505
396.2370685484574	65.37129939712038
405.2395195248914	70.71067811865471
408.9346239402484	73.51841713045744
418.9021959357613	77.72752220786336
421.42857142857144	79.06417591875649
427.6780297688409	83.79260821543313
431.46295318903003	85.44066991460537
441.54673349421665	90.96944055971433
447.17920988260676	95.27733186097717
456.62561024064354	103.23911847100013
465.8675198272893	108.61097752941714
482.14285714285717	118.96624762253998
487.00265307157775	122.87003098740904
489.3232634615307	124.74522488320575
501.16534306183235	132.3645721207699
508.32077797528586	138.92183950407355
520.5706507800359	150.73134449063284
529.035261114131	157.3664473040169
542.8571428571429	168.76819243069806
551.4864451844181	177.297678435809
556.3671906817459	182.13072470890694
575.2321184737879	198.94902056616868
583.765235437408	206.89702406483738
594.6208794087371	220.07102102809864
598.1411455366638	223.82727221883383
603.5714285714287	229.6541713604058
621.3399595313379	251.58917923032223
633.9285714285716	264.1991677609869
635.3065703286057	265.9147948472493
645.5789608441734	281.87916227672844
655.2964063000552	292.3023604328321
664.2857142857143	304.409978345142
670.6268972956493	315.0206724263208
676.1041488509052	321.30844755623855
694.6428571428571	348.3572141522226
696.3066877525551	351.36612743510346
706.6268030603844	366.6340530430866
718.864371681719	388.24134824955576
721.395879329671	392.62697446079807
725.	398.8499090448234
746.395659786613	438.85534974277147
761.7744674649757	469.1172785435414
771.8830793530304	489.78177167238465
785.7142857142858	519.1024918785204
797.721470111592	546.0202918873451
806.8177600533774	566.8407603165447
823.7907631693781	608.278422000061
846.4285714285716	667.6975504195483
849.9818154302617	677.3782248968538
852.7558850413598	684.9213666863819
872.490744664928	742.87730784313
875.9857282370943	754.7677839175435
876.7857142857144	757.1453941788374
896.9423647009293	827.5997623769485
900.7045182018608	844.374194407175
907.1428571428572	866.2462318649089
918.18965672801	909.7251026419726
925.2923035682193	945.004486171093
937.5	992.7227412767991
939.1308358005173	999.9999999999998

==> Plot_data/Figure_7b/pts7b_001_GeV.dat <==
1617.5622241120748	999.9999999999998
1590.5673665998675	952.6400522021697
1574.9999999999995	927.9242342576168
1553.2353949332864	885.6859889029865
1520.2337854233103	827.5997623769485
1516.4476661845003	822.0420879540148
1514.285714285714	819.0527782260106
1503.7736337751699	800.924837275983
1479.0222940337692	764.4893034929324
1453.5714285714284	730.3343632732777
1441.5561434576728	711.0562668312192
1424.25017327223	684.9213666863819
1404.697901139529	660.1060164323026
1392.8571428571427	646.0522697450227
1368.424470293635	611.6906525070061
1333.631812810685	566.8407603165447
1332.7098350930803	565.8399941151598
1332.1428571428569	565.2428894160324
1328.8160294994032	560.9937904275171
1296.097041339653	524.8934303006621
1271.4285714285713	499.7282311730112
1259.9253533158715	486.2410003370556
1244.7130540498808	469.1172785435414
1224.351315864434	449.59665060397873
1210.7142857142858	437.1184988141878
1189.3439891284006	414.9803078430176
1161.894277157894	388.24134824955576
1154.873328578058	382.38910239467737
1150.	378.38686998993717
1120.9107964248324	351.79993076778663
1107.761390382127	340.35320202483604
1089.2857142857142	326.0387999285652
1086.7475734591362	323.8602425726458
1083.7824475185198	321.30844755623855
1052.7175375876368	298.01577199548154
1028.5714285714287	280.8328347964364
1019.2561703702928	273.7481175509849
1008.8427704727528	265.9147948472493
986.3437174315496	251.02677838106982
967.8571428571429	239.1458843060712
953.9647742509796	229.80889420705168
939.1924652978344	220.07102102809864
922.1088987615198	210.0417445703385
907.1428571428572	201.36270221431147
890.7713289448576	191.66501588714053
874.3048928803877	182.13072470890694
859.9538743000721	174.6128021218413
846.4285714285716	167.54148277346343
829.6660698309846	158.815324998567
813.8054015568715	150.73134449063284
799.9267122506019	144.20037336901385
785.7142857142858	137.50928823353811
770.7659463963726	130.69446971059682
757.5323155347894	124.74522488320575
742.2281451804664	118.2237756538098
732.9346063236511	113.48386251097044
725.	110.24974190050696
714.3759452048516	106.71474861621547
705.6250382610734	103.23911847100013
687.2959906983099	96.09455847536223
682.6086109728175	93.91921764769738
664.2857142857143	87.21351989137983
661.1072504830324	86.291266897847
659.1922149702672	85.44066991460537
645.5587106009934	80.59660795323471
635.2835461211494	77.39997163267778
613.1083799308701	70.71067811865471
609.1691144351353	69.48775342563968
603.5714285714287	67.69421516673381
583.972245846579	62.20621478346588
570.1993502081975	58.52014040851156
559.9156690493763	55.4901426865147
542.8571428571429	50.59903738624279
537.3175064866637	49.274687114274364
533.7598166599248	48.43125429634986
524.8026486783622	45.78129880148011
515.088688558863	43.70508645131936
497.22340069774026	40.081694547276726
492.21537300827066	38.8429718296532
483.6905078774111	36.46332368608554
482.14285714285717	36.1186110919938
471.2049750868066	34.32190377736211
464.8034997151104	33.17160088299166
454.10330355580896	30.395799852300783
452.4054447744615	30.11880769894533
451.78571428571433	29.96691103728486
437.32758482508626	27.452809008426886
431.2344764692601	26.62649703887948
424.19488329648	24.974509493001637
421.42857142857144	24.45965739469549
412.80876238088194	23.338581858455985
410.20417516305315	22.71993821195385
403.7493603916362	21.501932882843967
395.30772390116437	20.397798605494554
381.37370075933563	18.803015465431965
377.2046542023824	17.861051122580026
365.5372707767849	15.797050182881064
363.4483205697025	15.561371131161588
362.5090379048439	15.474569612129237
360.7142857142857	15.146510872284148
352.25118375668626	14.156569949545814
345.2355883673026	13.515103100385868
341.85841948335207	12.87858705040884
335.1077078410211	11.890729779450021
333.25290364555144	11.715973926316769
332.7060255011522	11.630518416206293
330.3571428571429	11.321771596288139
323.65624383280783	10.658315582669205
322.3518519064229	10.395683221186244
318.7679735670597	10.052758274519872
314.3082919112362	9.696137237434286
312.30333553439885	9.331374300114398
310.67840291192795	9.119324152461832
306.568032918307	8.820819443555566
304.6315863129426	8.694404918522192
300.15952597197	8.0245208736749
300.	8.005549308954228

==> Plot_data/Figure_7b/pts7b_01_GeV.dat <==
2000.	470.3163361506636
1999.4020808217765	469.99229793760907
1998.1548662631428	469.1172785435414
1969.6428571428569	452.8660342394467
1955.7750115910771	445.6176554836101
1939.285714285714	434.6493018284608
1926.4034003962577	426.76776437414617
1913.7147784312072	420.448929863245
1895.6894780714415	409.5169405538329
1878.571428571428	401.71483749039584
1871.3748785879002	397.04767342431
1856.5331802988928	388.24134824955576
1829.1659136556702	374.7959014623633
1817.8571428571422	369.9040636147575
1788.3482779687713	352.2603651844841
1784.9710047326048	350.4199723658182
1757.1428571428567	338.7517016005162
1746.177826410082	332.47870082559547
1724.9086215350435	321.30844755623855
1705.1473152991573	312.6949832712355
1696.428571428571	309.26721650527605
1668.5845065200353	294.6007795430599
1665.1391650481432	293.15289338817865
1635.7142857142853	281.92313428676584
1623.8238096294967	275.9540802947024
1602.260549741563	265.9147948472493
1583.771375235152	258.7438476015678
1574.9999999999995	255.61842084903077
1544.8450324315306	241.75698227855165
1543.90419709238	241.35309289642476
1514.285714285714	231.14533580662663
1504.5222738729265	226.87055548928313
1488.0738792730904	220.07102102809864
1465.286222401116	212.18092270329117
1453.5714285714284	208.4114195516342
1427.0809281350748	197.8059516101306
1406.9318130297297	190.29787735883284
1392.8571428571427	186.0154871859127
1388.7683939925223	184.46650933234173
1382.4138437620436	182.13072470890694
1350.2314678866867	172.14698857774513
1332.905282439705	165.6888922300674
1332.1428571428569	165.458330406342
1312.6534509431183	160.1708208846102
1283.5967579479511	150.73134449063284
1275.9388487395277	148.62733834171314
1271.4285714285713	147.08321777018898
1247.256639179472	139.7930966175171
1239.6256263125645	137.74337281697765
1210.7142857142858	130.30987720430568
1202.6483924065712	127.92089709796235
1192.6305910063056	124.74522488320575
1180.357142857143	121.60575131128753
1166.5007187338417	118.49210943768031
1150.	113.55419164367805
1149.7327889233338	113.48386251097044
1131.1089045794506	109.50003907879143
1119.642857142857	106.21746874472585
1107.68581413274	103.23911847100013
1096.408543576541	100.97252180123967
1089.2857142857142	99.02505763199521
1067.6097979344122	93.91921764769738
1062.3437115489696	92.92485955104196
1058.9285714285716	92.0344160514595
1029.308710775953	85.44066991460537
1028.8662861766413	85.36218856014423
1028.5714285714287	85.28896483884705
1025.2499483578324	84.56075756885528
995.0439684381198	78.49933851764884
967.8571428571429	73.28433591261962
961.792515710717	72.05991746979021
955.1532358537384	70.71067811865471
929.1937972128163	66.01429918845845
907.1428571428572	62.143433839779135
897.225301601047	60.357221282633084
887.0187511450882	58.52014040851156
865.8741352474884	55.07885124598348
846.4285714285716	51.96915149725474
835.1377527660292	50.16587262685272
824.2576413255645	48.43125429634986
805.025162803209	45.6023828065804
785.7142857142858	42.80035261698053
775.5587701461617	41.37062121676222
766.4352193810253	40.081694547276726
746.777095762085	37.45154600986312
740.6220818302174	36.46332368608554
725.	34.47161873941108
718.7387418256614	33.82527521999218
714.4728274332064	33.17160088299166
694.6428571428571	30.77250521583723
691.52816859259	30.471405564337644
689.5189567380532	30.17703801807816
671.4100114949806	28.069188701358605
665.586351351729	27.452809008426886
664.9400506009013	27.396880389167357
664.2857142857143	27.310439434576477
641.8806599555484	24.974509493001637
638.4825825923732	24.622542679167484
633.9285714285716	24.1470166079327
619.3816245173051	22.71993821195385
612.866215877729	22.071213608898773
603.5714285714287	21.15653711366431
598.2799345224838	20.668898121889008
588.35890622186	19.715979962074368
588.2377437519319	19.704365769400006
577.7190786629807	18.803015465431965
573.2142857142858	18.3990789841221
563.7977238692525	17.615032202636556
557.544486268558	17.105575174268704
551.9884508846992	16.62562677137232
542.8571428571429	15.851782810241593
540.5533424956336	15.673506298125584
539.3245961491486	15.561371131161588
534.318586895406	15.152717386030663
529.1613568119794	14.773926363917179
527.6785714285714	14.646481504959173
521.0897898423924	14.156569949545814
517.6637229041539	13.930563916984223
512.5222293283812	13.50246712384176
512.5	13.500809571981662
506.58457195255573	13.118223566565826
503.0825349319286	12.87858705040884
495.99298739019383	12.334496180242347
493.2464820107975	12.128516273312318
486.993363706129	11.715973926316769
485.1387645108606	11.607088475947583
482.14285714285717	11.380177737407035
478.96933368858987	11.174638583194003
474.4838067357273	10.915797244716442
470.22464349970755	10.658315582669205
464.40240341953296	10.247343460436014
459.98288776820317	9.947043423189859
455.4241944448831	9.696137237434286
454.27526018262876	9.621195428968784
451.78571428571433	9.461349818077126
444.1573054074539	9.033048516290206
440.18810489407923	8.820819443555566
434.74142399631114	8.46231836368278
434.0142591481715	8.41325440883188
432.07074557712355	8.295141421435204
426.96237944017247	8.0245208736749
425.0510161395857	7.934434178344044
421.42857142857144	7.707905414342582
420.3910404101658	7.653748730627616
419.69896375406296	7.612601479743912
416.0250974515281	7.424088597770461
413.5234541975112	7.300108075456557
411.4447856645013	7.182868288538685
408.15969895988223	7.0043726967833
407.2755478015375	6.962807349566082
406.9824533507303	6.946930739233684
406.25	6.908063714596233
400.7245485177223	6.6410915682422145
397.59251377482417	6.507480459711142
391.07142857142856	6.159902464004617
388.3723668593333	6.041567708573892
387.237350368169	5.96980357554815
380.4512038010854	5.6811309472111455
377.0031208704933	5.496165803800815
375.8928571428571	5.443133865002334
372.2554352595807	5.3019830707328195
368.798831826291	5.127584404063155
365.6253486579234	4.999999999999999

==> Plot_data/Figure_7b/pts7b_05_GeV.dat <==
2000.	205.87761360822373
1993.5092699626516	204.29538004433573
1984.8214285714284	201.90135433540516
1978.4061065193089	200.20413219331078
1972.0746944340544	198.69248015257088
1969.6428571428569	198.03309426206388
1963.5559905414739	196.4419229117659
1950.5561051562063	193.29384834235097
1939.285714285714	190.74842116294576
1929.1176218284702	187.99496042139103
1911.2518662575974	183.45430375183315
1908.928571428571	182.9443547724755
1905.7654663516003	182.13072470890694
1886.5002615503463	177.68516386621934
1878.571428571428	175.97558404553857
1858.1838286396776	170.91793606217738
1843.9909663530266	167.8842117095332
1835.6606125384667	165.6888922300674
1817.8571428571422	161.8760196383477
1801.4197955457223	158.65446394787242
1767.8974979152079	150.73134449063284
1760.3162502683829	149.2479023957659
1757.1428571428567	148.47537657310843
1747.664101877565	146.34356541813904
1718.547982456856	140.69022017535096
1696.428571428571	136.87374412608423
1677.2633945167188	132.42345024159192
1666.0714285714282	129.8853812917102
1640.9451853406422	124.74522488320575
1637.2788430602272	124.13842422534
1635.7142857142853	123.79663624572846
1630.5606946294515	122.75757545429664
1596.2315879518999	116.75781980589493
1580.728682685074	113.48386251097044
1574.9999999999995	112.50108065156459
1555.9993503021017	109.53743349913655
1522.3647276969323	103.23911847100013
1516.9331382367	102.3907854852094
1514.285714285714	101.87401686156382
1504.4523533779618	100.12311916773574
1477.246656038144	95.89561597208709
1453.5714285714284	92.51837648806448
1437.8837450308615	89.72194150041891
1423.2142857142856	87.07476288747074
1413.1013908311004	85.44066991460537
1399.582224108759	83.66848995674565
1392.8571428571427	82.50151371512003
1363.778930778461	78.03796154256078
1362.1364569513712	77.81564043994038
1361.6193869187211	77.72752220786336
1332.1428571428569	73.6816603078252
1323.515899476007	72.63768512965754
1311.5433354608429	70.71067811865471
1301.7857142857142	69.43987934137473
1285.8799590725812	67.5965247890641
1271.4285714285713	65.38369577621323
1263.6394993958133	64.32727890937667
1249.7859071608702	62.60365997820281
1241.0714285714284	61.54840272476025
1217.5071020356497	58.52014040851156
1213.3790551695126	58.03613317614449
1210.7142857142858	57.68761998135713
1195.9148581666018	55.882218343765565
1195.4589170581505	55.82958472301239
1180.357142857143	54.115264382396816
1177.3076445930199	53.74563241471729
1173.270617640003	53.23724073975588
1165.1785714285716	52.322533934336555
1159.3561773442498	51.707258448206595
1151.7546310276934	50.77741963021667
1150.	50.58429924133271
1145.5469754986118	50.077570292602104
1141.8710353470015	49.67394509412184
1134.8214285714284	48.90791679529401
1130.5507507420325	48.43125429634986
1124.1956648276253	47.74888968807063
1119.642857142857	47.26505920409259
1109.777799242443	46.19349328499343
1106.6122275485254	45.8852884050264
1104.4642857142858	45.640335627534284
1089.5037191383549	44.05912778582639
1089.3745643447005	44.04692883352261
1089.2857142857142	44.03703217547772
1088.5954219289422	43.96444066312263
1071.9820051663107	42.302638750214356
1069.4416334809882	42.02338042008193
1058.9285714285716	40.988462700117275
1054.7504544508006	40.6070417496835
1049.832767853894	40.081694547276726
1043.75	39.498667956546434
1037.9255541533778	38.93003775601296
1030.6660739903984	38.22972406602174
1028.5714285714287	38.03426248081803
1020.7908132832599	37.35834957501091
1013.3928571428572	36.610475590340315
1011.8268263849968	36.46332368608554
1004.051259067071	35.805985759951696
998.2142857142858	35.22998761888302
993.2757861715062	34.77853964993593
987.4651162642893	34.301723198497385
983.0357142857143	33.87519415443312
975.123159262166	33.17160088299166
971.0279510401475	32.845402880516346
967.8571428571429	32.54754647205671
957.3510331962493	31.63891055277591
954.7358333542716	31.43669777264677
952.6785714285714	31.248232007766113
939.9429216980026	30.17703801807816
938.5853334316122	30.075133246385263
937.5	29.978195533710043
930.5911283823626	29.40919805954394
922.8837145452943	28.782711150104266
922.5735217733917	28.760105797671322
922.3214285714287	28.738159270210666
917.1003401585259	28.318139085669515
914.6031774534798	28.121197124505983
907.1428571428572	27.536178428178903
906.6361995888304	27.49619337847252
906.0899955912346	27.452809008426886
891.9642857142858	26.366468459014886
890.7657017041856	26.28235141458282
889.5990683154911	26.18435485534288
876.7857142857144	25.225046416203668
875.0736363597595	25.10812865595492
873.4391093652889	24.974509493001637
861.607142857143	24.112173341186445
859.5376630506295	23.974700743213486
857.6005541423187	23.820564908390644
846.4285714285716	23.027952173352908
844.2550847773815	22.874365825166603
842.0752184588093	22.71993821195385
831.2500000000001	21.972341847203758
828.9358479336954	21.827025156967196
826.856316658035	21.670165856275474
816.0714285714287	20.94517033241227
813.8728920029308	20.81100949202613
811.9384941886137	20.668898121889008
800.8928571428572	19.946146645945337
798.9719252397193	19.832272707468928
797.3178765288162	19.713893857868783
785.7142857142858	18.974871877559966
784.3020394123675	18.88595911072878
782.9921368290571	18.803015465431965
770.5357142857143	18.03084928277082
769.6718607607122	17.982574117292632
768.960585226339	17.934224113322653
755.3571428571429	17.113493511902487
755.2835150117678	17.10950088821842
755.2186477833131	17.105575174268704
754.2088176922427	17.044464836065824
740.9230919740942	16.277399688468144
740.1785714285714	16.230519532058366
728.3477613069573	15.561371131161588
726.791192424072	15.474741296810125
725.	15.374471796032495
715.316725865851	14.842359614600772
712.6513884356087	14.712025399991218
709.8214285714286	14.543722494973577
702.5689643088459	14.156569949545814
698.7691044353226	13.975680683471001
694.6428571428571	13.737307605481114
690.1135441715155	13.50246712384176
685.0694123830214	13.268637393720368
679.4642857142858	12.954216918667647
677.9621903977927	12.87858705040884
672.4795226773165	12.60126116078045
671.9408988792567	12.574958639219846
665.9618131934417	12.28353329015682
664.2857142857143	12.201508614389535
658.2700957758237	11.937704358244547
654.1188297254382	11.715973926316769
649.1071428571429	11.477194113326519
645.2026556976987	11.311452937558819
642.5834907491295	11.174638583194003
633.9285714285716	10.773238467159551
632.3830648174064	10.709778555177875
631.3762179040999	10.658315582669205
626.0868650155796	10.41736264963357
624.8346138960865	10.360470433842659
620.3480729917235	10.165849232083124
619.6303147915405	10.137996033630547
618.7500000000001	10.095391271559276
609.3980991469203	9.696137237434286
606.8192960981132	9.598483270152151
603.5714285714287	9.445989671813674
598.797688725102	9.24812823609964
594.2627854921562	9.080476083151709
588.5605846601229	8.820819443555566
588.3928571428572	8.813974217750484
581.9894695626269	8.582845763366183
578.1923753995312	8.41325440883188
573.2142857142858	8.215363420464616
570.0335881979039	8.104464697692453
568.2101043920222	8.0245208736749
559.6826364765915	7.693135594244295
558.5897922877815	7.653748730627616
558.3560988331623	7.646110056212281
558.0357142857143	7.632804493021155
548.8301277936743	7.300108075456557
546.3549022016376	7.220959478226664
542.8571428571429	7.080136907502689
539.5121605281993	6.962807349566082
534.698233267145	6.812130143887463
530.3445542437979	6.6410915682422145
527.6785714285714	6.547680275484033
523.436348173967	6.4185452387091795
521.2576481536483	6.334240630760289
512.9334639915731	6.049735132730981
512.6717183847537	6.041567708573892
512.6032105454933	6.03962461856122
512.5	6.035843020072431
503.8182527377095	5.762417707977361
501.2790699908755	5.691777079816972
497.32142857142856	5.551253194930244
495.518800160454	5.496165803800815
490.40347941908647	5.356470096468455
487.1307590815204	5.242216040855629
485.4226725384282	5.188902741385716
482.14285714285717	5.087823872743977
480.17722820680876	5.03072497606607
479.11008298056663	4.999999999999999

==> Plot_data/Figure_7b/pts7b_10_GeV.dat <==
836.6612452739195	4.999999999999999
841.519530008747	5.0770872039125186
846.4285714285716	5.154765556325032
867.8578011223624	5.496165803800815
871.9906797976585	5.5789199575790285
876.7857142857144	5.6460326457727685
900.346235951614	6.041567708573892
903.5609920113266	6.10939028604507
907.1428571428572	6.162375005684847
934.2054086603794	6.6410915682422145
935.795632028329	6.67646244799941
937.5	6.703067095152662
957.9893920782739	7.079014872020849
967.8571428571429	7.272438101005619
968.4675535045469	7.286233254319166
969.3351213578227	7.300108075456557
998.2142857142858	7.880636103107657
1001.1727535650713	7.950870604499527
1005.5038441298988	8.0245208736749
1028.5714285714287	8.515099394747077
1034.433456318795	8.66112690506273
1043.2650524926028	8.820819443555566
1058.9285714285716	9.173032429344186
1068.2884217562307	9.417372648547046
1082.78804791064	9.696137237434286
1089.2857142857142	9.850510276439174
1102.7841557298239	10.21922119284378
1119.642857142857	10.562208047387566
1123.7866823253355	10.658315582669205
1137.9754601352963	11.065329625811746
1150.	11.322037544288689
1166.1119770157272	11.715973926316769
1174.3888382748507	11.93594413866639
1180.357142857143	12.09693315679681
1192.447148151901	12.402345533534508
1210.7044867497634	12.87858705040884
1210.7099308878767	12.878761846235905
1210.7142857142858	12.878889623940164
1210.7336332498453	12.879363647952818
1246.4905278233132	13.919480706126231
1256.2638163879658	14.156569949545814
1271.4285714285713	14.612022143143225
1283.0499477189246	15.007825827453335
1301.7857142857142	15.490212876420975
1304.255808461077	15.561371131161588
1320.4751958247516	16.137661039938017
1332.1428571428569	16.451502664668165
1353.682696588141	17.105575174268704
1358.8640489635936	17.300518241330057
1375.244021277516	17.79866030273661
1392.8571428571427	18.40739065466315
1396.9453286317294	18.564957161468584
1405.1810429269171	18.803015465431965
1423.2142857142856	19.447689520771803
1435.0305469565053	19.921565284944524
1453.5714285714284	20.655912019841296
1474.1561741971402	21.308099893274772
1483.928571428571	21.619585824810027
1513.8299882072643	22.687691035960018
1514.285714285714	22.70588579066055
1514.4088687287758	22.711219287134224
1514.6777048129043	22.71993821195385
1544.6428571428569	23.925331063312886
1553.2539880762097	24.313159343971147
1572.4132308325522	24.974509493001637
1574.9999999999995	25.084095795637193
1593.2443050939798	25.93535895707586
1605.3571428571424	26.370880300418317
1632.4584628081707	27.452809008426886
1634.5253982532238	27.55472009656429
1635.7142857142853	27.59897573390991
1638.9091575653526	27.727530906131264
1674.572157306727	29.388029941885446
1696.428571428571	30.513364937362798
1715.611477193352	31.24650631385717
1726.7857142857138	31.69663766768556
1754.9748407216869	32.94821711299584
1757.1428571428567	33.05699891805769
1757.871995838759	33.09630482194845
1759.7086091819012	33.17160088299166
1787.4999999999995	34.57891657474196
1798.7483019257413	35.20717238790606
1817.8571428571422	36.03558525673763
1826.9228280568564	36.46332368608554
1841.0734687734475	37.28393004613992
1864.9807500155887	38.41938876112308
1878.571428571428	39.170137952990125
1883.8850795187273	39.42337467001671
1896.8642763052278	40.081694547276726
1905.21974762942	40.547692248320594
1908.928571428571	40.76529830697157
1925.7800938455152	41.80484012106697
1939.285714285714	42.68578987743934
1969.5569220375492	44.047328997794466
1969.6428571428569	44.05247465928191
1969.6782673116802	44.05426562885446
1969.7690295804118	44.05912778582639
2000.	45.87938299403998

==> Plot_data/Figure_7b/pts7b_1_GeV.dat <==
542.7056560363313	4.999999999999999
542.7583665330329	5.00153949670177
542.8571428571429	5.003785124694741
551.9451761118307	5.242216040855629
554.3240330739546	5.303210308351902
558.0357142857143	5.399077915116646
561.6396856482413	5.496165803800815
565.8575716347439	5.623639650902784
571.5632619884146	5.762417707977361
573.2142857142858	5.807274012434719
577.9385409394597	5.953264045710952
581.4869102859259	6.041567708573892
588.3928571428572	6.23490441340156
590.3195396894154	6.296318695449401
599.8876097810751	6.565279900799075
602.3682952307859	6.6410915682422145
602.8253499612716	6.656551875789065
603.5714285714287	6.676615584155295
612.9287085997713	6.962807349566082
615.3620002464208	7.036718799616372
618.7500000000001	7.139896854788055
623.8493020889837	7.300108075456557
627.8255943668644	7.440291593538754
633.9285714285716	7.6158910461186204
635.1018512619659	7.653748730627616
640.7251563620307	7.856328121273758
646.4116512827592	8.0245208736749
649.1071428571429	8.11358052193577
653.8590587743806	8.289571464658216
657.9355329504834	8.41325440883188
664.2857142857143	8.629342861085116
667.2079265980263	8.740848251234867
669.7764886746577	8.820819443555566
679.4642857142858	9.160256843611842
680.755342254391	9.210990562696171
693.0008056361834	9.646641961045692
694.3005454014326	9.696137237434286
694.4536231822586	9.701857486714031
694.6428571428571	9.708788603718714
719.3208453208592	10.658315582669205
721.921960357596	10.761054889781983
725.	10.881379245402579
745.5815340020841	11.715973926316769
750.1605862582429	11.907269422063465
755.3571428571429	12.104944483003507
759.6110374027243	12.28353329015682
764.5447595227608	12.515043006669835
770.5357142857143	12.749861229804424
773.520398943158	12.87858705040884
779.3887087902871	13.135003228597842
785.7142857142858	13.414202001865444
787.7064555478069	13.50246712384176
793.8081324117157	13.803926456581168
800.8928571428572	14.098446743647365
802.1698614942146	14.156569949545814
808.6771719058572	14.486601496891453
816.0714285714287	14.834297225888125
831.3956352010925	15.561371131161588
838.8723159095574	15.932194805717506
846.4285714285716	16.30902322696435
862.3596706195002	17.105575174268704
869.6636847901658	17.4895116853129
876.7857142857144	17.830693809840636
878.7737954233588	17.934224113322653
885.2809046113139	18.311708378133485
891.9642857142858	18.640800502973107
894.99657239572	18.803015465431965
901.2987528934945	19.148632900920624
907.1428571428572	19.472196083136907
911.5410444989953	19.713893857868783
916.9603826767712	20.04605150251177
922.3214285714287	20.324699299434506
928.418833932362	20.668898121889008
933.0253354958153	20.95916581725337
937.5	21.198004166184155
945.6428853321496	21.670165856275474
949.2432300507768	21.903430117808902
952.6785714285714	22.091667976112134
963.2274925402174	22.71993821195385
965.707185140385	22.87268847225988
967.8571428571429	23.00509851058346
981.1883344620677	23.820564908390644
982.1497258346495	23.886432065060976
991.9822279559736	24.49410548793997
998.2142857142858	24.895852947297094
998.7494840564794	24.932885991037235
999.4627404738766	24.974509493001637
1013.3928571428572	25.885049179733972
1015.3584204075261	26.02444015445535
1018.017829850506	26.18435485534288
1028.5714285714287	26.89350605044829
1032.2672989767134	27.13840092433326
1036.9860749065012	27.452809008426886
1043.75	27.91997608419488
1049.0303471738791	28.312909512781477
1056.3888021464093	28.782711150104266
1058.9285714285716	28.962986855909858
1066.1041274975487	29.509656702734787
1074.107142857143	30.03489233449543
1076.1294501627508	30.17703801807816
1083.344502475025	30.741023276443503
1089.2857142857142	31.140534998543572
1096.1892740614649	31.63891055277591
1100.7581777702655	32.00647986232226
1116.6568324366447	33.17160088299166
1118.3524178180098	33.30528096271632
1119.642857142857	33.39625222165968
1127.28378326199	33.971035440839934
1134.8214285714284	34.56300777388972
1135.9442887823375	34.65704241853184
1150.	35.796669183501606
1153.5198653014118	36.06549932833278
1158.6877670432452	36.46332368608554
1171.2755160052002	37.51013800658359
1180.357142857143	38.19904032965351
1180.737480061098	38.22972406602174
1189.2198682759272	38.98970579677085
1195.5357142857142	39.47993793680021
1202.7988041812214	40.081694547276726
1207.3621651097749	40.50263955042781
1210.7142857142858	40.768725604787925
1225.4631967875528	42.02338042008193
1225.7122990253702	42.0470352185811
1226.7299233621336	42.13315618586929
1241.0714285714284	43.44790588947012
1243.8291241079423	43.682071434748174
1248.2168221945003	44.05912778582639
1271.4285714285713	46.248724327904675
1279.939439858429	47.16348145930228
1295.6361958533787	48.43125429634986
1301.7857142857142	49.04322267051451
1317.0937885309593	50.75692919192547
1332.1428571428569	52.034832100992645
1344.7534544884393	53.23724073975588
1355.1782957393004	54.46604109036057
1388.2044781533016	57.67767676576694
1392.8571428571427	58.22355741621362
1393.9353565156762	58.32381806311221
1395.9657644053252	58.52014040851156
1431.7265935854132	62.64311877664868
1453.5714285714284	65.37515928811816
1470.5210864884386	67.07224493419652
1503.8870915178784	70.71067811865471
1510.4407060008753	71.56314227637584
1514.285714285714	72.08495555888508
1525.7367488023208	73.27984064316156
1549.9115317165274	76.4616075593515
1574.9999999999995	80.05187997189748
1589.5370047567187	81.65600434550232
1605.3571428571424	83.4543085574205
1621.1884926345256	85.44066991460537
1630.4050428990404	86.86622626778974
1635.7142857142853	87.49213717383846
1650.011327064067	89.333914182788
1671.0874572286034	92.46237304368738
1696.428571428571	96.58572946509138
1711.7187246359151	98.43472803262239
1747.023566914948	103.23911847100013
1753.7419445068886	104.33921929850888
1757.1428571428567	104.9350004578343
1765.5794952200627	105.98970275907331
1795.0179108906111	110.85575975652199
1817.8571428571422	115.05714180483426
1836.8794561017116	117.56453601180449
1874.8912881532933	123.32260417428414
1878.571428571428	124.04459459601775
1879.9119855766692	124.22511952675903
1883.3476360710604	124.74522488320575
1921.6913964493983	131.77671207696068
1939.285714285714	134.45940709844245
1955.3748062073057	137.12408783810355
1965.062028325908	139.09583277283065
1979.7928988478852	141.53123968038815
2000.	145.42343937809838

==> Plot_data/Figure_7b/pts7b_20_GeV.dat <==
957.0305042537826	4.999999999999999
962.3571794266619	5.086446298121258
967.8571428571429	5.150088367653016
993.1693592802617	5.496165803800815
995.6967016182767	5.539460810166358
1019.277739337379	5.869082324653469
1028.5714285714287	6.011082643761821
1029.4121174697016	6.025758680341683
1030.6787095173804	6.041567708573892
1058.9285714285716	6.483602879274135
1062.9790581614338	6.557781526632953
1089.2857142857142	7.0027522037757475
1097.1497412078895	7.123361082513889
1108.546577721791	7.300108075456557
1131.975469807149	7.721938519253607
1150.	8.06056998257557
1167.5160156285217	8.352186456034282
1194.4416282985487	8.820819443555566
1203.8404489572217	9.01183007040993
1210.7142857142858	9.154065564154568
1241.0281368568915	9.697445581251046
1241.0714285714284	9.698188513393998
1241.2533240306589	9.701635592309277
1271.4285714285713	10.332573620053434
1277.1591356277495	10.469645741911998
1287.7367664764133	10.658315582669205
1301.7857142857142	10.968235149020959
1314.0930665167757	11.27508477972367
1332.1428571428569	11.616082405082672
1336.873786349178	11.715973926316769
1351.9329572010367	12.1082501918319
1362.4999999999998	12.316611848759102
1387.7551110227976	12.87858705040884
1390.7831587539722	12.96210254589964
1392.8571428571427	13.00465049945933
1399.8588759413649	13.162712424640414
1428.8668624499378	13.909355611676432
1453.5714285714284	14.596642509477912
1467.4042751492605	14.904741620997124
1494.6705493329932	15.561371131161588
1507.0386610294972	15.916848703884455
1514.285714285714	16.136016378403905
1535.8252203503273	16.641888026728907
1547.1049415833152	16.97481831971632
1574.9999999999995	17.862249334510167
1586.459096080727	18.14333324505883
1605.3571428571424	18.62085840968487
1611.9193090348633	18.803015465431965
1627.0258818226644	19.31913453127657
1635.7142857142853	19.547017480131263
1659.0594893291939	20.222103781018003
1668.2661625012518	20.528000469001444
1696.428571428571	21.54631546380143
1708.6094342491363	21.873575269518543
1736.7927803376517	22.71993821195385
1750.3127312510462	23.208765622081227
1757.1428571428567	23.475145597937946
1774.0443125292643	23.948816763354355
1792.1259842191673	24.6170200843975
1817.8571428571422	25.668633765588243
1833.6802498680152	26.13180860968834
1848.214285714285	26.590537460917254
1873.1645647638975	27.452809008426886
1876.779048414567	27.60659598662201
1878.571428571428	27.664965335773864
1882.7120859693841	27.809383634145963
1918.6804603383166	29.273656298440113
1939.285714285714	30.219885555720577
1961.7221547573356	30.931262980184425
1969.6428571428569	31.208090414073006
1987.1416348564544	31.868529841534436
2000.	32.421940436800284

==> Plot_data/Figure_7b/pts7b_5_GeV.dat <==
732.469004756706	4.999999999999999
743.190903823338	5.193230288479168
746.1544327078838	5.242216040855629
755.3571428571429	5.412934614037346
757.5684276731868	5.458417462127306
759.6097268592827	5.496165803800815
772.0997801539362	5.734396249618629
785.7142857142858	6.000404419318334
786.779761523082	6.02153861009822
787.8092942914766	6.041567708573892
816.0714285714287	6.620362147366242
816.5252407696374	6.631705199980486
817.0728174872231	6.6410915682422145
846.4285714285716	7.278297248217659
846.873001421014	7.290003432951661
847.428422955985	7.300108075456557
876.7857142857144	7.97532896511708
877.8074158293084	7.999009083700853
878.9252968032496	8.0245208736749
907.1428571428572	8.712007088066448
909.065178777057	8.768129988536119
911.6327557419625	8.820819443555566
937.5	9.48818489787344
940.9223935098406	9.593263713164363
945.6401224076453	9.696137237434286
967.8571428571429	10.302868801695222
973.3089659430958	10.478745099297344
981.05726516414	10.658315582669205
998.2142857142858	11.15404397646314
1006.968374825782	11.40064243746286
1018.0157192896261	11.715973926316769
1028.5714285714287	12.038476339442452
1039.7818386879212	12.43639192880336
1056.6703465251453	12.87858705040884
1058.9285714285716	12.951492618849715
1073.9432080556928	13.509367683047147
1089.2857142857142	13.932891045056577
1096.3543825658753	14.156569949545814
1108.7847015002922	14.643842991281863
1119.642857142857	14.95855401437996
1137.7158151195797	15.561371131161588
1144.774085945757	15.816900446670475
1150.	16.008234281577977
1162.6497842899814	16.444308043257355
1178.4934045934965	17.006503173719317
1180.357142857143	17.07780579835661
1180.6467670426066	17.090141633999515
1210.7142857142858	18.301929485826754
1216.0959023847988	18.490269104080934
1225.5733038337355	18.803015465431965
1241.0714285714284	19.43661562053888
1252.2937935714126	19.958473673071875
1271.4285714285713	20.629539253980614
1272.4299248218435	20.668898121889008
1289.3207143972325	21.48766816306645
1319.9437910619163	22.71993821195385
1327.2681886836422	23.06775016258763
1332.1428571428569	23.254150319492403
1349.9323186778713	24.01518957250826
1365.2890743923692	24.758357169365922
1370.7896050900702	24.974509493001637
1392.8571428571427	26.049383127676148
1402.9449118384946	26.60311664316007
1423.2142857142856	27.450680224070055
1423.2304968134438	27.451422005661122
1423.2602703216808	27.452809008426886
1441.5885436988233	28.497462261270535
1453.5714285714284	29.172104378676828
1481.3389335928687	30.42158283707859
1491.85405078676	30.931723494027988
1514.285714285714	32.17680395117351
1520.3462944398045	32.55091124653958
1532.810746919254	33.17160088299166
1559.7933904679678	34.78157891094812
1574.9999999999995	35.530546326802266
1592.114826430813	36.46332368608554
1600.4589520055765	37.024242731156946
1618.8323245214249	38.02730475378756
1635.7142857142853	39.08904066964375
1640.8590495957258	39.44413114205511
1652.9522374031142	40.081694547276726
1666.0714285714282	40.933064981719085
1681.2747523837022	42.020138664187755
1696.428571428571	43.129508301846165
1723.052290599002	44.57478530351513
1736.206509582735	45.371943766892194
1757.1428571428567	46.83970132871622
1764.1822444618435	47.380274748624814
1781.0640848559406	48.43125429634986
1805.7824690761997	50.288578066952766
1817.8571428571422	51.033280211696244
1846.6953550735348	52.98581197483641
1848.7581540572978	53.14707732687651
1850.1961430793885	53.23724073975588
1878.571428571428	55.43291713434784
1890.2606097564897	56.426550647903376
1908.928571428571	57.662282377396416
1912.356940006387	57.8981785541601
1920.8665864941097	58.52014040851156
1933.3153802933284	59.61924712891077
1939.285714285714	60.17156323739616
1952.671716749216	61.01321972078461
1976.1771185870796	63.03049974182446
2000.	65.33480669581516

==> Plot_data/Figure_8a/pts8a_0d1GeV.dat <==
1.000000281949235e-9	811232.120698326
1.0042464554180614e-9	804386.4904043843
1.0085106588709352e-9	797598.6273670897
1.0170934622875605e-9	784194.2572863695
1.034478819357589e-9	758057.5490915534
1.0701461259725933e-9	708368.4596216638
1.145212408042383e-9	618547.8382621538
1.3115110897546897e-9	471630.02851690503
1.7597466313437515e-9	261966.10208266802
2.3156200507084603e-9	151290.19416691133
3.0307205441930004e-9	88318.88900454323
4.058175409651102e-9	49258.7915468187
5.329110439702474e-9	28565.1127043262
7.159537312248813e-9	15826.156993204091
9.567018759290331e-9	8863.232299281222
1.2537394106873082e-8	5160.963971315167
1.6809092257089936e-8	2871.156473061504
2.2101422527546595e-8	1660.752551712478
2.890397856259483e-8	971.0243712657157
3.8672420567936364e-8	542.428713523601
5.074392650212028e-8	315.0483753595846
6.81197606221395e-8	174.82323679584948
9.095437408111963e-8	98.06142591219849
1.1910035322780854e-7	57.18989300887226
1.5955442016807332e-7	31.86601109478959
2.096252599528186e-7	18.46112465299737
2.817634905868898e-7	10.218236387806181
3.7669274519262315e-7	5.717035261654233
4.938883442852768e-7	3.3257364410112262
6.624858831778241e-7	1.8483836842383383
8.714921176097645e-7	1.0681160875790174
1.1402805879636437e-6	0.6239099634684034
1.526392871483202e-6	0.3481871384390343
2.0038255548676014e-6	0.20203451124292662
2.6912858200135667e-6	0.11200198940134308
3.5951843786828256e-6	0.06276290647225115
4.710006392027696e-6	0.0365680995075218
6.312889034534935e-6	0.02035584203581006
8.298007025017823e-6	0.011781424020319373
0.000010848779276707757	0.006892608898264728
0.000014510897657467145	0.003852625766460653
0.000019034727702498193	0.0022389894447503497
0.00002554496949408395	0.0012431816939243556
0.00003362041669954601	0.0007176938083172365
0.0000440111004716546	0.00041881374611608594
0.00005894238361252297	0.0002335016718616221
0.0000774162525556035	0.00013535711659902033
0.00010402624582313809	0.00007496517058857203
0.00013903211805904266	0.00004196769415183078
0.00018223271096763638	0.00002442827028419618
0.00024436773501301215	0.000013584938160760257
0.00032136633105135567	7.854972169553362e-6
0.00042035703328165185	4.591015670640393e-6
0.0005625259898476753	2.5636589495238875e-6
0.0007382540708068314	1.4884483558227817e-6
0.0007417629413170114	1.4743996128450709e-6
0.0007452884892459076	1.4604834691736308e-6
0.0007523899348030617	1.433043985398782e-6
0.0007667964680157882	1.3797019269620106e-6
0.0007964423720940576	1.2789005424486734e-6
0.0008592170055676976	1.0988534469539898e-6
0.000863300804535967	1.0884819023367274e-6
0.0008674040135181273	1.0782082497247085e-6
0.0008756690309804111	1.057950933415556e-6
0.0008924360747626711	1.0185709305262375e-6
0.0009006846417800058	1.0000000000000004e-6

==> Plot_data/Figure_8a/pts8a_10GeV.dat <==
1.000000281949235e-9	1224.7445356496767
1.0042464554180614e-9	1214.4094563528095
1.0085106588709352e-9	1204.1615902346525
1.0170934622875605e-9	1183.9245599306057
1.034478819357589e-9	1144.4650886834422
1.0701461259725933e-9	1069.4477918371724
1.145212408042383e-9	933.8425656732703
1.3115110897546897e-9	712.0357854878176
1.7597466313437515e-9	395.499073403314
2.3156200507084603e-9	228.40791664388246
3.0307205441930004e-9	133.33801009981119
4.058175409651102e-9	74.36766153655233
5.329110439702474e-9	43.12571556550899
7.159537312248813e-9	23.893283812622375
9.567018759290331e-9	13.381121197955054
1.2537394106873082e-8	7.791681642378724
1.6809092257089936e-8	4.334681913667636
2.2101422527546595e-8	2.5072942267438916
2.890397856259483e-8	1.465988294036743
3.8672420567936364e-8	0.8189229517880028
5.074392650212028e-8	0.47563917446317144
6.81197606221395e-8	0.26393654603566785
9.095437408111963e-8	0.148046647167516
1.1910035322780854e-7	0.08634151332261279
1.5955442016807332e-7	0.04810919336835388
2.096252599528186e-7	0.02787138349655433
2.817634905868898e-7	0.015426816641788518
3.7669274519262315e-7	0.008631201253224736
4.938883442852768e-7	0.00502097664677433
6.624858831778241e-7	0.0027905672856077353
8.714921176097645e-7	0.0016125709378664928
1.1402805879636437e-6	0.0009419379472271722
1.526392871483202e-6	0.0005256698844957299
2.0038255548676014e-6	0.00030501832625221426
2.6912858200135667e-6	0.00016909318677262933
3.5951843786828256e-6	0.0000947552800020068
4.710006392027696e-6	0.00005520809507935646
6.312889034534935e-6	0.00003073190233204243
8.298007025017823e-6	0.000017786813814333734
0.000010848779276707757	0.000010406004482741037
0.000014510897657467145	5.816439259486303e-6
0.000019034727702498193	3.3802779967403105e-6
0.00002554496949408395	1.8768733974107586e-6
0.00003362041669954601	1.0835265857812963e-6
0.000034996360194580286	1.0000000000000004e-6

==> Plot_data/Figure_8a/pts8a_1GeV.dat <==
1.000000281949235e-9	24617.89989479729
1.0042464554180614e-9	24410.160288594347
1.0085106588709352e-9	24204.173705361096
1.0170934622875605e-9	23797.400560683433
1.034478819357589e-9	23004.247960456472
1.0701461259725933e-9	21496.3675410022
1.145212408042383e-9	18770.643289337382
1.3115110897546897e-9	14312.230165904866
1.7597466313437515e-9	7949.70405184386
2.3156200507084603e-9	4591.098848328866
3.0307205441930004e-9	2680.152218901217
4.058175409651102e-9	1494.8224660956425
5.329110439702474e-9	866.8457117222672
7.159537312248813e-9	480.26543653456736
9.567018759290331e-9	268.96637832857647
1.2537394106873082e-8	156.61620289039232
1.6809092257089936e-8	87.12899900374126
2.2101422527546595e-8	50.397708651986
2.890397856259483e-8	29.467004766342708
3.8672420567936364e-8	16.460708875892085
5.074392650212028e-8	9.560555072627546
6.81197606221395e-8	5.305239811041848
9.095437408111963e-8	2.975802245810367
1.1910035322780854e-7	1.7355021148258263
1.5955442016807332e-7	0.9670157913652855
2.096252599528186e-7	0.5602269770354296
2.817634905868898e-7	0.31008574990823445
3.7669274519262315e-7	0.17349091360593197
4.938883442852768e-7	0.10092382277814158
6.624858831778241e-7	0.05609162081327081
8.714921176097645e-7	0.03241337990587415
1.1402805879636437e-6	0.018933363993045713
1.526392871483202e-6	0.01056619418788476
2.0038255548676014e-6	0.006131001529859582
2.6912858200135667e-6	0.003398846880874134
3.5951843786828256e-6	0.001904622498564726
4.710006392027696e-6	0.0011097068151643486
6.312889034534935e-6	0.0006177246545421644
8.298007025017823e-6	0.00035752272346010805
0.000010848779276707757	0.0002091652334049678
0.000014510897657467145	0.0001169129685954788
0.000019034727702498193	0.00006794506357678007
0.00002554496949408395	0.000037725974737947226
0.00003362041669954601	0.00002177935744588429
0.0000440111004716546	0.000012709450986207912
0.00005894238361252297	7.0859136817844094e-6
0.0000774162525556035	4.10758876709255e-6
0.00010402624582313809	2.27491616525152e-6
0.00013903211805904266	1.2735645779877392e-6
0.0001569009688035119	1.0000000000000004e-6

==> Plot_data/Figure_8a/pts8a_5GeV.dat <==
1.000000281949235e-9	2247.34033472804
1.0042464554180614e-9	2228.3760202196727
1.0085106588709352e-9	2209.57173720239
1.0170934622875605e-9	2172.4378752960206
1.034478819357589e-9	2100.0318683782175
1.0701461259725933e-9	1962.379164408029
1.145212408042383e-9	1713.5508696188656
1.3115110897546897e-9	1306.5473606279045
1.7597466313437515e-9	725.719522835306
2.3156200507084603e-9	419.1162392675682
3.0307205441930004e-9	244.66807528210387
4.058175409651102e-9	136.46065812560806
5.329110439702474e-9	79.13336800720326
7.159537312248813e-9	43.84289039732443
9.567018759290331e-9	24.553637527434915
1.2537394106873082e-8	14.297316640803855
1.6809092257089936e-8	7.953908116547697
2.2101422527546595e-8	4.600750019924192
2.890397856259483e-8	2.690009653058206
3.8672420567936364e-8	1.5026795605268555
5.074392650212028e-8	0.8727722969433884
6.81197606221395e-8	0.48430936285020093
9.095437408111963e-8	0.2716576330134998
1.1910035322780854e-7	0.15843203198978675
1.5955442016807332e-7	0.08827778167679702
2.096252599528186e-7	0.05114248930553816
2.817634905868898e-7	0.028307378613577086
3.7669274519262315e-7	0.015837789962653472
4.938883442852768e-7	0.009213222030860386
6.624858831778241e-7	0.005120540843558108
8.714921176097645e-7	0.0029589809187066016
1.1402805879636437e-6	0.0017284054592590027
1.526392871483202e-6	0.0009645759583261984
2.0038255548676014e-6	0.0005596922194506444
2.6912858200135667e-6	0.0003102769009377376
3.5951843786828256e-6	0.0001738708412068786
4.710006392027696e-6	0.0001013038844133338
6.312889034534935e-6	0.000056391387479891085
8.298007025017823e-6	0.00003263784646324197
0.000010848779276707757	0.000019094458408829027
0.000014510897657467145	0.000010672853131272777
0.000019034727702498193	6.202628273509397e-6
0.00002554496949408395	3.4439617131424145e-6
0.00003362041669954601	1.9882129938741887e-6
0.0000440111004716546	1.1602314558003873e-6
0.000047406134665950374	1.0000000000000004e-6

==> Plot_data/Figure_8b/pts8b_ee.dat <==
0.010000000000000004	0.9999999999999992
0.02	1.
0.029999999999999995	0.9999999999999979
0.04000000000000001	0.9999999999999877
0.05000000000000001	0.9999999999999619
0.06	0.9999999999999113
0.06999999999999998	0.999999999999824
0.07999999999999999	0.9999999999996868
0.08999999999999998	0.9999999999994836
0.09999999999999998	0.9999999999991968
0.11000000000000001	0.9999999999988065
0.12000000000000001	0.9999999999982905
0.13	0.9999999999976248
0.14	0.9999999999967831
0.15000000000000002	0.9999999999957372
0.15999999999999998	0.9999999999944567
0.17	0.9999999999929088
0.18000000000000002	0.9999999999910595
0.19	0.9999999999888716
0.2	0.9999999999863062
0.21	0.9999999999833228
0.22	0.7110212000487264
0.23	0.6404565765912988
0.24000000000000005	0.6032070872121403
0.25	0.5796394922138853
0.26	0.5633764576144866
0.27	0.5515462623367937
0.28	0.5283236544972736
0.29000000000000004	0.5200028362935755
0.3	0.513006395393692
0.31	0.5069459237882308
0.32	0.5015492672272007
0.33	0.4966185232133373
0.3400000000000001	0.4920050180722163
0.35000000000000003	0.4875937097403617
0.36000000000000004	0.4832931044488698
0.37	0.4786169490987165
0.38	0.47065930834937125
0.39	0.47320326737079704
0.4	0.46776361610979383
0.41000000000000003	0.4594390517817149
0.42000000000000004	0.4481104723113916
0.43	0.4474792630643152
0.44	0.4467276797989247
0.45	0.4366851787920199
0.46	0.43945094705007715
0.47000000000000003	0.4167483890441059
0.48000000000000004	0.416407084502424
0.49	0.4065918837273441
0.5	0.4063195822421081
0.51	0.39652698273455866
0.52	0.380783648860867
0.53	0.38058835456399426
0.54	0.3704975357092348
0.55	0.36405647819920406
0.56	0.356701866544196
0.5700000000000001	0.3331111888911076
0.5800000000000001	0.30176237242341863
0.59	0.3016630267659901
0.6	0.3015720396553672
0.61	0.2875246438068954
0.62	0.2595458719974026
0.63	0.25948147557427304
0.64	0.23922259860300316
0.65	0.22120803835802758
0.66	0.20805633693513936
0.67	0.19209412293439038
0.68	0.17945578427319167
0.6900000000000001	0.14937576698449517
0.7000000000000001	0.13534731837896732
0.7100000000000001	0.12211324762324577
0.72	0.1220952282645847
0.73	0.11036198984892859
0.74	0.10164386234157884
0.75	0.09398912300746418
0.76	0.09397828000319111
0.77	0.07569859169120904
0.78	0.046280835445676904
0.79	0.06930235919947826
0.8	0.13062450655483665
0.81	0.14771655424184982
0.8200000000000001	0.14770568955643557
0.8300000000000001	0.162900732721372
0.8400000000000001	0.1741035656644844
0.85	0.2059583446379679
0.86	0.20594727782900854
0.87	0.22948821508947026
0.88	0.2584415930791281
0.89	0.258430703802762
0.9	0.26991610277706257
0.91	0.29203012333952977
0.92	0.30243038745476875
0.93	0.302420804227668
0.9400000000000001	0.312611827769572
0.9500000000000001	0.3201008994971535
0.9600000000000001	0.331104979584323
0.97	0.324758244178789
0.98	0.32475061072516664
0.99	0.31542927644241087
1.	0.30346655474782036
1.01	0.2604893988248597
1.02	0.019633646871305976
1.03	0.06956531632114248
1.04	0.269161706975313
1.05	0.3038986776420862
1.06	0.32188139017763334
1.07	0.32187652457925353
1.08	0.3331240570077343
1.09	0.33311954841394575
1.1	0.33311524362765366
1.11	0.3431655958092587
1.12	0.3431616088255887
1.1300000000000001	0.3431577972649851
1.1400000000000001	0.34151419864605664
1.1500000000000001	0.34151071890792467
1.1600000000000001	0.3415073883020208
1.17	0.3415041992133164
1.18	0.33656082749217836
1.19	0.3365579210683977
1.2	0.33655513504345397
1.21	0.33655246347381534
1.22	0.32805155923489276
1.23	0.3280491314781742
1.24	0.32804680104121925
1.25	0.32804456327418835
1.26	0.31354409524310856
1.27	0.3135420785735726
1.28	0.3135401402154699
1.29	0.3135382765435635
1.3	0.31353648412711616
1.31	0.31353475971804234
1.32	0.29434236594496427
1.33	0.294340824342015
1.34	0.29433933992024724
1.35	0.29433791015053395
1.36	0.2943365326334227
1.37	0.2793726899001591
1.3800000000000001	0.2793714494765229
1.3900000000000001	0.2793702534071849
1.4000000000000001	0.26806314550420934
1.4100000000000001	0.26806206085234574
1.42	0.26806101416544437
1.43	0.26806000385838813
1.44	0.26805902842280044
1.45	0.26805808642282397
1.46	0.2680571764911601
1.47	0.25249193545937537
1.48	0.23744531841925118
1.49	0.23744456049342336
1.5	0.23744382768213257
1.51	0.23236783280502718
1.52	0.23236715747894887
1.53	0.23236650409173937
1.54	0.23236587179285545
1.55	0.23236525977000141
1.56	0.22848938095661459
1.57	0.22848881391457948
1.58	0.22848826471079742
1.59	0.22848773267543715
1.6	0.2284872171678458
1.61	0.22848671757510378
1.62	0.2086556248891777
1.6300000000000001	0.20865518512756204
1.6400000000000001	0.20865475869438085
1.6500000000000001	0.2020365551447644
1.6600000000000001	0.21750271340860639
1.6700000000000002	0.21750231217216015
1.68	0.21750192280670488
1.69	0.2187862579129496
1.7	0.21878588948673713
1.71	0.21878553176941154
1.72	0.218785184389201
1.73	0.20619929745207308
1.74	0.2061989835739415
1.75	0.20619867861072416
1.76	0.2267710977236795
1.77	0.2267707891559304
1.78	0.22677048920385473
1.79	0.22677019758001155
1.8	0.25440176560012295
1.81	0.25440146724756457
1.82	0.25440117704112414
1.83	0.25440089471493305
1.84	0.2544006200131923
1.85	0.25440035268973754
1.86	0.25807652452839736
1.87	0.2580762688634198
1.8800000000000001	0.2580760199552169
1.8900000000000001	0.2580757775902308
1.9000000000000001	0.25807554156273554
1.9100000000000001	0.25807531167451075
1.9200000000000002	0.2466802160724601
1.93	0.23090316169262917
1.94	0.23090296454152756
1.95	0.23090277241347731
1.96	0.23090258515536605
1.97	0.23090240261949707
1.98	0.23090222466337143
1.99	0.2309020511494804
2.	0.23090188194510575
2.01	0.22139379557069963
2.02	0.22139363933340606
2.03	0.22139348691899785
2.04	0.22139333821548787
2.05	0.22139319311469544
2.0599999999999996	0.22139305151209948
2.07	0.22139291330669708
2.0799999999999996	0.22139277840086896
2.09	0.2213926467002509
2.0999999999999996	0.22139251811360922
2.11	0.2213923925527237
2.1199999999999997	0.22139226993227315
2.13	0.22139215016972794
2.1399999999999997	0.2213920331852456
2.15	0.22139191890157112
2.1599999999999997	0.2213918072439416
2.17	0.22139169813999493
2.1799999999999997	0.22139159151968174
2.19	0.2213914873151813
2.1999999999999997	0.221391385460821
2.21	0.2215384212939904
2.2199999999999998	0.22153832390465428
2.23	0.22153822868159617
2.2399999999999998	0.2215381355669636
2.25	0.22153804450469594
2.26	0.22153795544046034
2.27	0.22153786832159203
2.28	0.22153778309703503
2.29	0.22153769971728715
2.3	0.22153761813434544
2.31	0.22153753830165476
2.32	0.22153746017405807
2.3299999999999996	0.22153738370774834
2.34	0.2215373088602229
2.3499999999999996	0.22153723559023902
2.36	0.22153716385777142
2.3699999999999997	0.22153709362397123
2.38	0.2215370248511267
2.3899999999999997	0.2215369575026254
2.4	0.2215368915429174
2.4099999999999997	0.21891797192983983
2.42	0.21891790918650378
2.4299999999999997	0.21891784772044226
2.44	0.2189177875002866
2.4499999999999997	0.21891772849555985
2.46	0.21891767067664808
2.4699999999999998	0.21891761401477225
2.48	0.2189175584819618
2.4899999999999998	0.21891750405102825
2.5	0.21891745069554072
2.51	0.21682886296940865
2.52	0.21682881204508422
2.53	0.216828762114365
2.54	0.21682871315378038
2.55	0.2168286651405014
2.56	0.21682861805231937
2.57	0.21682857186762786
2.5799999999999996	0.21682852656540316
2.59	0.21682848212518693
2.5999999999999996	0.21682843852706873
2.61	0.22222499374514473
2.6199999999999997	0.22222495101579673
2.63	0.2222249090858295
2.6399999999999997	0.22222486793704252
2.65	0.22222482755171344
2.6599999999999997	0.2222247879125835
2.67	0.22222474900284392
2.6799999999999997	0.2222247108061223
2.69	0.2222246733064701
2.6999999999999997	0.22222463648834956
2.71	0.2198308938014625
2.72	0.21983085858043244
2.73	0.21983082399179693
2.7399999999999993	0.21983079002165415
2.75	0.21983075665645396
2.7599999999999993	0.21983072388298772
2.77	0.21983069168837852
2.7799999999999994	0.21983066006007185
2.79	0.21983062898582578
2.8	0.219830598453703
2.81	0.21983056845206095
2.8200000000000003	0.21739329391262788
2.8299999999999996	0.2173932651752525
2.84	0.21739323693120252
2.8499999999999996	0.21739320917002117
2.86	0.21739318188150608
2.8699999999999997	0.21739315505570184
2.88	0.21739312868289332
2.8899999999999997	0.21739310275359913
2.9	0.21739307725856508
2.9099999999999997	0.21739305218875785
2.92	0.21739302753535925
2.9299999999999997	0.21739300328976002
2.94	0.21739297944355454
2.9499999999999997	0.21739295598853503
2.96	0.217392932916686
2.9699999999999998	0.21739291022017984
2.98	0.2173928878913712
2.9899999999999998	0.21739286592279228
3.0000000000000004	0.21739284430714775
3.01	0.20803142877744013
3.02	0.20803140853210061
3.03	0.20803138860854392
3.04	0.2080313690003338
3.0500000000000003	0.20803134970118023
3.0599999999999996	0.20803133070493593
3.07	0.2080313120055924
3.08	0.20803129359727682
3.09	0.20803127547424777
3.099999999999999	0.20803125763089253
3.11	0.2080312400617235
3.1199999999999997	0.2080312227613751
3.13	0.2080312057246004
3.1399999999999997	0.20803118894626846
3.15	0.20803117242136118
3.1599999999999997	0.20622928082035202
3.17	0.20622926489560092
3.1799999999999997	0.2062292492083881
3.19	0.2062292337541489
3.2	0.20622921852841758
3.21	0.20622920352682478
3.22	0.21500865766293314
3.2299999999999995	0.21500864261677327
3.2399999999999998	0.21500862778850402
3.25	0.2150086131739922
3.26	0.21500859876919198
3.2700000000000005	0.2150085845701433
3.28	0.21500857057296954
3.29	0.21500855677387526
3.3	0.2150085431691448
3.31	0.21500852975513982
3.3199999999999994	0.23121491172712696
3.3300000000000005	0.23121489792883848
3.34	0.2312148843198339
3.349999999999999	0.2312148708965855
3.36	0.23121485765563815
3.3699999999999997	0.23121484459360692
3.3799999999999994	0.23121483170717635
3.3899999999999997	0.23121481899309804
3.4	0.24396290595734096
3.4099999999999997	0.24396289305651747
3.4200000000000004	0.24396288032432786
3.43	0.24396286775766207
3.44	0.24396285535347217
3.45	0.24396284310877053
3.46	0.21635738279302089
3.4699999999999998	0.21635737193788424
3.48	0.21635736122244145
3.4899999999999993	0.21635735064416267
3.5	0.21635734020056757
3.5099999999999993	0.2218778664672154
3.5199999999999996	0.22187785607568136
3.53	0.22187784581380543
3.54	0.22187783567925157
3.55	0.22187782566972913
3.56	0.20139621213744224
3.5699999999999994	0.1994050506409612
3.58	0.19797084469500337
3.59	0.19680676821300266
3.5999999999999996	0.19581121794746612
3.6100000000000003	0.2103516791733401
3.62	0.2094342174495905
3.6299999999999994	0.20859905785397287
3.6399999999999997	0.15521695249605585
3.65	0.15481945916606327
3.6599999999999993	0.15444800607620696
3.67	0.15409911708711682
3.6799999999999997	0.1537700296329354
3.6899999999999995	0.1534585038614232
3.6999999999999997	0.15316269294228357
3.7100000000000004	0.1528810521396512
3.7199999999999993	0.15261227334661395
3.73	0.15235523686287222
3.7399999999999993	0.1521089751614129
3.75	0.19082260360198433
3.76	0.1904641589793716
3.7699999999999996	0.1901194468797355
3.7799999999999994	0.189787521161822
3.79	0.18946753645916423
3.7999999999999994	0.18915873368084746
3.81	0.20239159201137732
3.8199999999999994	0.2020603898907843
3.8300000000000005	0.20173995087908933
3.8400000000000003	0.20142967752601731
3.85	0.201129022967482
3.86	0.17786796046542463
3.8699999999999997	0.17764604642772439
3.88	0.17743051829675846
3.8899999999999992	0.17722107201604428
3.8999999999999995	0.17701742543659063
3.9099999999999993	0.14866600627639953
3.9199999999999995	0.14852967800016692
3.9299999999999997	0.14839688498782422
3.9400000000000004	0.14826747973549192
3.9499999999999997	0.14814132397394325
3.9600000000000004	0.14396938096695344
3.9699999999999998	0.14385581708878115
3.98	0.14374497548075194
3.99	0.14363675390850975
4.	0.11940114322365505
4.01	0.11932967085831357
4.02	0.11925980533607404
4.03	0.11919149107748213
4.04	0.1191246753297611
4.05	0.13085275901480686
4.06	0.13077549673745703
4.07	0.1306998794722809
4.08	0.1306258544885951
4.09	0.13055337150481944
4.1	0.13048238253414146
4.109999999999999	0.13303255709252862
4.12	0.1329616565548993
4.13	0.13289217518904614
4.14	0.13282407116093023
4.1499999999999995	0.13275730439639927
4.16	0.1464073021623878
4.17	0.14632914147661133
4.18	0.14625248162710788
4.1899999999999995	0.14617728083699053
4.2	0.14610349896802208
4.21	0.15401539667445913
4.22	0.15393635795961916
4.2299999999999995	0.15385877768395123
4.24	0.1537826173720905
4.25	0.1537078399630074
4.26	0.16041170256786694
4.27	0.16033308388326123
4.28	0.16025586325006275
4.29	0.16018000555675704
4.3	0.14954653997657058
4.31	0.14948264632266386
4.32	0.14941985232069674
4.33	0.1493581314920242
4.34	0.1492974582311849
4.35	0.14923780776788886
4.36	0.12831457238683666
4.37	0.1282718989269171
4.38	0.12822992618132423
4.39	0.12818863826299293
4.3999999999999995	0.13538254016308776
4.41	0.1353379374390158
4.42	0.13529405055565813
4.430000000000001	0.13525086376156353
4.4399999999999995	0.13520836177202508
4.45	0.13516652975099702
4.46	0.1516866672561951
4.47	0.1516355895456083
4.479999999999999	0.15158530682337495
4.49	0.15153580228024816
4.5	0.1514870595811173
4.510000000000001	0.15143906284764694
4.52	0.15796844466619828
4.53	0.15791776247153194
4.539999999999999	0.1578678447177321
4.550000000000001	0.1578186758748334
4.56	0.16259286786650579
4.57	0.16254219076382356
4.58	0.16249226308200793
4.59	0.1624430699705967
4.6	0.16239459696642677
4.61	0.15569893011491973
4.62	0.15565563118037512
4.63	0.15561295569966463
4.640000000000001	0.15557089172323543
4.6499999999999995	0.15552942760112085
4.660000000000001	0.15548855197333106
4.67	0.1484999626828621
4.68	0.14846370307284287
4.6899999999999995	0.14842795012285728
4.7	0.14624424164647715
4.71	0.1462104734812697
4.72	0.14617717057516286
4.7299999999999995	0.14614432448456266
4.74	0.14611192696428374
4.75	0.14607996996163078
4.76	0.14604844561069785
4.77	0.14601734622687704
4.78	0.14598666430156684
4.79	0.1459563924970714
4.8	0.15425518326185184
4.81	0.15422225052571026
4.82	0.15418975329348095
4.83	0.1541576840476492
4.84	0.15412603543711315
4.85	0.15409480027254518
4.86	0.1540639715219131
4.87	0.15403354230615357
4.88	0.15400350589499232
4.89	0.15397385570290445
4.8999999999999995	0.15394458528520932
4.91	0.15391568833429553
4.92	0.13872959842338403
4.93	0.13870670523217096
4.9399999999999995	0.13868410001690093
4.95	0.1386617780984859
4.96	0.13863973489429962
4.97	0.13861796591569595
4.9799999999999995	0.1385964667656053
4.990000000000001	0.1385752331362061
4.999999999999999	0.13855426080666877
5.01	0.13853354564096956
5.02	0.13851308358577136
5.03	0.1384928706683689
5.04	0.1384729029946971
5.05	0.1384531767473985
5.06	0.13843368818394916
5.07	0.13841443363484018
5.080000000000001	0.138395409501813
5.09	0.15466335733630973
5.1	0.15464015451136154
5.11	0.15461722727552998
5.119999999999999	0.1545945714435791
5.130000000000001	0.15457218290999705
5.14	0.15455005764712132
5.15	0.15452819170331777
5.16	0.15450658120121122
5.17	0.15448522233596587
5.18	0.15446411137361385
5.19	0.15444324464943113
5.2	0.15442261856635758
5.21	0.15440222959346095
5.22	0.15438207426444353
5.2299999999999995	0.1518309607457886
5.24	0.15181190321264537
5.25	0.15179306194665765
5.260000000000001	0.15177443383336503
5.27	0.15175601581410036
5.280000000000001	0.15173780488476515
5.29	0.13979958453303146
5.3	0.1397844667224847
5.31	0.1397695170836043
5.32	0.1397547332503331
5.33	0.13974011289787494
5.34	0.13972565374181603
5.35	0.13971135353726905
5.360000000000001	0.13969721007803929
5.37	0.1396832211958119
5.38	0.1396693847593593
5.39	0.13965569867376876
5.3999999999999995	0.13964216087968942
5.41	0.1396287693525977
5.42	0.15471426774193905
5.43	0.15469817534339228
5.4399999999999995	0.15468225566698066
5.45	0.1546665063788619
5.459999999999999	0.15465092518406692
5.47	0.1546355098257138
5.4799999999999995	0.15462025808424137
5.49	0.1546051677766603
5.5	0.15459023675582304
5.51	0.14348578140364365
5.52	0.14347318484663935
5.529999999999999	0.14346072000295532
5.539999999999999	0.14344838514524474
5.55	0.14343617857396848
5.56	0.1434240986168544
5.57	0.14341214362836882
5.58	0.14340031198919995
5.59	0.1433886021057535
5.6	0.1433770124096598
5.61	0.14336554135729207
5.62	0.14203074281377265
5.63	0.1420197110455913
5.64	0.1420087913204209
5.6499999999999995	0.1419979822161147
5.66	0.1419872823325926
5.670000000000001	0.14197669029142923
5.679999999999999	0.14196620473545113
5.6899999999999995	0.14195582432834247
5.700000000000001	0.14194554775425974
5.71	0.14193537371745465
5.719999999999999	0.14192530094190572
5.7299999999999995	0.14191532817095726
5.739999999999999	0.14190545416696668
5.75	0.14189567771095904
5.760000000000001	0.14188599760228957
5.7700000000000005	0.1406393027130148
5.78	0.14062997655106657
5.789999999999999	0.14062074161840118
5.8	0.14061159680439939
5.809999999999999	0.14060254101488873
5.819999999999999	0.1405935731718523
5.83	0.1405846922131429
5.839999999999999	0.1405758970922035
5.85	0.14056718677779376
5.86	0.14055856025372163
5.870000000000001	0.14055001651858093
5.88	0.1405415545854944
5.889999999999999	0.1405331734818615
5.899999999999999	0.14052487224911192
5.91	0.14051664994246402
5.92	0.14050850563068767
5.93	0.14050043839587278
5.939999999999999	0.14049244733320138
5.949999999999999	0.14048453155072552
5.96	0.13916686104890366
5.97	0.13915923737449654
5.9799999999999995	0.13915168502279532
5.990000000000001	0.1391442031670469
6.	0.1391367909920942
6.01	0.13912944769418292
6.02	0.1391221724807712
6.03	0.13911496457034372
6.039999999999999	0.13910782319222925
6.05	0.1391007475864216
6.06	0.139093737003404
6.07	0.13908679070397703
6.08	0.13907990795909006
6.09	0.13907308804967522
6.1	0.13906633026648565
6.11	0.13905963390993548
6.12	0.13905299828994425
6.13	0.13904642272578305
6.14	0.13903990654592446
6.150000000000001	0.13903344908789486
6.160000000000001	0.13655895054906989
6.17	0.13655283174445607
6.180000000000001	0.1365467677191193
6.1899999999999995	0.13654075786772837
6.200000000000001	0.13653480159300846
6.21	0.1365288983056135
6.22	0.13652304742400223
6.2299999999999995	0.13651724837431523
6.24	0.13651150059025505
6.250000000000001	0.13650580351296832
6.260000000000001	0.1365001565909296
6.2700000000000005	0.1364945592798281
6.28	0.1364890110424558
6.29	0.13648351134859776
6.299999999999999	0.13647805967492496
6.3100000000000005	0.1364726555048878
6.32	0.13646729832861293
6.33	0.13646198764280124
6.34	0.13645672295062725
6.349999999999999	0.13645150376164117
6.359999999999999	0.13644632959167222
6.370000000000001	0.13402733678221773
6.379999999999999	0.13402242956410812
6.39	0.1340175644137539
6.4	0.1340127408874621
6.41	0.13400795854715256
6.42	0.13400321696027448
6.43	0.13399851569972385
6.4399999999999995	0.1339938543437626
6.45	0.13398923247593933
6.46	0.1339846496850111
6.47	0.13398010556486648
6.4799999999999995	0.13397559971445044
6.489999999999999	0.1339711317376899
6.499999999999999	0.13396670124342086
6.510000000000001	0.1339623078453171
6.52	0.13395795116181933
6.53	0.1339536308160659
6.54	0.13394934643582548
6.55	0.13394509765342885
6.559999999999999	0.13394088410570437
6.57	0.1339367054339124
6.580000000000001	0.13393256128368206
6.59	0.13389258726561998
6.599999999999999	0.1338885132952182
6.61	0.13388447279086185
6.62	0.13388046541522186
6.63	0.13387649083503284
6.64	0.13387254872103602
6.65	0.1338686387479221
6.66	0.13386476059427596
6.669999999999999	0.13386091394252186
6.679999999999999	0.13385709847886956
6.6899999999999995	0.13385331389326116
6.700000000000001	0.1338495598793194
6.71	0.13384583613429588
6.72	0.13384214235902095
6.729999999999999	0.13383847825785405
6.739999999999999	0.13383484353863467
6.750000000000001	0.13383123791263465
6.76	0.13382766109451025
6.7700000000000005	0.13382411280225634
6.78	0.13382059275716016
6.789999999999999	0.13381710068375663
6.800000000000001	0.13381363630978324
6.81	0.13381019936613742
6.82	0.13380678958683276
6.83	0.1338034067089569
6.84	0.13380005047263036
6.849999999999999	0.13821652649627925
6.86	0.13821300091355868
6.87	0.13820950295417894
6.879999999999999	0.13820603235318935
6.89	0.13820258884866607
6.9	0.13819917218167171
6.910000000000001	0.13819578209621564
6.920000000000001	0.1381924183392146
6.93	0.13818908066045393
6.9399999999999995	0.13818576881254974
6.950000000000001	0.13818248255091137
6.96	0.13817922163370444
6.97	0.13817598582181476
6.9799999999999995	0.13817277487881197
6.990000000000001	0.1381695885709149
6.999999999999999	0.13816642666695672
7.01	0.13732844422219873
7.02	0.13732536795705627
7.029999999999999	0.13732231513102605
7.04	0.13731928552574355
7.050000000000001	0.13731627892526252
7.059999999999999	0.13731329511602433
7.069999999999999	0.13731033388682637
7.080000000000001	0.1373073950287924
7.09	0.1373044783353422
7.1000000000000005	0.13730158360216205
7.109999999999999	0.13729871062717594
7.12	0.1372958592105168
7.13	0.1372930291544983
7.14	0.13729022026358717
7.15	0.13728743234437574
7.160000000000001	0.13728466520555505
7.17	0.13728191865788808
7.180000000000001	0.13727919251418388
7.189999999999999	0.1372764865892713
7.2	0.13394571175715891
7.21	0.13394317342066608
7.22	0.1339406538145495
7.2299999999999995	0.13393815277001422
7.24	0.13393567012007024
7.25	0.1339332056995094
7.26	0.1339307593448839
7.269999999999999	0.1339283308944837
7.28	0.1339259201883158
7.290000000000001	0.13392352706808228
7.300000000000001	0.13392115137715957
7.3100000000000005	0.13391879296057804
7.319999999999999	0.13391645166500166
7.33	0.13391412733870725
7.34	0.13391181983156572
7.349999999999999	0.133909528995022
7.36	0.1339072546820755
7.37	0.13390499674726206
7.38	0.13390275504663446
7.390000000000001	0.13390052943774428
7.400000000000001	0.13389831977962385
7.410000000000001	0.1338961259327681
7.42	0.1396336491735689
7.430000000000001	0.13963129715807812
7.439999999999998	0.1396289618958318
7.450000000000001	0.1396266432412135
7.46	0.1396243410501058
7.470000000000001	0.1396220551798716
7.4799999999999995	0.13961978548933685
7.490000000000002	0.139617531838773
7.499999999999999	0.13961529408987985
7.510000000000001	0.13961307210576843
7.519999999999998	0.13961086575094414
7.529999999999999	0.1396086748912907
7.540000000000002	0.14602824278497492
7.550000000000001	0.1460258792179655
7.56	0.1460235321763502
7.570000000000001	0.1460212015191761
7.58	0.1460188871069124
7.59	0.14601658880143398
7.599999999999998	0.14601430646600472
7.610000000000002	0.14601203996526094
7.619999999999999	0.14600978916519622
7.629999999999999	0.14600755393314468
7.639999999999998	0.14600533413776606
7.6499999999999995	0.1460031296490298
7.660000000000002	0.14600094033820038
7.669999999999999	0.1459987660778218
7.680000000000001	0.1459966067417032
7.6899999999999995	0.14599446220490414
7.7	0.14599233234372028
7.710000000000001	0.14599021703566883
7.719999999999998	0.14598811615947507
7.7299999999999995	0.15211507063083907
7.740000000000002	0.1521128206027474
7.749999999999999	0.1521105858590627
7.759999999999999	0.15210836627315671
7.77	0.1521061617196404
7.780000000000001	0.1521039720743499
7.79	0.15210179721433223
7.800000000000002	0.15209963701783205
7.810000000000001	0.15209749136427772
7.820000000000001	0.15209536013426825
7.830000000000001	0.15209324320955986
7.839999999999998	0.14841188360401472
7.849999999999998	0.14840989476751962
7.86	0.14840791922000662
7.869999999999999	0.1484059568531951
7.880000000000002	0.14840400755984565
7.890000000000001	0.14840207123374843
7.900000000000002	0.14840014776971164
7.91	0.14839823706355001
7.920000000000001	0.14839633901207408
7.930000000000001	0.14839445351307856
7.9399999999999995	0.14839258046533219
7.950000000000001	0.148390719768566
7.960000000000001	0.1483888713234637
7.9700000000000015	0.1483870350316505
7.9799999999999995	0.14838521079568306
7.989999999999999	0.1483833985190391
7.999999999999998	0.14838159810610754
8.01	0.1483798094621782
8.019999999999998	0.14837803249343215
8.03	0.1483762671069322
8.039999999999997	0.14837451321061265
8.050000000000002	0.14837277071327054
8.06	0.14837103952455574
8.069999999999999	0.14836931955496216
8.08	0.14836761071581814
8.09	0.14836591291927784
8.100000000000001	0.14836422607831196
8.109999999999998	0.15675835036901986
8.12	0.15675649139219566
8.13	0.1567546443621605
8.14	0.15675280918526202
8.15	0.1567509857687126
8.159999999999998	0.15674917402057995
8.169999999999998	0.15674737384977774
8.18	0.15674558516605724
8.19	0.15674380787999767
8.2	0.15674204190299784
8.21	0.1567402871472674
8.22	0.1567385435258179
8.23	0.1567368109524548
8.24	0.15673508934176875
8.249999999999998	0.15673337860912756
8.26	0.15673167867066745
8.27	0.1567299894432858
8.28	0.1567283108446326
8.289999999999997	0.15672664279310242
8.3	0.15672498520782713
8.309999999999999	0.15095090182640955
8.32	0.15094938328876092
8.33	0.15094787423841968
8.340000000000002	0.15094637460305058
8.35	0.15094488431096698
8.360000000000001	0.15094340329112402
8.370000000000001	0.15094193147311177
8.380000000000003	0.15094046878714895
8.39	0.15093901516407618
8.4	0.15007678610214414
8.409999999999998	0.15007536672784527
8.419999999999998	0.15007395611172142
8.43	0.1500725541877997
8.44	0.15007116089069114
8.449999999999998	0.15006977615558484
8.459999999999997	0.15006839991824167
8.469999999999999	0.15006703211498887
8.48	0.15006567268271404
8.49	0.1500643215588594
8.5	0.15006297868141633
8.51	0.15006164398891972
8.520000000000001	0.15006031742044226
8.529999999999998	0.15005899891558924
8.54	0.15005768841449332
8.55	0.1500563858578085
8.559999999999999	0.1500550911867058
8.570000000000002	0.15005380434286722
8.58	0.15005252526848134
8.59	0.15005125390623753
8.599999999999998	0.15004999019932147
8.609999999999998	0.14919802914814986
8.619999999999997	0.14919679470023195
8.630000000000003	0.14919556765534997
8.64	0.1491943479592473
8.65	0.14919313555813407
8.66	0.14919193039868192
8.67	0.1491907324280199
8.68	0.14918954159372969
8.690000000000001	0.14918835784384127
8.699999999999998	0.14918718112682844
8.71	0.14918601139160417
8.72	0.14918484858751685
8.730000000000002	0.14918369266434536
8.739999999999998	0.14918254357229532
8.750000000000002	0.14918140126199467
8.76	0.14918026568448964
8.77	0.14917913679124042
8.779999999999998	0.14917801453411744
8.789999999999997	0.14917689886539712
8.8	0.14917578973775805
8.809999999999999	0.1491746871042771
8.82	0.14917359091842516
8.830000000000002	0.14917250113406402
8.839999999999998	0.14917141770544187
8.849999999999998	0.14917034058719003
8.860000000000001	0.14916926973431902
8.869999999999997	0.14916820510221493
8.88	0.1491671466466359
8.89	0.1491660943237083
8.9	0.1491650480899236
8.91	0.15167532704905776
8.919999999999998	0.15167425774979207
8.930000000000001	0.15167319461393663
8.94	0.1516721375979742
8.950000000000001	0.15167108665874715
8.959999999999999	0.15167004175345403
8.969999999999999	0.15166900283964602
8.979999999999999	0.1516679698752238
8.990000000000002	0.15166694281843393
9.000000000000002	0.15166592162786588
9.009999999999998	0.1516649062624486
9.02	0.15166389668144725
9.03	0.15166289284446025
9.040000000000001	0.15166189471141592
9.05	0.15166090224256928
9.059999999999999	0.15165991539849952
9.07	0.15165893414010612
9.08	0.15165795842860658
9.09	0.15165698822553297
9.1	0.151656023492729
9.11	0.15165506419234775
9.120000000000001	0.15165411028684778
9.13	0.15165316173899096
9.14	0.1516522185118394
9.15	0.15165128056875277
9.16	0.1516503478733854
9.169999999999998	0.1516494203896836
9.179999999999998	0.15164849808188313
9.189999999999998	0.15164758091450606
9.2	0.15164666885235856
9.21	0.15164576186052817
9.220000000000002	0.1516448599043811
9.23	0.15164396294955956
9.239999999999998	0.15164307096197963
9.250000000000002	0.1516421839078284
9.260000000000002	0.15164130175356147
9.269999999999998	0.1516404244659007
9.280000000000001	0.15163955201183146
9.290000000000001	0.1483322278488015
9.3	0.14833140218234456
9.31	0.1483305810475106
9.320000000000002	0.14832976441369883
9.330000000000002	0.14832895225054968
9.339999999999998	0.14832814452794207
9.35	0.14832734121599156
9.36	0.1483265422850484
9.37	0.14832574770569495
9.379999999999999	0.148324957448744
9.39	0.14832417148523633
9.400000000000002	0.1483233897864388
9.41	0.14832261232384256
9.42	0.1483218390691606
9.430000000000001	0.1483210699943259
9.439999999999998	0.14832030507148974
9.45	0.14831954427301944
9.46	0.14831878757149622
9.47	0.1523631118525838
9.48	0.15236232187586163
9.489999999999998	0.1523615361373449
9.500000000000002	0.1523607546089799
9.51	0.15235997726292871
9.520000000000001	0.15235920407156792
9.530000000000001	0.15235843500748641
9.54	0.1523576700434834
9.55	0.15235690915256686
9.56	0.15235615230795121
9.57	0.15364285689268847
9.579999999999998	0.15364209535236562
9.589999999999998	0.153641337846601
9.600000000000001	0.15364058434897623
9.610000000000001	0.15363983483327406
9.62	0.15363908927347653
9.630000000000003	0.1536383476437634
9.64	0.15363760991851017
9.650000000000002	0.1536368760722867
9.66	0.15363614607985535
9.669999999999998	0.15363541991616908
9.680000000000001	0.15363469755636994
9.689999999999998	0.1536339789757879
9.699999999999998	0.15363326414993825
9.709999999999999	0.15363255305452087
9.719999999999999	0.15363184566541802
9.729999999999999	0.1511693640523268
9.74	0.15116868625871654
9.750000000000002	0.15116801198449228
9.76	0.15116734120699674
9.77	0.1511666739037419
9.78	0.15116601005240765
9.79	0.1511653496308401
9.800000000000002	0.15116469261705048
9.809999999999999	0.15116403898921335
9.819999999999999	0.1511633887256656
9.829999999999998	0.15116274180490466
9.839999999999998	0.15116209820558743
9.850000000000001	0.15116145790652882
9.86	0.15116082088670024
9.87	0.15116018712522858
9.879999999999999	0.15115955660139457
9.889999999999999	0.15115892929463173
9.9	0.15115830518452478
9.909999999999998	0.15115768425080875
9.92	0.15115706647336724
9.929999999999998	0.1511564518322315
9.939999999999998	0.15115584030757925
9.95	0.15115523187973298
9.959999999999999	0.15115462652915906
9.969999999999999	0.15115402423646682
9.980000000000002	0.15115342498240636
9.99	0.15115282874786873
10.000000000000002	0.15115223551388354
10.009999999999998	0.15115164526161856
10.019999999999998	0.15115105797237796
10.03	0.15446583019105992
10.039999999999997	0.1544652229877289
10.05	0.1544646188211976
10.06	0.15446401767249895
10.07	0.15446341952280288
10.079999999999998	0.15446282435341518
10.09	0.15446223214577628
10.1	0.15446164288145994
10.109999999999998	0.1544610565421727
10.12	0.1544604731097522
10.129999999999999	0.15445989256616627
10.14	0.1544593148935121
10.15	0.15445874007401486
10.160000000000002	0.15445816809002677
10.17	0.1544575989240261
10.179999999999998	0.15445703255861587
10.189999999999998	0.15445646897652324
10.199999999999998	0.15445590816059818
10.210000000000003	0.15445535009381262
10.22	0.15445479475925913
10.23	0.1544542421401505
10.24	0.15445369221981825
10.25	0.15445314498171184
10.26	0.15445260040939787
10.27	0.15445205848655877
10.280000000000001	0.15445151919699207
10.29	0.15445098252460962
10.299999999999999	0.15445044845343622
10.310000000000002	0.15444991696760915
10.32	0.14948548109966758
10.33	0.14948498802642196
10.34	0.14948449733095345
10.349999999999998	0.14948400899881636
10.359999999999998	0.14948352301566584
10.369999999999997	0.14948303936725726
10.379999999999999	0.14948255803944552
10.389999999999999	0.1494820790181838
10.4	0.14948160228952323
10.41	0.14948112783961173
10.420000000000002	0.14948065565469373
10.429999999999998	0.1494801857211086
10.440000000000001	0.1494797180252908
10.450000000000001	0.14947925255376857
10.459999999999999	0.14947878929316308
10.470000000000002	0.1494783282301881
10.479999999999999	0.1494778693516492
10.49	0.14947741264444256
10.5	0.1439264278645969
10.509999999999998	0.14392600843433265
10.52	0.14392559098110452
10.53	0.14392517549309577
10.539999999999997	0.14392476195857068
10.549999999999999	0.14392435036587378
10.56	0.14392394070342948
10.570000000000002	0.14392353295974109
10.58	0.14392312712339056
10.590000000000002	0.14392272318303756
10.6	0.14392232112741896
10.609999999999998	0.14392192094534834
10.620000000000001	0.14392152262571523
10.630000000000003	0.14392112615748473
10.640000000000002	0.14392073152969634
10.65	0.14392033873146445
10.659999999999998	0.1439199477519765
10.670000000000002	0.14391955858049343
10.679999999999998	0.14391917120634837
10.69	0.14391878561894664
10.699999999999998	0.14391840180776483
10.709999999999999	0.14391801976235033
10.72	0.14391763947232092
10.73	0.14391726092736395
10.739999999999998	0.14391688411723613
10.749999999999998	0.14391650903176262
10.760000000000002	0.14391613566083689
10.770000000000001	0.14391576399441994
10.780000000000001	0.14391539402253967
10.79	0.1439150257352908
10.8	0.1439146591228339
10.809999999999999	0.1439142941753951
10.820000000000002	0.14391393088326562
10.83	0.1439135692368011
10.839999999999998	0.1439132092264212
10.849999999999998	0.14391285084260919
10.859999999999998	0.14391249407591147
10.869999999999997	0.1439121389169367
10.880000000000003	0.1439117853563559
10.89	0.1439114333849016
10.9	0.1439110829933674
10.909999999999998	0.14391073417260766
10.920000000000002	0.1439103869135369
10.93	0.14391004120712947
10.94	0.1439096970444188
10.949999999999998	0.14390935441649744
10.959999999999999	0.14390901331451617
10.970000000000002	0.1439086737296836
10.979999999999999	0.14390833565326622
10.989999999999998	0.14390799907658716
11.000000000000002	0.1439076639910265
11.009999999999998	0.14390733038802045
11.02	0.14390699825906092
11.03	0.14390666759569531
11.039999999999997	0.14390633838952593
11.050000000000002	0.1439060106322096
11.060000000000002	0.1439056843154573
11.070000000000002	0.14390535943103372
11.080000000000002	0.14390503597075685
11.09	0.14390471392649756
11.1	0.1439043932901794
11.11	0.14390407405377784
11.120000000000001	0.14390375620932022
11.130000000000003	0.1439034397488852
11.139999999999999	0.15084959733210285
11.150000000000002	0.15084925259896553
11.16	0.15084890936098133
11.169999999999998	0.15084856760966628
11.180000000000001	0.1508482273365908
11.189999999999998	0.15084788853337927
11.199999999999998	0.15084755119170967
11.21	0.15084721530331313
11.220000000000002	0.15084688085997355
11.230000000000002	0.15084654785352727
11.239999999999998	0.15084621627586242
11.250000000000002	0.15084588611891894
11.259999999999998	0.150845557374688
11.269999999999998	0.15084523003521147
11.28	0.15084490409258183
11.289999999999997	0.1508445795389416
11.3	0.15084425636648302
11.31	0.15084393456744777
11.319999999999999	0.15084361413412656
11.330000000000002	0.15084329505885863
11.340000000000002	0.1508429773340315
11.35	0.1508426609520809
11.36	0.1508423459054898
11.369999999999997	0.15084203218678857
11.38	0.15084171978855454
11.390000000000002	0.1508414087034115
11.4	0.1508410989240295
11.410000000000002	0.15084079044312437
11.42	0.1508404832534577
11.430000000000001	0.150840177347836
11.44	0.15083987271911092
11.45	0.15083956936017864
11.459999999999999	0.15083926726397942
11.469999999999999	0.15083896642349753
11.48	0.1508386668317609
11.49	0.15083836848184076
11.499999999999998	0.1508380713668511
11.510000000000002	0.15083777547994884
11.52	0.1508374808143331
11.53	0.15083718736324503
11.54	0.15083689511996776
11.550000000000002	0.15083660407782556
11.559999999999999	0.15083631423018404
11.569999999999999	0.15083602557044967
11.58	0.15083573809206927
11.59	0.15083545178853033
11.600000000000001	0.15083516665336
11.61	0.15083488268012513
11.620000000000001	0.15083459986243225
11.63	0.15083431819392684
11.64	0.15083403766829317
11.650000000000002	0.1508337582792543
11.659999999999998	0.15083348002057137
11.669999999999998	0.15083320288604377
11.680000000000001	0.1508329268695084
11.690000000000001	0.15083265196484003
11.7	0.15083237816595035
11.709999999999999	0.15083210546678805
11.72	0.15083183386133864
11.729999999999999	0.15083156334362408
11.74	0.1508312939077024
11.750000000000002	0.15083102554766759
11.76	0.15083075825764947
11.770000000000001	0.15083049203181315
11.78	0.15083022686435893
11.789999999999997	0.150829962749522
11.8	0.15082969968157248
11.809999999999999	0.15082943765481469
11.82	0.1508291766635872
11.830000000000002	0.15082891670226262
11.839999999999998	0.15082865776524718
11.85	0.15082839984698077
11.86	0.1508281429419363
11.869999999999997	0.1508278870446199
11.879999999999999	0.1508276321495705
11.889999999999999	0.15082737825135956
11.9	0.15082712534459067
11.910000000000002	0.1508268734238999
11.919999999999998	0.15082662248395487
11.929999999999998	0.15082637251945513
11.939999999999998	0.1508261235251316
11.950000000000001	0.1508258754957464
11.960000000000003	0.1508256284260927
11.970000000000002	0.15082538231099446
11.98	0.15082513714530615
11.989999999999998	0.15082489292391282
12.	0.1508246496417295
12.01	0.15082440729370128
12.020000000000001	0.15082416587480293
12.030000000000001	0.13901926240041657
12.040000000000003	0.13901905885830282
12.049999999999999	0.1390188560928661
12.059999999999999	0.13901865409993683
12.070000000000002	0.13901845287537018
12.079999999999998	0.13901825241504537
12.089999999999998	0.13901805271486567
12.1	0.13901785377075848
12.110000000000001	0.1390176555786747
12.119999999999997	0.1390174581345891
12.130000000000003	0.13901726143449958
12.140000000000002	0.1390170654744276
12.149999999999999	0.13901687025041756
12.159999999999998	0.13901667575853688
12.170000000000002	0.1390164819948757
12.179999999999998	0.139016288955547
12.190000000000001	0.13901609663668602
12.2	0.13901590503445052
12.209999999999999	0.1390157141450204
12.219999999999999	0.13901552396459743
12.23	0.13901533448940565
12.240000000000002	0.1390151457156905
12.250000000000002	0.13901495763971905
12.259999999999998	0.13901477025778014
12.269999999999998	0.13901458356618349
12.279999999999998	0.13901439756126027
12.290000000000001	0.13901421223936253
12.300000000000002	0.13901402759686318
12.309999999999999	0.13901384363015612
12.320000000000002	0.13901366033565554
12.329999999999998	0.1390134777097962
12.339999999999998	0.13901329574903332
12.35	0.13901311444984216
12.360000000000001	0.139012933808718
12.370000000000001	0.13901275382217615
12.380000000000003	0.1390125744867516
12.389999999999999	0.13901239579899918
12.4	0.13901221775549308
12.409999999999998	0.13901204035282697
12.420000000000002	0.13901186358761367
12.43	0.1390116874564852
12.44	0.13901151195609268
12.45	0.13901133708310598
12.46	0.13901116283421389
12.47	0.1390109892061236
12.479999999999999	0.13901081619556094
12.489999999999998	0.13901064379927028
12.500000000000002	0.13901047201401398
12.51	0.1390103008365727
12.52	0.1390101302637452
12.530000000000001	0.13900996029234794
12.54	0.13900979091921525
12.550000000000002	0.1390096221411993
12.559999999999999	0.1390094539551696
12.57	0.1390092863580132
12.580000000000002	0.13900911934663437
12.590000000000002	0.13900895291795484
12.599999999999996	0.13900878706891326
12.61	0.1390086217964652
12.620000000000001	0.13900845709758328
12.63	0.1390082929692567
12.639999999999999	0.13900812940849155
12.650000000000004	0.13900796641231034
12.660000000000002	0.1390078039777519
12.67	0.1390076421018716
12.679999999999998	0.13900748078174102
12.69	0.13900732001444774
12.700000000000001	0.13900715979709535
12.710000000000003	0.13900700012680353
12.719999999999997	0.1390068410007076
12.729999999999999	0.13900668241595865
12.74	0.13900652436972336
12.749999999999996	0.13900636685918397
12.76	0.13900620988153808
12.770000000000001	0.13900605343399847
12.779999999999998	0.13900589751379336
12.790000000000004	0.13900574211816605
12.799999999999999	0.13900558724437456
12.810000000000002	0.13900543288969214
12.819999999999999	0.1390052790514068
12.83	0.1390051257268211
12.840000000000002	0.13900497291325245
12.85	0.13900482060803265
12.859999999999998	0.13900466880850795
12.87	0.139004517512039
12.879999999999999	0.1390043667160007
12.890000000000002	0.13900421641778207
12.9	0.1390040666147863
12.91	0.13900391730443032
12.920000000000002	0.13900376848414533
12.93	0.13900362015137604
12.94	0.13900347230358093
12.949999999999998	0.13900332493823228
12.960000000000004	0.13900317805281565
12.97	0.13900303164483022
12.98	0.1390028857117886
12.990000000000002	0.13900274025121653
13.	0.13900259526065295
13.010000000000002	0.13900245073765014
13.020000000000001	0.13900230667977315
13.030000000000001	0.13900216308460017
13.040000000000003	0.13900201994972214
13.05	0.1390018772727429
13.06	0.13900173505127886
13.070000000000004	0.13900159328295916
13.079999999999998	0.1390014519654255
13.09	0.139001311096332
13.099999999999998	0.13900117067334505
13.110000000000001	0.1390010306941437
13.120000000000003	0.13900089115641903
13.130000000000003	0.139000752057874
13.14	0.13900061339622416
13.149999999999999	0.13900047516919678
13.160000000000002	0.13900033737453107
13.17	0.13900020000997815
13.18	0.13900006307330096
13.19	0.138999926562274
13.2	0.13899979047468353
13.209999999999999	0.1389996548083275
13.220000000000002	0.13899951956101497
13.229999999999999	0.13899938473056675
13.240000000000002	0.13899925031481494
13.25	0.13899911631160278
13.260000000000002	0.13899898271878486
13.270000000000001	0.1389988495342268
13.279999999999998	0.13899871675580533
13.29	0.13899858438140825
13.300000000000002	0.13899845240893424
13.309999999999999	0.1389983208362928
13.319999999999999	0.13899818966140418
13.33	0.13899805888219965
13.340000000000003	0.1389979284966207
13.349999999999998	0.13899779850261967
13.360000000000003	0.1389976688981596
13.369999999999996	0.13899753968121356
13.38	0.13899741084976544
13.39	0.13899728240180922
13.4	0.13899715433534926
13.409999999999997	0.1389970266484
13.419999999999998	0.13899689933898624
13.430000000000001	0.13899677240514272
13.440000000000001	0.13899664584491417
13.450000000000001	0.1389965196563554
13.460000000000003	0.138996393837531
13.470000000000002	0.1389962683865156
13.48	0.13899614330139332
13.489999999999998	0.13899601858025828
13.5	0.13899589422121403
13.509999999999996	0.13899577022237386
13.519999999999998	0.13899564658186064
13.530000000000003	0.1389955232978065
13.540000000000001	0.1389954003683533
13.550000000000004	0.13899527779165208
13.559999999999999	0.13899515556586328
13.569999999999997	0.1389950336891563
13.579999999999997	0.13899491215971035
13.590000000000002	0.13899479097571313
13.600000000000001	0.13899467013536188
13.61	0.13899454963686267
13.619999999999997	0.13899442947843058
13.629999999999999	0.13899430965828957
13.639999999999999	0.13899419017467265
13.650000000000002	0.13899407102582145
13.660000000000002	0.13899395220998642
13.670000000000002	0.13899383372542676
13.679999999999998	0.13899371557041032
13.689999999999998	0.1389935977432134
13.7	0.13899348024212116
13.710000000000004	0.13899336306542706
13.720000000000002	0.13899324621143302
13.729999999999999	0.13899312967844918
13.739999999999998	0.13899301346479462
13.750000000000002	0.13899289756879607
13.76	0.13899278198878884
13.77	0.13899266672311628
13.779999999999998	0.13899255177013006
13.790000000000003	0.1389924371281899
13.800000000000002	0.13899232279566345
13.809999999999999	0.1389922087709266
13.82	0.13899209505236293
13.83	0.13899198163836407
13.840000000000002	0.1389918685273296
13.850000000000003	0.1389917557176667
13.860000000000001	0.13899164320779048
13.870000000000001	0.13899153099612369
13.879999999999997	0.13899141908109683
13.889999999999999	0.13899130746114804
13.9	0.13899119613472288
13.91	0.13899108510027472
13.919999999999998	0.1389909743562642
13.93	0.13899086390115942
13.939999999999998	0.1389907537334361
13.95	0.13899064385157708
13.96	0.13899053425407262
13.97	0.13899042493942035
13.98	0.1389903159061249
13.99	0.13899020715269836
13.999999999999996	0.13899009867765977
14.010000000000002	0.13898999047953528
14.020000000000001	0.14269878186706994
14.030000000000001	0.14269866839668566
14.040000000000003	0.1426985552135794
14.050000000000002	0.142698442316227
14.060000000000004	0.14269832970311191
14.070000000000002	0.14269821737272453
14.079999999999998	0.14269810532356259
14.090000000000002	0.142697993554131
14.1	0.1426978820629415
14.11	0.14269777084851334
14.12	0.1426976599093723
14.130000000000004	0.14269754924405167
14.14	0.14269743885109118
14.150000000000004	0.14269732872903773
14.16	0.14269721887644507
14.170000000000003	0.14269710929187363
14.180000000000001	0.14269699997389074
14.19	0.1426968909210705
14.2	0.14269678213199358
14.209999999999999	0.14269667360524735
14.219999999999997	0.1426965653394259
14.229999999999999	0.14269645733312983
14.240000000000002	0.1426963495849662
14.25	0.14269624209354878
14.260000000000002	0.14269613485749755
14.270000000000001	0.1426960278754391
14.279999999999998	0.14269592114600652
14.290000000000001	0.142695814667839
14.299999999999999	0.1426957084395821
14.310000000000002	0.14269560245988785
14.320000000000002	0.14269549672741438
14.330000000000002	0.142695391240826
14.339999999999998	0.1426952859987934
14.35	0.142695180999993
14.36	0.14269507624310782
14.370000000000001	0.14269497172682663
14.379999999999999	0.14269486744984433
14.389999999999999	0.14269476341086176
14.399999999999999	0.1426946596085858
14.410000000000004	0.14269455604172937
14.419999999999998	0.14269445270901104
14.429999999999996	0.14269434960915534
14.439999999999998	0.14269424674089257
14.449999999999998	0.14269414410295916
14.460000000000003	0.14269404169409686
14.47	0.14269393951305331
14.480000000000002	0.14269383755858192
14.489999999999998	0.14269373582944178
14.5	0.14269363432439752
14.51	0.14269353304221927
14.519999999999998	0.14269343198168308
14.530000000000001	0.1426933311415701
14.54	0.14269323052066732
14.55	0.14269313011776705
14.56	0.1426930299316671
14.569999999999999	0.1426929299611706
14.580000000000004	0.14269283020508616
14.59	0.14269273066222773
14.600000000000001	0.1426926313314145
14.609999999999996	0.14269253221147105
14.620000000000003	0.14269243330122713
14.63	0.14269233459951777
14.640000000000004	0.14269223610518317
14.65	0.1426921378170688
14.659999999999998	0.14269203973402508
14.670000000000003	0.14269194185490774
14.680000000000001	0.14269184417857753
14.689999999999998	0.14269174670390017
14.7	0.14269164942974635
14.709999999999999	0.14269155235499217
14.72	0.14269145547851808
14.730000000000002	0.14269135879921
14.739999999999998	0.14269126231595847
14.750000000000002	0.14269116602765905
14.760000000000002	0.14269106993321204
14.769999999999998	0.14269097403152278
14.779999999999996	0.1426908783215011
14.790000000000001	0.1426907828020619
14.799999999999997	0.14269068747212466
14.809999999999997	0.1426905923306137
14.820000000000004	0.1426904973764579
14.830000000000002	0.1426904026085908
14.84	0.14269030802595095
14.849999999999998	0.14269021362748097
14.860000000000001	0.14269011941212836
14.87	0.14269002537884531
14.880000000000004	0.14268993152658827
14.889999999999999	0.14268983785431844
14.899999999999997	0.14268974436100132
14.91	0.14268965104560707
14.920000000000002	0.14268955790711008
14.93	0.1426894649444893
14.940000000000003	0.14268937215672814
14.950000000000001	0.14268927954281407
14.96	0.14268918710173928
14.97	0.1426890948325
14.979999999999999	0.14268900273409693
14.99	0.1426889108055349
15.	0.14268881904582317

==> Plot_data/Figure_8b/pts8b_uu.dat <==
0.22	0.28897879993696685
0.23	0.3595434233932839
0.24000000000000005	0.396792912770622
0.25	0.42036050776659045
0.26	0.4366235423632913
0.27	0.4484537376378833
0.28	0.4453216857575228
0.29000000000000004	0.4506689127677028
0.3	0.45447139052592306
0.31	0.45708605697147736
0.32	0.4587549555371002
0.33	0.4596461697612572
0.3400000000000001	0.45987822244977283
0.35000000000000003	0.459535305071096
0.36000000000000004	0.4586771556651497
0.37	0.45695271763661194
0.38	0.45165588017522457
0.39	0.4561010671290584
0.4	0.45258195900179254
0.41000000000000003	0.446007382925245
0.42000000000000004	0.43627630637733905
0.43	0.43677528600996046
0.44	0.43702394949082757
0.45	0.42805077587548884
0.46	0.43152352022991297
0.47000000000000003	0.4098746386358792
0.48000000000000004	0.41011448721371113
0.49	0.40095142977604065
0.5	0.40113541725453666
0.51	0.3918655954751759
0.52	0.37665228156726666
0.53	0.3767710737070318
0.54	0.3670568303301763
0.55	0.36092140834874153
0.56	0.35384935816835367
0.5700000000000001	0.3306340162629647
0.5800000000000001	0.2996728014072544
0.59	0.29971543901946024
0.6	0.2997544892720516
0.61	0.28590503846147336
0.62	0.2581778687824894
0.63	0.25820032219988476
0.64	0.23811499250296672
0.65	0.22024659538958766
0.66	0.20720660981698755
0.67	0.19135620007767962
0.68	0.1788067586385051
0.6900000000000001	0.14886668406022568
0.7000000000000001	0.1349122610918282
0.7100000000000001	0.12174271974844306
0.72	0.12174521861727008
0.73	0.11006284917451581
0.74	0.10138315510579671
0.75	0.09376082756214756
0.76	0.09376194967641573
0.77	0.07553333399334529
0.78	0.04618494742880479
0.79	0.06916599588027177
0.8	0.13038024789714922
0.81	0.14745388325314054
0.8200000000000001	0.1474557629516731
0.8300000000000001	0.1626382876634564
0.8400000000000001	0.17383633626160272
0.85	0.20565699415268918
0.86	0.20565986044743986
0.87	0.2291825650692425
0.88	0.2581129152689986
0.89	0.25811670545828796
0.9	0.269602620264708
0.91	0.29170575810138033
0.92	0.3021089695338167
0.93	0.3021131198774795
0.9400000000000001	0.3123072104040603
0.9500000000000001	0.3198020217433198
0.9600000000000001	0.33080861422358254
0.97	0.32447945858274696
0.98	0.3244831266983101
0.99	0.31517988992249724
1.	0.30323615263479514
1.01	0.2602994011995687
1.02	0.019619883784484073
1.03	0.06951843118612401
1.04	0.2689872249814981
1.05	0.303709127020875
1.06	0.32168814339340235
1.07	0.321690451487583
1.08	0.3329385616744528
1.09	0.33294081252074176
1.1	0.3329429616138368
1.11	0.34299446456425225
1.12	0.34299654645325706
1.1300000000000001	0.3429985367351697
1.1400000000000001	0.34136122152184334
1.1500000000000001	0.34136302533676205
1.1600000000000001	0.3413647518385827
1.17	0.341366404974919
1.18	0.3364295977727234
1.19	0.3364310715191992
1.2	0.3364324842089627
1.21	0.33643383885593253
1.22	0.32793969468829015
1.23	0.327940879434967
1.24	0.32794201668287826
1.25	0.3279431087013039
1.26	0.3134501816678767
1.27	0.31345110242024066
1.28	0.31345198741153635
1.29	0.313452838297085
1.3	0.31345365664339436
1.31	0.3134544439335698
1.32	0.29426923529916904
1.33	0.2942698780696397
1.34	0.2942704969924685
1.35	0.29427109312230293
1.36	0.29427166745971395
1.37	0.2793129075583349
1.3800000000000001	0.27931338824427504
1.3900000000000001	0.27931385173646267
1.4000000000000001	0.26801056224731235
1.4100000000000001	0.2680109593150246
1.42	0.2680113424792013
1.43	0.2680117123202296
1.44	0.2680120693903969
1.45	0.2680124142154358
1.46	0.2680127472959752
1.47	0.25245121723657554
1.48	0.23740805467781512
1.49	0.2374082905601095
1.5	0.23740851862170942
1.51	0.23233418784430596
1.52	0.23233439215530066
1.53	0.23233458982449628
1.54	0.23233478110929845
1.55	0.23233496625553673
1.56	0.22846035155958624
1.57	0.22846051938183964
1.58	0.2284606819200642
1.59	0.22846083937258815
1.6	0.22846099192909985
1.61	0.22846113977107482
1.62	0.2086328401133701
1.6300000000000001	0.20863295597112658
1.6400000000000001	0.2086330683133925
1.6500000000000001	0.20201605867498548
1.6600000000000001	0.21748117625221985
1.6700000000000002	0.2174812876711467
1.68	0.21748139578897266
1.69	0.21876609534777686
1.7	0.21876619841513534
1.71	0.21876629848178616
1.72	0.21876639565181602
1.73	0.20618199646815275
1.74	0.2061820778970921
1.75	0.20618215700876644
1.76	0.22675333819803548
1.77	0.22675342855919844
1.78	0.2267535163915827
1.79	0.22675360177945686
1.8	0.2543835588717894
1.81	0.25438366048528904
1.82	0.2543837593165055
1.83	0.25438385545611447
1.84	0.2543839489913564
1.85	0.25438404000618436
1.86	0.25806032990143507
1.87	0.25806041862465123
1.8800000000000001	0.2580605049943872
1.8900000000000001	0.2580605890848886
1.9000000000000001	0.25806067096767654
1.9100000000000001	0.25806075071166135
1.9200000000000002	0.24666658631886634
1.93	0.230890666555349
1.94	0.23089072556637588
1.95	0.23089078306669045
1.96	0.23089083910223038
1.97	0.23089089371730712
1.98	0.23089094695467147
1.99	0.2308909988555762
2.	0.23089104945983577
2.01	0.22138361468036571
2.02	0.22138365892359022
2.03	0.22138370207714186
2.04	0.22138374417283563
2.05	0.2213837852414037
2.0599999999999996	0.22138382531253803
2.07	0.22138386441492966
2.0799999999999996	0.22138390257630752
2.09	0.22138393982347523
2.0999999999999996	0.22138397618234568
2.11	0.2213840116779751
2.1199999999999997	0.22138404633459513
2.13	0.22138408017564373
2.1399999999999997	0.22138411322379456
2.15	0.2213841455009854
2.1599999999999997	0.22138417702844537
2.17	0.22138420782672089
2.1799999999999997	0.22138423791570053
2.19	0.2213842673146391
2.1999999999999997	0.2213842960421806
2.21	0.22153145489061454
2.2199999999999998	0.22153148236544212
2.23	0.22153150922053214
2.2399999999999998	0.22153153547231835
2.25	0.22153156113672456
2.26	0.2215315862291828
2.27	0.2215316107646501
2.28	0.2215316347576257
2.29	0.22153165822216653
2.3	0.2215316811719025
2.31	0.22153170362005178
2.32	0.22153172557943424
2.3299999999999996	0.2215317470624855
2.34	0.22153176808126981
2.3499999999999996	0.22153178864749296
2.36	0.22153180877251386
2.3699999999999997	0.2215318284673567
2.38	0.22153184774272172
2.3899999999999997	0.2215318666089965
2.4	0.22153188507626598
2.4099999999999997	0.2189131063522381
2.42	0.21891312363462884
2.4299999999999997	0.21891314055525893
2.44	0.21891315712288856
2.4499999999999997	0.21891317334602786
2.46	0.21891318923294517
2.4699999999999998	0.21891320479167453
2.48	0.2189132200300233
2.4899999999999998	0.2189132349555794
2.5	0.21891324957571845
2.51	0.216824767921471
2.52	0.21682478168565122
2.53	0.21682479517073547
2.54	0.2168248083831894
2.55	0.21682482132930142
2.56	0.21682483401518768
2.57	0.21682484644679775
2.5799999999999996	0.2168248586299195
2.59	0.21682487057018426
2.5999999999999996	0.21682488227307165
2.61	0.2222214045766285
2.6199999999999997	0.2222214163872792
2.63	0.22222142796494762
2.6399999999999997	0.22222143931479865
2.65	0.2222214504418604
2.6599999999999997	0.22222146135102858
2.67	0.22222147204706996
2.6799999999999997	0.22222148253462654
2.69	0.2222214928182193
2.6999999999999997	0.22222150290225146
2.71	0.21982783951354837
2.72	0.21982784900342311
2.73	0.219827858310283
2.7399999999999993	0.2198278674380093
2.75	0.21982787639038445
2.7599999999999993	0.2198278851710941
2.77	0.2198278937837304
2.7799999999999994	0.21982790223179474
2.79	0.21982791051870015
2.8	0.21982791864777373
2.81	0.21982792662225917
2.8200000000000003	0.21739071826457138
2.8299999999999996	0.21739072577005555
2.84	0.21739073313341067
2.8499999999999996	0.21739074035750505
2.86	0.21739074744513648
2.8699999999999997	0.21739075439903377
2.88	0.21739076122185885
2.8899999999999997	0.21739076791620884
2.9	0.21739077448461738
2.9099999999999997	0.21739078092955672
2.92	0.21739078725343922
2.9299999999999997	0.21739079345861906
2.94	0.2173907995473938
2.9499999999999997	0.21739080552200582
2.96	0.2173908113846438
2.9699999999999998	0.21739081713744457
2.98	0.21739082278249372
2.9899999999999998	0.2173908283218276
3.0000000000000004	0.21739083375743454
3.01	0.2080295302642935
3.02	0.208029535057162
3.03	0.20802953976025354
3.04	0.2080295443752238
3.0500000000000003	0.2080295489036898
3.0599999999999996	0.20802955334723103
3.07	0.2080295577073903
3.08	0.208029561985675
3.09	0.20802956618355734
3.099999999999999	0.2080295703024759
3.11	0.20802957434383643
3.1199999999999997	0.20802957830901242
3.13	0.2080295821993458
3.1399999999999997	0.2080295860161482
3.15	0.20802958976070143
3.1599999999999997	0.20622773164515978
3.17	0.2062277351867862
3.1799999999999997	0.20622773866102034
3.19	0.20622774206901207
3.2	0.20622774541188535
3.21	0.20622774869073912
3.22	0.21500715965623596
3.2299999999999995	0.21500716308450757
3.2399999999999998	0.21500716644661877
3.25	0.2150071697436612
3.26	0.2150071729767024
3.2700000000000005	0.21500717614678655
3.28	0.21500717925493446
3.29	0.2150071823021447
3.3	0.21500718528939394
3.31	0.21500718821763773
3.3199999999999994	0.23121348638077213
3.3300000000000005	0.23121348963383517
3.34	0.231213492821834
3.349999999999999	0.2312134959457804
3.36	0.23121349900666416
3.3699999999999997	0.23121350200545357
3.3799999999999994	0.23121350494309617
3.3899999999999997	0.23121350782051908
3.4	0.24396153870292214
3.4099999999999997	0.24396154177530896
3.4200000000000004	0.24396154478361792
3.43	0.2439615477287955
3.44	0.24396155061176786
3.45	0.24396155343344145
3.46	0.2163562522191559
3.4699999999999998	0.21635625434404512
3.48	0.21635625642277262
3.4899999999999993	0.2163562584559925
3.5	0.2163562604443453
3.5099999999999993	0.22187677172828213
3.5199999999999996	0.2218767737269909
3.53	0.22187677568045064
3.54	0.22187677758927982
3.55	0.22187677945408404
3.56	0.20139527312558886
3.5699999999999994	0.19940413128825898
3.58	0.1979699421120077
3.59	0.19680588089466777
3.5999999999999996	0.1958103448875691
3.6100000000000003	0.2103507516326819
3.62	0.20943330411796873
3.6299999999999994	0.2085981581484419
3.6399999999999997	0.15521629035940543
3.65	0.15481880593382175
3.6599999999999993	0.15444736150477312
3.67	0.1540984809531257
3.6799999999999997	0.15376940172958092
3.6899999999999995	0.15345788399573315
3.6999999999999997	0.15316208093304645
3.7100000000000004	0.15288044781580282
3.7199999999999993	0.15261167654595664
3.73	0.1523546474310417
3.7399999999999993	0.15210839295103154
3.75	0.1908218809714622
3.76	0.19046344534865764
3.7699999999999996	0.19011874206830387
3.7799999999999994	0.18978682499639035
3.79	0.18946684877309808
3.7999999999999994	0.18915805431364294
3.81	0.20239087271893874
3.8199999999999994	0.20205967926479781
3.8300000000000005	0.20173924876023042
3.8400000000000003	0.20142898376017773
3.85	0.2011283374054442
3.86	0.17786736044769919
3.8699999999999997	0.17764545332768303
3.88	0.17742993199872656
3.8899999999999992	0.1772204924075025
3.8999999999999995	0.1770168524080191
3.9099999999999993	0.14866552992850718
3.9199999999999995	0.14852920692571797
3.9299999999999997	0.14839641910554457
3.9400000000000004	0.1482670189660011
3.9499999999999997	0.14814086823967912
3.9600000000000004	0.14396894252264208
3.9699999999999998	0.1438553833864982
3.98	0.14374454645040638
3.99	0.14363632948151064
4.	0.11940079392335416
4.01	0.11932932523511315
4.02	0.11925946333822612
4.03	0.11919115265424801
4.04	0.11912434043138141
4.05	0.13085239476334634
4.06	0.13077513627291676
4.07	0.13069952274221858
4.08	0.13062550144156093
4.09	0.13055302209032815
4.1	0.13048203670264585
4.109999999999999	0.133032207919376
4.12	0.1329613109420271
4.13	0.13289183308848582
4.14	0.1328237325255783
4.1499999999999995	0.1327569691799955
4.16	0.14640693601911783
4.17	0.1463287790244235
4.18	0.14625212281690583
4.1899999999999995	0.14617692562054593
4.2	0.14610314729795332
4.21	0.15401502946788526
4.22	0.1539359944056401
4.2299999999999995	0.15385841773477762
4.24	0.15378226098075704
4.25	0.1537074870833529
4.26	0.16041133774080377
4.27	0.16033272263631507
4.28	0.16025550553716267
4.29	0.16017965133260717
4.3	0.1495462123305271
4.31	0.1494823218429892
4.32	0.14941953096751334
4.33	0.14935781322610328
4.34	0.14929714301393235
4.35	0.14923749556133192
4.36	0.12831430640377156
4.37	0.12827163545545192
4.38	0.1282296651908349
4.39	0.12818837972332958
4.3999999999999995	0.13538226958554606
4.41	0.135337669393138
4.42	0.1352937850108732
4.430000000000001	0.13525060068776817
4.4399999999999995	0.13520810113957463
4.45	0.13516627153069644
4.46	0.1516863800632552
4.47	0.15163530500684722
4.479999999999999	0.1515850249071225
4.49	0.15153552295531253
4.5	0.1514867828167756
4.510000000000001	0.15143878861363644
4.52	0.1579681611282666
4.53	0.15791748151585383
4.539999999999999	0.15786756631399218
4.550000000000001	0.15781839999316485
4.56	0.1625925861206888
4.57	0.16254191155954534
4.58	0.1624919863897403
4.59	0.16244279576124301
4.6	0.16239432521131394
4.61	0.15569867181448163
4.62	0.15565537517683115
4.63	0.1556127019667876
4.640000000000001	0.15557064023517267
4.6499999999999995	0.15552917833238752
4.660000000000001	0.15548830489880366
4.67	0.14849972872464223
4.68	0.1484634711611122
4.6899999999999995	0.1484277202346974
4.7	0.1462440170586758
4.71	0.14621025084275174
4.72	0.14617694986429272
4.7299999999999995	0.1461441056800026
4.74	0.1461117100449889
4.75	0.14607975490684416
4.76	0.1460482323999455
4.77	0.1460171348399633
4.78	0.1459864547185697
4.79	0.14595618469833796
4.8	0.15425496546874784
4.81	0.15422203458048014
4.82	0.15418953917610081
4.83	0.15415747173836333
4.84	0.1541258249164297
4.85	0.15409459152123184
4.86	0.15406376452099277
4.87	0.15403333703690034
4.88	0.15400330233892723
4.89	0.15397365384179176
4.8999999999999995	0.15394438510105238
4.91	0.15391548980933306
4.92	0.1387294209326756
4.93	0.13870652920265572
4.9399999999999995	0.13868392543327543
4.95	0.13866160494564325
4.96	0.13863956315732648
4.97	0.13861779557986953
4.9799999999999995	0.13859629781639035
4.990000000000001	0.13857506555925223
4.999999999999999	0.13855409458780726
5.01	0.13853338076621088
5.02	0.13851292004130228
5.03	0.13849270844054998
5.04	0.1384727420700598
5.05	0.13845301711264282
5.06	0.13843352982594082
5.07	0.13841427654060856
5.080000000000001	0.13839525365854832
5.09	0.15466318453456193
5.1	0.1546399830824201
5.11	0.1546170572055266
5.119999999999999	0.1545944027188167
5.130000000000001	0.15457201551694727
5.14	0.15454989157242227
5.15	0.1545280269337713
5.16	0.1545064177237805
5.17	0.15448506013777316
5.18	0.15446395044193814
5.19	0.1544430849717058
5.2	0.15442246013016814
5.21	0.15440207238654277
5.22	0.15438191827467984
5.2299999999999995	0.15183080849932368
5.24	0.1518117521396517
5.25	0.15179291203564918
5.260000000000001	0.1517742850729926
5.27	0.15175586819314973
5.280000000000001	0.15173765839215528
5.29	0.13979945057954957
5.3	0.1397843337874072
5.31	0.1397693851571102
5.32	0.13975460232271672
5.33	0.13973998295954398
5.34	0.1397255247832899
5.35	0.13971122554917764
5.360000000000001	0.13969708305112122
5.37	0.1396830951209131
5.38	0.13966925962743132
5.39	0.1396555744758677
5.3999999999999995	0.1396420376069741
5.41	0.1396286469963286
5.42	0.15471413315941102
5.43	0.15469804175873736
5.4399999999999995	0.15468212307080795
5.45	0.15466637476188771
5.459999999999999	0.15465079453711336
5.47	0.1546353801397074
5.4799999999999995	0.1546201293502115
5.49	0.154605039985738
5.5	0.15459010989923938
5.51	0.1434856645073692
5.52	0.1434730688008788
5.529999999999999	0.14346060479986017
5.539999999999999	0.14344827077705408
5.55	0.14343606503300796
5.56	0.14342398589553507
5.57	0.14341203171918598
5.58	0.14340020088473202
5.59	0.14338849179866087
5.6	0.14337690289268387
5.61	0.14336543262325419
5.62	0.14203063585224207
5.63	0.1420196048457023
5.64	0.14200868587529442
5.6499999999999995	0.14199787751894646
5.66	0.14198717837665262
5.670000000000001	0.1419765870700607
5.679999999999999	0.14196610224206938
5.6899999999999995	0.14195572255643416
5.700000000000001	0.14194544669738182
5.71	0.1419352733692337
5.719999999999999	0.14192520129603672
5.7299999999999995	0.14191522922120298
5.739999999999999	0.1419053559071568
5.75	0.1418955801349892
5.760000000000001	0.14188590070412052
5.7700000000000005	0.14063920732572988
5.78	0.14062988182383446
5.789999999999999	0.14062064754542564
5.8	0.14061150337994544
5.809999999999999	0.1406024482332821
5.819999999999999	0.14059348102747854
5.83	0.14058460070044662
5.839999999999999	0.14057580620568777
5.85	0.1405670965120192
5.86	0.14055847060330587
5.870000000000001	0.1405499274781978
5.88	0.14054146614987328
5.889999999999999	0.14053308564578657
5.899999999999999	0.1405247850074216
5.91	0.1405165632900502
5.92	0.14050841956249516
5.93	0.1405003529068985
5.939999999999999	0.14049236241849392
5.949999999999999	0.14048444720538436
5.96	0.13916677804926564
5.97	0.1391591549293128
5.9799999999999995	0.1391516031273598
5.990000000000001	0.13914412181670158
6.	0.1391367101822286
6.01	0.13912936742023332
6.02	0.13912209273822032
6.03	0.13911488535472008
6.039999999999999	0.13910774449910662
6.05	0.1391006694114183
6.06	0.13909365934218265
6.07	0.13908671355224395
6.08	0.13907983131259452
6.09	0.13907301190420931
6.1	0.13906625461788336
6.11	0.13905955875407255
6.12	0.13905292362273752
6.13	0.13904634854318998
6.14	0.13903983284394272
6.150000000000001	0.13903337586256181
6.160000000000001	0.13655887908801395
6.17	0.13655276074386008
6.180000000000001	0.13654669717520637
6.1899999999999995	0.13654068777675898
6.200000000000001	0.13653473195127966
6.21	0.13652882910945877
6.22	0.13652297866979096
6.2299999999999995	0.13651718005845223
6.24	0.13651143270918034
6.250000000000001	0.13650573606315647
6.260000000000001	0.13650008956888948
6.2700000000000005	0.13649449268210256
6.28	0.13648894486562108
6.29	0.1364834455892634
6.299999999999999	0.13647799432973295
6.3100000000000005	0.1364725905705128
6.32	0.13646723380176146
6.33	0.1364619235202115
6.34	0.1364566592290687
6.349999999999999	0.1364514404379142
6.359999999999999	0.13644626666260787
6.370000000000001	0.13402727535106643
6.379999999999999	0.13402236851445978
6.39	0.13401750374258467
6.4	0.13401268059177662
6.41	0.13400789862398402
6.42	0.13400315740668398
6.43	0.13399845651280037
6.4399999999999995	0.13399379552062246
6.45	0.13398917401372618
6.46	0.13398459158089518
6.47	0.1339800478160448
6.4799999999999995	0.13397554231814604
6.489999999999999	0.13397107469115194
6.499999999999999	0.1339666445439242
6.510000000000001	0.133962251490162
6.52	0.133957895148331
6.53	0.1339535751415947
6.54	0.13394929109774595
6.55	0.13394504264914017
6.559999999999999	0.13394082943262955
6.57	0.13393665108949837
6.580000000000001	0.13393250726539924
6.59	0.13389253358534065
6.599999999999999	0.13388845993599396
6.61	0.13388441975023285
6.62	0.1338804126907507
6.63	0.13387643842430447
6.64	0.13387249662165743
6.65	0.133868586957522
6.66	0.13386470911050474
6.669999999999999	0.13386086276305112
6.679999999999999	0.13385704760139208
6.6899999999999995	0.1338532633154906
6.700000000000001	0.13384950959899003
6.71	0.1338457861491626
6.72	0.13384209266685868
6.729999999999999	0.13383842885645778
6.739999999999999	0.13383479442581925
6.750000000000001	0.13383118908623437
6.76	0.13382761255237896
6.7700000000000005	0.1338240645422671
6.78	0.13382054477720495
6.789999999999999	0.13381705298174604
6.800000000000001	0.13381358888364664
6.81	0.13381015221382256
6.82	0.1338067427063055
6.83	0.1338033600982013
6.84	0.1338000041296481
6.849999999999999	0.13821647889698793
6.86	0.13821295358685085
6.87	0.13820945589804373
6.879999999999999	0.13820598556563352
6.89	0.13820254232771392
6.9	0.13819912592536485
6.910000000000001	0.1381957361026128
6.920000000000001	0.13819237260639144
6.93	0.13818903518650294
6.9399999999999995	0.13818572359558
6.950000000000001	0.13818243758904847
6.96	0.1381791769250902
6.97	0.13817594136460706
6.9799999999999995	0.13817273067118466
6.990000000000001	0.13816954461105768
6.999999999999999	0.13816638295307485
7.01	0.13732840101517638
7.02	0.13732532499099534
7.029999999999999	0.13732227240418846
7.04	0.13731924303640602
7.050000000000001	0.1373162366717167
7.059999999999999	0.13731325309657638
7.069999999999999	0.1373102920997969
7.080000000000001	0.13730735347251646
7.09	0.1373044370081688
7.1000000000000005	0.13730154250245444
7.109999999999999	0.13729866975331115
7.12	0.13729581856088566
7.13	0.1372929887275053
7.14	0.13729018005765023
7.15	0.13728739235792617
7.160000000000001	0.13728462543703732
7.17	0.1372818791057598
7.180000000000001	0.13727915317691558
7.189999999999999	0.13727644746534642
7.2	0.1339456737884646
7.21	0.13394313565720237
7.22	0.13394061625487377
7.2299999999999995	0.13393811541269585
7.24	0.13393563296369032
7.25	0.13393316874266112
7.26	0.13393072258617195
7.269999999999999	0.1339282943325245
7.28	0.13392588382173698
7.290000000000001	0.13392349089552294
7.300000000000001	0.13392111539727009
7.3100000000000005	0.13391875717201993
7.319999999999999	0.13391641606644722
7.33	0.13391409192884013
7.34	0.13391178460907996
7.349999999999999	0.13390949395862242
7.36	0.13390721983047782
7.37	0.13390496207919217
7.38	0.13390272056082875
7.390000000000001	0.13390049513294955
7.400000000000001	0.1338982856545969
7.410000000000001	0.13389609198627594
7.42	0.13963361395678764
7.430000000000001	0.13963126212496874
7.439999999999998	0.13962892704513902
7.450000000000001	0.13962660857169232
7.46	0.1396243065605211
7.470000000000001	0.13962202086899825
7.4799999999999995	0.13961975135595964
7.490000000000002	0.13961749788168643
7.499999999999999	0.1396152603078881
7.510000000000001	0.13961303849768522
7.519999999999998	0.13961083231559288
7.529999999999999	0.13960864162750397
7.540000000000002	0.14602820816933618
7.550000000000001	0.14602584477939481
7.56	0.14602349791365504
7.570000000000001	0.1460211674311735
7.58	0.14601885319242877
7.59	0.14601655505930505
7.599999999999998	0.14601427289507538
7.610000000000002	0.14601200656438537
7.619999999999999	0.14600975593323753
7.629999999999999	0.14600752086897492
7.639999999999998	0.14600530124026623
7.6499999999999995	0.14600309691708968
7.660000000000002	0.14600090777071842
7.669999999999999	0.14599873367370517
7.680000000000001	0.14599657449986764
7.6899999999999995	0.14599443012427385
7.7	0.14599230042322775
7.710000000000001	0.14599018527425503
7.719999999999998	0.14598808455608914
7.7299999999999995	0.15211503786420053
7.740000000000002	0.15211278799862635
7.749999999999999	0.15211055341638915
7.759999999999999	0.15210833399086904
7.77	0.1521061295966852
7.780000000000001	0.15210394010968178
7.79	0.15210176540691403
7.800000000000002	0.15209960536663444
7.810000000000001	0.15209745986827944
7.820000000000001	0.15209532879245583
7.830000000000001	0.15209321202092763
7.839999999999998	0.14841185331837156
7.849999999999998	0.14840986462940084
7.86	0.14840788922845338
7.869999999999999	0.14840592700725588
7.880000000000002	0.14840397785857626
7.890000000000001	0.14840204167621182
7.900000000000002	0.14840011835497782
7.91	0.14839820779069623
7.920000000000001	0.1483963098801844
7.930000000000001	0.1483944245212441
7.9399999999999995	0.14839255161265086
7.950000000000001	0.14839069105414257
7.960000000000001	0.14838884274640968
7.9700000000000015	0.14838700659108414
7.9799999999999995	0.14838518249072918
7.989999999999999	0.14838337034882926
7.999999999999998	0.1483815700697795
8.01	0.14837978155887643
8.019999999999998	0.14837800472230755
8.03	0.14837623946714182
8.039999999999997	0.14837448570132
8.050000000000002	0.14837274333364533
8.06	0.1483710122737739
8.069999999999999	0.14836929243220556
8.08	0.14836758372027492
8.09	0.1483658860501421
8.100000000000001	0.1483641993347838
8.109999999999998	0.15675832224395878
8.12	0.15675646339819635
8.13	0.15675461649839606
8.14	0.15675278145091168
8.15	0.15675095816296164
8.159999999999998	0.15674914654261962
8.169999999999998	0.15674734649880526
8.18	0.1567455579412757
8.19	0.15674378078061596
8.2	0.15674201492823067
8.21	0.1567402602963352
8.22	0.15673851679794681
8.23	0.15673678434687666
8.24	0.15673506285772085
8.249999999999998	0.1567333522458528
8.26	0.15673165242741433
8.27	0.15672996331930816
8.28	0.15672828483918963
8.289999999999997	0.15672661690545883
8.3	0.1567249594372528
8.309999999999999	0.15095087711707658
8.32	0.15094935869078463
8.33	0.15094784975111217
8.340000000000002	0.15094635022572883
8.35	0.1509448600429529
8.360000000000001	0.1509433791317443
8.370000000000001	0.15094190742169802
8.380000000000003	0.15094044484303756
8.39	0.15093899132660824
8.4	0.15007676250600405
8.409999999999998	0.15007534323644284
8.419999999999998	0.15007393272441535
8.43	0.1500725309039534
8.44	0.15007113770967243
8.449999999999998	0.15006975307676604
8.459999999999997	0.15006837694099956
8.469999999999999	0.15006700923870456
8.48	0.15006564990677312
8.49	0.15006429888265174
8.5	0.1500629561043361
8.51	0.15006162151036534
8.520000000000001	0.1500602950398163
8.529999999999998	0.15005897663229872
8.54	0.15005766622794914
8.55	0.15005636376742584
8.559999999999999	0.1500550691919038
8.570000000000002	0.1500537824430692
8.58	0.15005250346311458
8.59	0.15005123219473337
8.599999999999998	0.15004996858111505
8.609999999999998	0.1491980077447195
8.619999999999997	0.14919677338845802
8.630000000000003	0.14919554643468244
8.64	0.14919432682914013
8.65	0.14919311451804482
8.66	0.14919190944807204
8.67	0.1491907115663544
8.68	0.14918952082047748
8.690000000000001	0.14918833715847474
8.699999999999998	0.1491871605288236
8.71	0.14918599088044082
8.72	0.1491848281626781
8.730000000000002	0.14918367232531807
8.739999999999998	0.14918252331856974
8.750000000000002	0.1491813810930646
8.76	0.14918024559985218
8.77	0.1491791167903963
8.779999999999998	0.14917799461657066
8.789999999999997	0.14917687903065516
8.8	0.1491757699853317
8.809999999999999	0.14917466743368027
8.82	0.14917357132917533
8.830000000000002	0.14917248162568178
8.839999999999998	0.1491713982774511
8.849999999999998	0.14917032123911783
8.860000000000001	0.14916925046569565
8.869999999999997	0.14916818591257383
8.88	0.14916712753551362
8.89	0.14916607529064455
8.9	0.14916502913446106
8.91	0.15167530785290784
8.919999999999998	0.1516742386316316
8.930000000000001	0.15167317557330995
8.94	0.15167211863442864
8.950000000000001	0.15167106777183317
8.959999999999999	0.15167002294272489
8.969999999999999	0.1516689841046581
8.979999999999999	0.15166795121553633
8.990000000000002	0.15166692423360922
9.000000000000002	0.151665903117469
9.009999999999998	0.15166488782604753
9.02	0.1516638783186129
9.03	0.1516628745547663
9.040000000000001	0.1516618764944388
9.05	0.1516608840978884
9.059999999999999	0.15165989732569682
9.07	0.15165891613876653
9.08	0.15165794049831752
9.09	0.15165697036588469
9.1	0.15165600570331453
9.11	0.15165504647276262
9.120000000000001	0.15165409263669025
9.13	0.15165314415786182
9.14	0.1516522009993422
9.15	0.1516512631244935
9.16	0.15165033049697269
9.169999999999998	0.1516494030807286
9.179999999999998	0.15164848083999952
9.189999999999998	0.15164756373930996
9.2	0.15164665174346867
9.21	0.15164574481756565
9.220000000000002	0.15164484292696948
9.23	0.1516439460373249
9.239999999999998	0.15164305411455037
9.250000000000002	0.1516421671248353
9.260000000000002	0.15164128503463772
9.269999999999998	0.15164040781068183
9.280000000000001	0.1516395354199553
9.290000000000001	0.14833221168031818
9.3	0.1483313860751192
9.31	0.14833056500119576
9.320000000000002	0.14832974842794927
9.330000000000002	0.1483289363250224
9.339999999999998	0.1483281286622962
9.35	0.1483273254098885
9.36	0.14832652653815157
9.37	0.14832573201767008
9.379999999999999	0.14832494181925873
9.39	0.1483241559139606
9.400000000000002	0.14832337427304448
9.41	0.1483225968680037
9.42	0.14832182367055322
9.430000000000001	0.14832105465262818
9.439999999999998	0.14832028978638184
9.45	0.1483195290441834
9.46	0.14831877239861632
9.47	0.15236309632305375
9.48	0.1523623064031731
9.489999999999998	0.15236152072117948
9.500000000000002	0.15236073924902102
9.51	0.15235996195886203
9.520000000000001	0.15235918882308094
9.530000000000001	0.15235841981426856
9.54	0.15235765490522613
9.55	0.15235689406896333
9.56	0.1523561372786968
9.57	0.15364284179093435
9.579999999999998	0.15364208030481147
9.589999999999998	0.15364132285294518
9.600000000000001	0.15364056940891885
9.610000000000001	0.15363981994651713
9.62	0.153639074439724
9.630000000000003	0.15363833286272088
9.64	0.1536375951898852
9.650000000000002	0.1536368613957887
9.66	0.15363613145519525
9.669999999999998	0.1536354053430598
9.680000000000001	0.1536346830345262
9.689999999999998	0.15363396450492597
9.699999999999998	0.15363324972977632
9.709999999999999	0.15363253868477872
9.719999999999999	0.1536318313458172
9.729999999999999	0.15116935001124815
9.74	0.15116867226643174
9.750000000000002	0.15116799804073236
9.76	0.15116732731149432
9.77	0.15116666005623125
9.78	0.15116599625262458
9.79	0.15116533587852213
9.800000000000002	0.15116467891193658
9.809999999999999	0.15116402533104425
9.819999999999999	0.1511633751141834
9.829999999999998	0.15116272823985316
9.839999999999998	0.15116208468671188
9.850000000000001	0.15116144443357607
9.86	0.15116080745941862
9.87	0.15116017374336793
9.879999999999999	0.1511595432647063
9.889999999999999	0.15115891600286857
9.9	0.15115829193744112
9.909999999999998	0.15115767104816036
9.92	0.15115705331491136
9.929999999999998	0.1511564387177269
9.939999999999998	0.15115582723678597
9.95	0.15115521885241254
9.959999999999999	0.15115461354507453
9.969999999999999	0.15115401129538245
9.980000000000002	0.1511534120840881
9.99	0.15115281589208365
10.000000000000002	0.15115222270040019
10.009999999999998	0.15115163249020683
10.019999999999998	0.15115104524280906
10.03	0.15446581722480715
10.039999999999997	0.15446521006377456
10.05	0.15446460593931194
10.06	0.15446400483245368
10.07	0.1544634067243711
10.079999999999998	0.1544628115963712
10.09	0.15446221942989574
10.1	0.15446163020652
10.109999999999998	0.1544610439079515
10.12	0.15446046051602935
10.129999999999999	0.1544598800127227
10.14	0.15445930238012998
10.15	0.15445872760047763
10.160000000000002	0.15445815565611906
10.17	0.1544575865295338
10.179999999999998	0.15445702020332625
10.189999999999998	0.15445645666022464
10.199999999999998	0.15445589588308026
10.210000000000003	0.15445533785486618
10.22	0.15445478255867623
10.23	0.15445422997772448
10.24	0.1544536800953435
10.25	0.154453132894984
10.26	0.15445258836021372
10.27	0.15445204647471628
10.280000000000001	0.1544515072222904
10.29	0.15445097058684903
10.299999999999999	0.1544504365524181
10.310000000000002	0.15444990510313616
10.32	0.14948546965169188
10.33	0.14948497661343663
10.34	0.14948448595277064
10.349999999999998	0.1494839976552493
10.359999999999998	0.14948351170652882
10.369999999999997	0.14948302809236572
10.379999999999999	0.14948254679861578
10.389999999999999	0.14948206781123335
10.4	0.14948159111627052
10.41	0.1494811166998763
10.420000000000002	0.149480644548296
10.429999999999998	0.14948017464787028
10.440000000000001	0.14947970698503432
10.450000000000001	0.1494792415463175
10.459999999999999	0.14947877831834191
10.470000000000002	0.14947831728782246
10.479999999999999	0.1494778584415655
10.49	0.14947740176646826
10.5	0.14392641742130657
10.509999999999998	0.14392599802162886
10.52	0.14392558059882388
10.53	0.14392516514107584
10.539999999999997	0.14392475163664997
10.549999999999999	0.14392434007389165
10.56	0.14392393044122626
10.570000000000002	0.1439235227271579
10.58	0.1439231169202694
10.590000000000002	0.1439227130092214
10.6	0.14392231098275163
10.609999999999998	0.14392191082967445
10.620000000000001	0.14392151253888033
10.630000000000003	0.14392111609933508
10.640000000000002	0.14392072150007934
10.65	0.14392032873022803
10.659999999999998	0.1439199377789696
10.670000000000002	0.1439195486355657
10.679999999999998	0.14391916128935045
10.69	0.1439187757297298
10.699999999999998	0.1439183919461813
10.709999999999999	0.14391800992825315
10.72	0.14391762966556385
10.73	0.14391725114780163
10.739999999999998	0.14391687436472386
10.749999999999998	0.14391649930615663
10.760000000000002	0.14391612596199416
10.770000000000001	0.14391575432219814
10.780000000000001	0.14391538437679735
10.79	0.14391501611588725
10.8	0.14391464952962915
10.809999999999999	0.14391428460824995
10.820000000000002	0.14391392134204162
10.83	0.14391355972136055
10.839999999999998	0.14391319973662717
10.849999999999998	0.1439128413783255
10.859999999999998	0.1439124846370025
10.869999999999997	0.1439121295032678
10.880000000000003	0.14391177596779303
10.89	0.14391142402131143
10.9	0.14391107365461733
10.909999999999998	0.14391072485856582
10.920000000000002	0.14391037762407216
10.93	0.1439100319421113
10.94	0.1439096878037174
10.949999999999998	0.14390934519998375
10.959999999999999	0.14390900412206176
10.970000000000002	0.14390866456116083
10.979999999999999	0.14390832650854796
10.989999999999998	0.1439079899555471
11.000000000000002	0.143907654893539
11.009999999999998	0.14390732131396036
11.02	0.14390698920830394
11.03	0.14390665856811774
11.039999999999997	0.14390632938500472
11.050000000000002	0.14390600165062234
11.060000000000002	0.1439056753566822
11.070000000000002	0.1439053504949497
11.080000000000002	0.1439050270572434
11.09	0.14390470503543487
11.1	0.1439043844214482
11.11	0.14390406520725962
11.120000000000001	0.14390374738489695
11.130000000000003	0.14390343094643954
11.139999999999999	0.15084958812766286
11.150000000000002	0.1508492434173209
11.16	0.15084890020201092
11.169999999999998	0.15084855847324966
11.180000000000001	0.15084821822260808
11.189999999999998	0.15084787944171127
11.199999999999998	0.15084754212223778
11.21	0.15084720625591932
11.220000000000002	0.15084687183454046
11.230000000000002	0.1508465388499381
11.239999999999998	0.150846207294001
11.250000000000002	0.15084587715866976
11.259999999999998	0.150845548435936
11.269999999999998	0.15084522111784232
11.28	0.1508448951964817
11.289999999999997	0.15084457066399726
11.3	0.15084424751258194
11.31	0.15084392573447786
11.319999999999999	0.15084360532197635
11.330000000000002	0.1508432862674172
11.340000000000002	0.15084296856318857
11.35	0.1508426522017266
11.36	0.150842337175515
11.369999999999997	0.1508420234770846
11.38	0.1508417110990133
11.390000000000002	0.15084140003392543
11.4	0.1508410902744915
11.410000000000002	0.1508407818134282
11.42	0.15084047464349723
11.430000000000001	0.15084016875750597
11.44	0.15083986414830644
11.45	0.15083956080879538
11.459999999999999	0.15083925873191362
11.469999999999999	0.1508389579106459
11.48	0.1508386583380207
11.49	0.15083836000710976
11.499999999999998	0.15083806291102758
11.510000000000002	0.1508377670429316
11.52	0.15083747239602138
11.53	0.1508371789635388
11.54	0.1508368867387671
11.550000000000002	0.15083659571503144
11.559999999999999	0.15083630588569774
11.569999999999999	0.1508360172441729
11.58	0.15083572978390444
11.59	0.1508354434983801
11.600000000000001	0.15083515838112765
11.61	0.15083487442571444
11.620000000000001	0.15083459162574742
11.63	0.15083430997487254
11.64	0.15083402946677457
11.650000000000002	0.15083375009517708
11.659999999999998	0.15083347185384155
11.669999999999998	0.15083319473656792
11.680000000000001	0.15083291873719362
11.690000000000001	0.15083264384959374
11.7	0.15083237006768047
11.709999999999999	0.15083209738540299
11.72	0.15083182579674725
11.729999999999999	0.1508315552957356
11.74	0.15083128587642658
11.750000000000002	0.1508310175329146
11.76	0.15083075025932996
11.770000000000001	0.15083048404983815
11.78	0.15083021889863987
11.789999999999997	0.15082995479997088
11.8	0.15082969174810157
11.809999999999999	0.15082942973733676
11.82	0.15082916876201544
11.830000000000002	0.15082890881651065
11.839999999999998	0.15082864989522907
11.85	0.1508283919926109
11.86	0.15082813510312962
11.869999999999997	0.15082787922129165
11.879999999999999	0.15082762434163638
11.889999999999999	0.15082737045873554
11.9	0.1508271175671934
11.910000000000002	0.15082686566164616
11.919999999999998	0.15082661473676198
11.929999999999998	0.15082636478724082
11.939999999999998	0.15082611580781394
11.950000000000001	0.15082586779324386
11.960000000000003	0.15082562073832415
11.970000000000002	0.15082537463787912
11.98	0.15082512948676371
11.989999999999998	0.15082488527986326
12.	0.1508246420120933
12.01	0.15082439967839914
12.020000000000001	0.15082415827375603
12.030000000000001	0.1390192554073544
12.040000000000003	0.13901905187823502
12.049999999999999	0.13901884912572102
12.059999999999999	0.13901864714564321
12.070000000000002	0.139018445933857
12.079999999999998	0.139018245486242
12.089999999999998	0.1390180457987019
12.1	0.13901784686716429
12.110000000000001	0.1390176486875805
12.119999999999997	0.13901745125592552
12.130000000000003	0.13901725456819775
12.140000000000002	0.1390170586204188
12.149999999999999	0.13901686340863345
12.159999999999998	0.13901666892890946
12.170000000000002	0.1390164751773373
12.179999999999998	0.1390162821500302
12.190000000000001	0.13901608984312383
12.2	0.13901589825277616
12.209999999999999	0.13901570737516733
12.219999999999999	0.13901551720649968
12.23	0.13901532774299727
12.240000000000002	0.13901513898090603
12.250000000000002	0.13901495091649332
12.259999999999998	0.13901476354604816
12.269999999999998	0.13901457686588067
12.279999999999998	0.13901439087232229
12.290000000000001	0.13901420556172536
12.300000000000002	0.1390140209304632
12.309999999999999	0.1390138369749298
12.320000000000002	0.13901365369153976
12.329999999999998	0.13901347107672815
12.339999999999998	0.13901328912695043
12.35	0.13901310783868204
12.360000000000001	0.13901292720841876
12.370000000000001	0.1390127472326761
12.380000000000003	0.1390125679079894
12.389999999999999	0.13901238923091358
12.4	0.13901221119802323
12.409999999999998	0.13901203380591223
12.420000000000002	0.1390118570511938
12.43	0.1390116809305002
12.44	0.13901150544048274
12.45	0.1390113305778116
12.46	0.1390111563391758
12.47	0.13901098272128293
12.479999999999999	0.139010809720859
12.489999999999998	0.1390106373346486
12.500000000000002	0.13901046555941443
12.51	0.13901029439193738
12.52	0.1390101238290164
12.530000000000001	0.13900995386746834
12.54	0.1390097845041278
12.550000000000002	0.13900961573584703
12.559999999999999	0.13900944755949587
12.57	0.13900927997196172
12.580000000000002	0.1390091129701491
12.590000000000002	0.13900894655097984
12.599999999999996	0.13900878071139294
12.61	0.1390086154483441
12.620000000000001	0.13900845075880636
12.63	0.13900828663976914
12.639999999999999	0.13900812308823873
12.650000000000004	0.13900796010123778
12.660000000000002	0.13900779767580554
12.67	0.13900763580899755
12.679999999999998	0.13900747449788559
12.69	0.13900731373955744
12.700000000000001	0.13900715353111706
12.710000000000003	0.13900699386968426
12.719999999999997	0.13900683475239461
12.729999999999999	0.1390066761763995
12.74	0.13900651813886575
12.749999999999996	0.13900636063697586
12.76	0.13900620366792762
12.770000000000001	0.13900604722893417
12.779999999999998	0.13900589131722382
12.790000000000004	0.13900573593004006
12.799999999999999	0.13900558106464136
12.810000000000002	0.139005426718301
12.819999999999999	0.13900527288830716
12.83	0.13900511957196282
12.840000000000002	0.13900496676658544
12.85	0.1390048144695071
12.859999999999998	0.13900466267807426
12.87	0.13900451138964784
12.879999999999999	0.13900436060160287
12.890000000000002	0.1390042103113286
12.9	0.13900406051622843
12.91	0.13900391121371955
12.920000000000002	0.1390037624012333
12.93	0.13900361407621462
12.94	0.13900346623612225
12.949999999999998	0.13900331887842857
12.960000000000004	0.13900317200061948
12.97	0.13900302560019423
12.98	0.13900287967466568
12.990000000000002	0.13900273422155976
13.	0.1390025892384157
13.010000000000002	0.1390024447227859
13.020000000000001	0.13900230067223557
13.030000000000001	0.13900215708434321
13.040000000000003	0.13900201395669984
13.05	0.13900187128690952
13.06	0.1390017290725889
13.070000000000004	0.13900158731136728
13.079999999999998	0.13900144600088654
13.09	0.13900130513880102
13.099999999999998	0.13900116472277738
13.110000000000001	0.1390010247504947
13.120000000000003	0.1390008852196442
13.130000000000003	0.1390007461279293
13.14	0.13900060747306553
13.149999999999999	0.13900046925278028
13.160000000000002	0.13900033146481316
13.17	0.1390001941069154
13.18	0.13900005717684996
13.19	0.13899992067239172
13.2	0.1389997845913271
13.209999999999999	0.138999648931454
13.220000000000002	0.138999513690582
13.229999999999999	0.1389993788665319
13.240000000000002	0.13899924445713588
13.25	0.13899911046023752
13.260000000000002	0.13899897687369153
13.270000000000001	0.13899884369536375
13.279999999999998	0.13899871092313099
13.29	0.13899857855488132
13.300000000000002	0.13899844658851343
13.309999999999999	0.13899831502193713
13.319999999999999	0.13899818385307292
13.33	0.1389980530798519
13.340000000000003	0.1389979227002161
13.349999999999998	0.1389977927121179
13.360000000000003	0.13899766311352033
13.369999999999996	0.1389975339023969
13.38	0.13899740507673147
13.39	0.1389972766345183
13.4	0.1389971485737618
13.409999999999997	0.13899702089247665
13.419999999999998	0.13899689358868778
13.430000000000001	0.13899676666043007
13.440000000000001	0.13899664010574844
13.450000000000001	0.13899651392269785
13.460000000000003	0.13899638810934312
13.470000000000002	0.13899626266375886
13.48	0.13899613758402948
13.489999999999998	0.1389960128682492
13.5	0.13899588851452177
13.509999999999996	0.1389957645209606
13.519999999999998	0.1389956408856887
13.530000000000003	0.13899551760683843
13.540000000000001	0.13899539468255165
13.550000000000004	0.13899527211097967
13.559999999999999	0.13899514989028294
13.569999999999997	0.1389950280186313
13.579999999999997	0.1389949064942038
13.590000000000002	0.13899478531518844
13.600000000000001	0.13899466447978256
13.61	0.13899454398619235
13.619999999999997	0.13899442383263313
13.629999999999999	0.13899430401732896
13.639999999999999	0.1389941845385128
13.650000000000002	0.13899406539442674
13.660000000000002	0.13899394658332118
13.670000000000002	0.1389938281034555
13.679999999999998	0.13899370995309768
13.689999999999998	0.13899359213052426
13.7	0.13899347463402037
13.710000000000004	0.13899335746187966
13.720000000000002	0.1389932406124042
13.729999999999999	0.1389931240839044
13.739999999999998	0.13899300787469923
13.750000000000002	0.1389928919831157
13.76	0.13899277640748928
13.77	0.13899266114616338
13.779999999999998	0.13899254619748982
13.790000000000003	0.13899243155982843
13.800000000000002	0.1389923172315471
13.809999999999999	0.13899220321102168
13.82	0.138992089496636
13.83	0.1389919760867818
13.840000000000002	0.1389918629798587
13.850000000000003	0.13899175017427415
13.860000000000001	0.1389916376684433
13.870000000000001	0.13899152546078908
13.879999999999997	0.13899141354974207
13.889999999999999	0.1389913019337405
13.9	0.13899119061123014
13.91	0.13899107958066442
13.919999999999998	0.1389909688405041
13.93	0.13899085838921751
13.939999999999998	0.13899074822528035
13.95	0.13899063834717568
13.96	0.13899052875339382
13.97	0.13899041944243254
13.98	0.13899031041279664
13.99	0.13899020166299822
13.999999999999996	0.13899009319155653
14.010000000000002	0.13898998499699783
14.020000000000001	0.14269877624186186
14.030000000000001	0.142698662775075
14.040000000000003	0.14269854959553455
14.050000000000002	0.14269843670171656
14.060000000000004	0.14269832409210442
14.070000000000002	0.14269821176518876
14.079999999999998	0.14269809971946748
14.090000000000002	0.1426979879534454
14.1	0.14269787646563464
14.11	0.1426977652545543
14.12	0.14269765431873055
14.130000000000004	0.14269754365669654
14.14	0.14269743326699222
14.150000000000004	0.14269732314816463
14.16	0.14269721329876758
14.170000000000003	0.1426971037173617
14.180000000000001	0.14269699440251432
14.19	0.1426968853527997
14.2	0.14269677656679863
14.209999999999999	0.14269666804309858
14.219999999999997	0.14269655978029375
14.229999999999999	0.14269645177698478
14.240000000000002	0.14269634403177897
14.25	0.14269623654329008
14.260000000000002	0.1426961293101383
14.270000000000001	0.1426960223309503
14.279999999999998	0.14269591560435915
14.290000000000001	0.14269580912900426
14.299999999999999	0.1426957029035313
14.310000000000002	0.14269559692659237
14.320000000000002	0.1426954911968457
14.330000000000002	0.14269538571295573
14.339999999999998	0.14269528047359312
14.35	0.1426951754774347
14.36	0.1426950707231633
14.370000000000001	0.14269496620946787
14.379999999999999	0.14269486193504347
14.389999999999999	0.142694757898591
14.399999999999999	0.14269465409881746
14.410000000000004	0.1426945505344358
14.419999999999998	0.1426944472041648
14.429999999999996	0.14269434410672893
14.439999999999998	0.1426942412408588
14.449999999999998	0.14269413860529073
14.460000000000003	0.14269403619876667
14.47	0.14269393402003439
14.480000000000002	0.14269383206784733
14.489999999999998	0.14269373034096464
14.5	0.1426936288381511
14.51	0.142693527558177
14.519999999999998	0.14269342649981834
14.530000000000001	0.14269332566185647
14.54	0.14269322504307844
14.55	0.14269312464227668
14.56	0.142693024458249
14.569999999999999	0.14269292448979873
14.580000000000004	0.14269282473573452
14.59	0.1426927251948704
14.600000000000001	0.14269262586602569
14.609999999999996	0.14269252674802502
14.620000000000003	0.14269242783969827
14.63	0.1426923291398805
14.640000000000004	0.14269223064741204
14.65	0.14269213236113848
14.659999999999998	0.14269203427991026
14.670000000000003	0.14269193640258318
14.680000000000001	0.14269183872801816
14.689999999999998	0.14269174125508097
14.7	0.14269164398264242
14.709999999999999	0.14269154690957855
14.72	0.14269145003477013
14.730000000000002	0.14269135335710298
14.739999999999998	0.14269125687546774
14.750000000000002	0.14269116058876016
14.760000000000002	0.14269106449588057
14.769999999999998	0.1426909685957343
14.779999999999996	0.14269087288723142
14.790000000000001	0.1426907773692868
14.799999999999997	0.14269068204082003
14.809999999999997	0.1426905869007555
14.820000000000004	0.14269049194802225
14.830000000000002	0.14269039718155385
14.84	0.1426903026002888
14.849999999999998	0.14269020820317005
14.860000000000001	0.142690113989145
14.87	0.14269001995716596
14.880000000000004	0.1426899261061895
14.889999999999999	0.14268983243517683
14.899999999999997	0.14268973894309359
14.91	0.14268964562890996
14.920000000000002	0.1426895524916005
14.93	0.1426894595301441
14.940000000000003	0.14268936674352428
14.950000000000001	0.14268927413072874
14.96	0.1426891816907496
14.97	0.14268908942258315
14.979999999999999	0.14268899732523027
14.99	0.14268890539769585
15.	0.14268881363898908

==> Plot_data/Figure_9a/fig9a.dat <==
{389.47376426592797, 0.00005263157894736842}	{300.0000894736842, 0.00005263157894736842}	{300.0000894736842, 52.631626038781164}	{300.0000894736842, 105.26319944598339}	{300.0000894736842, 157.8947728531856}	{300.0000894736842, 210.5263462603878}	{300.0000894736842, 263.15791966759}	{300.0000894736842, 315.78949307479223}	{300.0000894736842, 368.42106648199444}	{300.0000894736842, 421.05263988919666}	{300.0000894736842, 473.68421329639887}	{300.0000894736842, 526.3157867036011}	{300.0000894736842, 578.9473601108034}	{300.0000894736842, 631.5789335180057}	{300.0000894736842, 684.2105069252079}	{300.0000894736842, 736.8420803324102}	{300.0000894736842, 789.4736537396125}	{300.0000894736842, 842.1052271468147}	{300.0000894736842, 894.736800554017}	{300.0000894736842, 947.3683739612193}	{300.0000894736842, 999.9999473684211}	{389.47376426592797, 999.9999473684211}	{478.9474390581717, 999.9999473684211}	{568.4211138504155, 999.9999473684211}	{657.8947886426593, 999.9999473684211}	{747.368463434903, 999.9999473684211}	{836.8421382271467, 999.9999473684211}	{926.3158130193905, 999.9999473684211}	{1015.7894878116342, 999.9999473684211}	{1105.263162603878, 999.9999473684211}	{1194.736837396122, 999.9999473684211}	{1239.4736747922439, 999.9999473684211}	{1264.4633925564838, 999.9999473684211}	{1267.1065357815478, 989.9387847761752}	{1268.919600968988, 982.6788143232775}	{1271.016640221931, 973.6841606648202}	{1272.698640456063, 966.9124714105244}	{1275.9971084476713, 952.1997879263336}	{1277.045628074143, 947.3683739612193}	{1277.9412385884207, 943.6805659612517}	{1282.4739015570221, 922.0741229231144}	{1282.6377327486582, 921.0525872576181}	{1282.8343301786217, 920.243068428357}	{1284.2105121883658, 913.2914861008919}	{1287.3779152266657, 896.5999788118402}	{1287.7274217688228, 894.736800554017}	{1288.1424607876347, 892.4238896132708}	{1291.5938378914368, 872.7641466169281}	{1292.3365392935211, 868.4210138504159}	{1293.1229290133747, 863.1784157180577}	{1295.4820981729358, 848.7355718436204}	{1296.5306177994075, 842.1052271468147}	{1297.6665140614182, 834.1899319273723}	{1299.064540230047, 824.5271039971437}	{1300.331501445367, 815.7894404432136}	{1301.5110860251475, 805.6126323039302}	{1302.210099109462, 800.0616460461395}	{1303.5207486425516, 789.4736537396125}	{1304.9187748111804, 777.2923227850158}	{1305.0061514467195, 775.3905960115135}	{1306.4041776153483, 763.1578670360113}	{1307.6711388306683, 750.642448945529}	{1307.8022037839771, 749.2804013915343}	{1309.0363987609699, 736.8420803324102}	{1309.8992430369203, 725.6373117750175}	{1310.4344249295987, 721.4162493081558}	{1311.2972692055491, 710.5262936288091}	{1312.1819576403846, 700.6642983675717}	{1312.695295374178, 693.7705388136255}	{1313.3943084584923, 684.2105069252079}	{1314.0933215428067, 675.4728433712778}	{1314.704957991582, 666.2725976291986}	{1315.3384385992417, 657.8947202216068}	{1315.7534776180532, 650.1336190648806}	{1316.4524907023679, 638.928850507488}	{1316.8893738800643, 631.5789335180057}	{1317.2388804222214, 624.6915987166726}	{1317.9378935065358, 611.739297448494}	{1318.2874000486931, 605.2631468144045}	{1318.6369065908502, 599.198180347559}	{1319.3359196751646, 584.6011424104051}	{1319.685426217322, 578.9473601108034}	{1319.9475561239396, 573.6533639575398}	{1320.6465692082543, 557.514385393222}	{1320.7339458437934, 552.6315734072023}	{1320.9960757504114, 547.9543535048044}	{1321.6514005169563, 530.6075214492079}	{1321.7824654702652, 526.3157867036011}	{1321.9790629002287, 522.2167945363899}	{1322.4814785545796, 503.8034535470049}	{1322.6780759845428, 500.}	{1322.7436084611973, 496.35074051571155}	{1323.180491638894, 477.0764826761599}	{1323.3989332277422, 473.68421329639887}	{1323.4426215455119, 470.44613797935415}	{1323.8795047232084, 450.34951180531505}	{1324.0761021531716, 447.36842659279773}	{1324.0979463120566, 444.5158364325441}	{1324.4911411719836, 423.67393895537566}	{1324.5785178075228, 421.05263988919666}	{1324.5785178075228, 418.48273884392313}	{1324.9280243496798, 397.10116214724724}	{1324.9280243496798, 394.7368531855956}	{1325.1136997002009, 392.48176501836804}	{1325.2775308918372, 370.5797833600242}	{1325.463206242358, 368.42106648199444}	{1325.4741283218004, 366.377995151002}	{1325.6270374339942, 344.05840457280124}	{1325.6270374339942, 342.1052797783933}	{1325.6270374339942, 340.1521549839854}	{1325.9765439761516, 317.5370257855783}	{1325.9765439761516, 315.78949307479223}	{1325.9765439761516, 314.0419603640062}	{1326.1949855649998, 291.09274402971346}	{1326.2386738827695, 289.47370637119116}	{1326.2386738827695, 287.8803677231216}	{1326.3260505183086, 264.6998602947541}	{1326.3260505183086, 263.15791966759}	{1326.3260505183086, 261.61597904042594}	{1326.5444921071569, 238.25557853888938}	{1326.5444921071569, 236.84213296398892}	{1326.5444921071569, 235.42868738908845}	{1326.5881804249266, 211.9140928248355}	{1326.5881804249266, 210.5263462603878}	{1326.5881804249266, 209.13859969594012}	{1326.675557060466, 185.54690810032895}	{1326.675557060466, 184.2105595567867}	{1326.675557060466, 182.87421101324446}	{1326.675557060466, 159.23112139672784}	{1326.675557060466, 157.8947728531856}	{1326.675557060466, 156.55842430964336}	{1326.675557060466, 132.91533469312674}	{1326.8721544904292, 131.5789861495845}	{1326.8612324109868, 130.35185840046637}	{1326.8721544904292, 106.48390244248833}	{1326.8721544904292, 105.26319944598339}	{1326.8721544904292, 104.04249644947845}	{1326.8939986493142, 80.15526623366085}	{1326.8939986493142, 78.94741274238228}	{1326.8939986493142, 77.73955925110371}	{1326.8939986493142, 53.839479530059734}	{1326.8939986493142, 52.631626038781164}	{1326.8939986493142, 51.423772547502594}	{1326.8939986493142, 27.52369282645862}	{1326.8939986493142, 26.315839335180055}	{1326.8939986493142, 25.10798584390149}	{1326.8939986493142, 1.2079061228575139}	{1326.8939986493142, 0.00005263157894736842}	{1284.2105121883658, 0.00005263157894736842}	{1194.736837396122, 0.00005263157894736842}	{1105.263162603878, 0.00005263157894736842}	{1015.7894878116342, 0.00005263157894736842}	{926.3158130193905, 0.00005263157894736842}	{836.8421382271467, 0.00005263157894736842}	{747.368463434903, 0.00005263157894736842}	{657.8947886426593, 0.00005263157894736842}	{568.4211138504155, 0.00005263157894736842}	{478.9474390581717, 0.00005263157894736842}	{389.47376426592797, 0.00005263157894736842}

==> Plot_data/Figure_9b/fig9b_M2=vd=100_Gev.dat <==
700.0000684210527	0.3436472204055575
700.0000684210527	0.3684210664819944
700.0000684210527	0.4210526398891966
700.0000684210527	0.4736842132963988
700.0000684210527	0.526315786703601
700.0000684210527	0.5789473601108033
700.0000684210527	0.6315789335180055
700.0000684210527	0.6842105069252078
700.0000684210527	0.73684208033241
700.0000684210527	0.7894736537396123
700.0000684210527	0.8421052271468146
700.0000684210527	0.8947368005540168
700.0000684210527	0.9473683739612191
700.0000684210527	0.9736841606648201
700.0000684210527	0.9837581727622924
714.1403064474091	0.9845612668389403
719.8531964710521	0.9847283104068831
734.2105911357341	0.9849917252640237
749.9544474143411	0.9857948193406716
752.5603270742486	0.9858847658772562
768.4211138504155	0.9864565688598295
779.8051330057161	0.9868420540166205
785.2340489638564	0.987066920358082
785.8521101652447	0.9870926193685348
802.6316365650969	0.9874588302674863
818.7095799795895	0.9876322985880421
819.7368979224376	0.9874588302674863
820.7642158652857	0.9876322985880421
836.8421592797783	0.9877158203720136
852.8198765535054	0.9877093956194003
855.1083734343213	0.9877350946298531
871.0526819944598	0.9878700144347299
886.3622249964155	0.9882233758284551
888.1579433518004	0.9881784025601628
890.0037747775682	0.9882619243441342
905.2632047091412	0.9882811986019737
920.088321364063	0.9885960114800199
924.7488369096666	0.988673108511378
939.4737274238225	0.988923673863292
953.6306698069733	0.9891099916890744
956.5789887811633	0.9891035669364612
959.7945774640617	0.9893155837726963
973.684250138504	0.989514751103705
987.1062008227065	0.9896753699190346
994.5062308825716	0.9897010689294874
1007.8947728531855	0.9899259352709489
1020.2309403457598	0.9905105877587485
1025.0000342105263	0.9905684105322672
1029.9194672864414	0.9906262333057858
1042.105295567867	0.9907483036054363
1053.7565844318756	0.9910374174730296
1065.0821383383964	0.9913586551036888
1076.3158182825484	0.9914678758981128
1087.048367522872	0.9917441402604797
1093.4210796398893	0.9918790600653566
1100.177991963175	0.9920396788806862
1110.52634099723	0.9919818561071676
1120.824576960902	0.9920782273963653
1134.5054451754163	0.9921296254172709
1144.7368637119114	0.992238846211695
1154.7845343236695	0.9922709699747609
1161.8421250692522	0.992238846211695
1169.0166463123946	0.9923609165113455
1178.9473864265929	0.9923930402744114
1188.5440394049056	0.9926179066158728
1203.4610300221962	0.9925408095845146
1213.1579091412743	0.9923930402744114
1223.1053536122668	0.9923480670061191
1230.2631704986152	0.9922902442326005
1237.270648173815	0.9922324214590819
1247.3684318559558	0.9919818561071676
1257.7501896035992	0.9920139798702335
1271.0301532550507	0.9918854848179699
1281.5789545706373	0.9917891135287721
1292.4618430221094	0.9916284947134424
1298.6842159279781	0.9914678758981128
1304.6226147683442	0.9914100531245942
1315.7894772853188	0.9911594877726801
1327.4574705061218	0.9910245679678032
1338.0814414272827	0.9908318253894077
1350.0000000000002	0.9906455075636253
1362.31946313578	0.9905234372639748
1367.105261357341	0.9903371194381925
1371.6404942269878	0.9903306946855792
1384.2105227146817	0.9901379521071838
1397.3652036901753	0.9898809620026565
1405.0325034587495	0.9897010689294874
1418.4210454293632	0.989411955061894
1432.3107181038054	0.9893155837726963
1435.526306786704	0.9891035669364612
1438.6082606152486	0.9892127877308854
1452.6315681440446	0.988923673863292
1467.2228238038465	0.988775904553189
1472.1339047013644	0.9886859580166043
1486.8420908587261	0.9882811986019737
1502.3687904990074	0.9880563322605123
1503.947352216067	0.9878700144347299
1505.4590965059492	0.9880049342396068
1521.0526135734076	0.9873560342256753
1533.2551462116276	0.9868420540166205
1537.8989574004368	0.9866428866856118
1538.450201174648	0.986617187675159
1555.263136288089	0.9858140935985111
1570.2385921541595	0.9852037421002586
1574.782177202203	0.9849853005114104
1589.4736590027705	0.984169356929536
1602.3443659127615	0.9835847044417364
1611.4482403656434	0.9830964232431343
1623.684181717452	0.9824218242187501
1634.4835483849529	0.9819913657936667
1647.8637381771696	0.9814002885532539
1657.8947044321335	0.980879883591586
1666.7229569979095	0.9804751241769554
1684.7803666925242	0.9793186687065822
1692.105227146815	0.9787211667135562
1698.310895695889	0.9784577518564157
1721.980969273381	0.9770186072710625
1726.3157498614964	0.9766652458773373
1729.9155387506635	0.9764532290411023
1760.0836071211297	0.9740246725533188
1760.526272576178	0.973889752748442
1760.9021206040493	0.9739732745324134
1765.0531532674272	0.9736841606648201
1792.4566505884404	0.9719302032014208
1794.7367952908594	0.9717310358704121
1797.5514794106953	0.9715190190341771
1811.8420566482	0.9700862992014372
1822.9253973812038	0.9690519140307146
1828.9473180055409	0.968441562532462
1836.7064917364828	0.9677155654871723
1853.2103962492301	0.9660322803025181
1863.1578407202223	0.9648437010690791
1876.2122955549503	0.9636422723304138
1883.2949428357247	0.9628584525116054
1897.3683634349038	0.9611430435638852
1912.6444977232713	0.9591192464907324
1917.121265344138	0.9584896207346403
1931.5788861495853	0.9562088335569601
1941.1254260575151	0.9547118661980882
1961.1706542106485	0.9509212621563097
1965.7894088642663	0.9498868769855872
1968.3702319889821	0.9493536225186929
1976.7725234565041	0.9473683739612191
1982.8946702216067	0.9457750353131494
1993.794263029873	0.9425947827696235
1999.9999315789473	0.9404810391598859
1999.9999315789473	0.9342104806094185
1999.9999315789473	0.921052587257618
1999.9999315789473	0.8947368005540168
1999.9999315789473	0.8421052271468146
1999.9999315789473	0.7894736537396123
1999.9999315789473	0.73684208033241
1999.9999315789473	0.7105262936288089
1999.9999315789473	0.6973684002770084
1999.9999315789473	0.6923313942282723
1995.314359498152	0.687814793141204
1991.32201822432	0.6842105069252078
1982.8946702216067	0.6771175800402527
1979.0777246941143	0.6739887255176322
1975.2858357018135	0.6710526135734072
1965.7894088642663	0.6640367837198105
1961.6383762008882	0.6610878222703591
1956.9528041200933	0.6578947202216067
1943.2134706568	0.6489450398314416
1931.5788861495853	0.6420641297827216
1923.9700516297917	0.637431883148616
1913.5882938821478	0.6315789335180055
1904.1085714013948	0.6263941581591661
1897.3683634349038	0.6228412699640755
1883.7626648259643	0.6157290688212809
1865.5048028498186	0.607068502298709
1863.1578407202223	0.605982719107081
1862.5982447676142	0.6056936052394877
1861.6711529655315	0.6052631468144044
1841.7010944179724	0.5954525495740727
1834.9525342730835	0.5921052534626039
1828.9473180055409	0.589175566270992
1820.8874658523018	0.5851472463825257
1809.2862900586754	0.5789473601108033
1800.5749679904598	0.5744564580341878
1794.7367952908594	0.5717516371840372
1779.494069716081	0.5657894667590027
1778.2412429565097	0.5653204598182402
1775.9026330053111	0.5644595429680737
1760.526272576178	0.5583624527381621
1755.957630992943	0.5561459130866138
1749.2174230264518	0.5526315734072021
1735.661837487895	0.5454422752330494
1726.3157498614964	0.5409128246407549
1714.5475304999277	0.5353682631355772
1693.4248713335628	0.526315786703601
1692.5813013154516	0.5259495758046495
1692.105227146815	0.5258018064945462
1689.8584911579846	0.5245875282506545
1671.9848293881068	0.5154772290451597
1657.8947044321335	0.5092516437629846
1650.1522350579853	0.5059557456724213
1635.1600748351211	0.4999999999999999
1627.6347620992988	0.49696109201396393
1623.684181717452	0.4953741781185075
1607.4391947350164	0.4875038561673573
1606.4035246137714	0.4869770264530763
1589.4736590027705	0.47810444309426925
1586.0576180383405	0.476311937115191
1580.971141394483	0.4736842132963988
1565.6281896789387	0.4657110953034376
1555.263136288089	0.4604235239027873
1545.165352605948	0.455135952502137
1530.5908013029402	0.44736842659279774
1525.3038723775517	0.4440982275126871
1521.0526135734076	0.44150905220957404
1504.9579658021207	0.43343313817480195
1501.6839118704424	0.43246942528282434
1486.8420908587261	0.42865954698320635
1480.5529005256803	0.42589047860692414
1467.6153761885118	0.4210526398891966
1456.0309047516803	0.4184377655756308
1452.6315681440446	0.4176603705094355
1444.738759558748	0.4149812486697378
1431.7260656160056	0.4108180089763947
1418.4210454293632	0.40747071286492587
1406.7196434949715	0.4037379315966661
1385.7640278965496	0.3947368531855955
1384.6531881697301	0.39439634129709666
1384.2105227146817	0.3942742709974463
1383.149796058245	0.3939209096037211
1361.9352629295117	0.3855558817013558
1350.0000000000002	0.38188734795922785
1348.9559777003578	0.381578959833795
1337.8642847889573	0.3777562320289506
1316.3741297731185	0.3684210664819944
1315.9982817452474	0.3682604476666648
1315.7894772853188	0.36821547439837254
1315.096246478356	0.3678878120151001
1295.0343139684283	0.35807079002215525
1281.5789545706373	0.35228208791767657
1272.6838845776842	0.34894764131143413
1254.167105071227	0.34210527977839333
1249.6819852719632	0.3403256233045414
1247.3684318559558	0.3394325826913088
1239.7595973361622	0.33625233014778283
1227.1812166700706	0.33131812014085765
1213.1579091412743	0.32687861608514757
1204.663743711384	0.32232346648240023
1180.8934439931263	0.3172864604336641
1178.9473864265929	0.31763982182738915
1175.9823630956084	0.31807028025247247
1146.9167822735644	0.31746635350683317
1144.7368637119114	0.31763982182738915
1142.2228580143728	0.31772334361136056
1127.6316023545705	0.31805100599463293
1116.0304265609448	0.3157894930747922
1111.8710417191692	0.3147551079040696
1110.52634099723	0.31445314453124995
1108.1793788676337	0.31398413759048754
1093.4210796398893	0.3140419603640062
1089.8045863939278	0.3157894930747922
1081.819903846263	0.3200234050468804
1076.3158182825484	0.3201069268308518
1071.3629764930452	0.31959937137441025
1055.4771331816864	0.3260755220084996
1042.105295567867	0.3293071725729311
1025.9104216558144	0.3296476844614298
1024.1397598356211	0.3296091359457507
1007.8947728531855	0.3383018262313885
1004.5956623863156	0.3395675024961857
980.1237796826981	0.33715179551362856
973.684250138504	0.33573192518611494
965.8582589803848	0.33608528657984
941.1191065680589	0.3408396035135961
939.4737274238225	0.3410773193602839
938.0120962043231	0.3409809480710862
906.8417664262004	0.3408910015345016
905.2632047091412	0.3407689312348511
903.3171471426078	0.34060831241952144
874.9364449491295	0.33911776981326286
871.0526819944598	0.3394325826913088
867.4863018188814	0.3393619104125638
845.0690550009602	0.3357768984544072
836.8421592797783	0.33221116075409013
820.0626328799259	0.3286968210746786
819.0102584018866	0.32838843294924575
802.6316365650969	0.32257403183431443
792.2331744606588	0.3237883100782062
783.3798653596915	0.3272962250050045
768.4211138504155	0.3304893270537569
756.7531206296121	0.33312990037777546
741.7359038715563	0.33631657767391465
734.2105911357341	0.33794204008505013
729.7254713364706	0.33865518762511354
702.8565134328743	0.34210527977839333
700.0000684210527	0.3436472204055575

==> Plot_data/Figure_9b/fig9b_M2=vd=10_Gev.dat <==
700.0000684210527	0.34210527977839333
700.0000684210527	0.3684210664819944
700.0000684210527	0.4210526398891966
700.0000684210527	0.4736842132963988
700.0000684210527	0.526315786703601
700.0000684210527	0.5789473601108033
700.0000684210527	0.6315789335180055
700.0000684210527	0.6842105069252078
700.0000684210527	0.73684208033241
700.0000684210527	0.7894736537396123
700.0000684210527	0.8421052271468146
700.0000684210527	0.8947368005540168
700.0000684210527	0.9473683739612191
700.0000684210527	0.9736841606648201
700.0000684210527	0.9868420540166205
700.0000684210527	0.9997943552847992
700.2088728809812	0.9998393285530915
734.0184910326	0.9998521780583178
734.2105911357341	0.9997943552847992
734.4026912388683	0.9998521780583178
751.3158524930748	0.9997943552847992
768.2457181040756	0.9998650275635442
768.4211138504155	0.9997943552847992
768.5965095967554	0.9998650275635442
802.4729451755512	0.9998778770687706
802.6316365650969	0.9997943552847992
802.7903279546425	0.9998778770687706
819.7368979224376	0.9997943552847992
836.6834678902327	0.9998778770687706
836.8421592797783	0.9997943552847992
837.000850669324	0.9998778770687706
870.8939906049142	0.9998778770687706
871.0526819944598	0.9997943552847992
871.2113733840055	0.9998778770687706
888.1579433518004	0.9997943552847992
905.1212176763898	0.9998907265739969
905.2632047091412	0.9997943552847992
905.4051917418925	0.9998907265739969
939.3317403910712	0.9998907265739969
939.4737274238225	0.9997943552847992
939.6157144565739	0.9998907265739969
956.5789887811633	0.9997943552847992
973.5589674625469	0.9999035760792233
973.684250138504	0.9997943552847992
973.8095328144611	0.9999035760792233
1007.7694901772284	0.9999035760792233
1007.8947728531855	0.9997943552847992
1008.0200555291426	0.9999035760792233
1025.0000342105263	0.9997943552847992
1041.996717248704	0.9999164255844497
1042.105295567867	0.9997943552847992
1042.2138738870299	0.9999164255844497
1076.2072399633857	0.9999164255844497
1076.3158182825484	0.9997943552847992
1076.4243966017111	0.9999164255844497
1093.4210796398893	0.9997943552847992
1110.417762678067	0.9999164255844497
1110.52634099723	0.9997943552847992
1110.6349193163928	0.9999164255844497
1144.6449897495427	0.999929275089676
1144.7368637119114	0.9997943552847992
1144.82873767428	0.999929275089676
1161.8421250692522	0.9997943552847992
1178.8555124642244	0.999929275089676
1178.9473864265929	0.9997943552847992
1179.0392603889613	0.999929275089676
1213.0660351789056	0.999929275089676
1213.1579091412743	0.9997943552847992
1213.249783103643	0.999929275089676
1230.2631704986152	0.9997943552847992
1247.259853536793	0.9999164255844497
1247.3684318559558	0.9997943552847992
1247.4770101751187	0.9999164255844497
1281.4703762514746	0.9999164255844497
1281.5789545706373	0.9997943552847992
1281.6875328898	0.9999164255844497
1298.6842159279781	0.9997943552847992
1315.6808989661558	0.9999164255844497
1315.7894772853188	0.9997943552847992
1315.8980556044817	0.9999164255844497
1349.874717324043	0.9999035760792233
1350.0000000000002	0.9997943552847992
1350.1252826759574	0.9999035760792233
1367.105261357341	0.9997943552847992
1384.0852400387248	0.9999035760792233
1384.2105227146817	0.9997943552847992
1384.3358053906386	0.9999035760792233
1418.295762753406	0.9999035760792233
1418.4210454293632	0.9997943552847992
1418.5463281053203	0.9999035760792233
1435.526306786704	0.9997943552847992
1452.4895811112933	0.9998907265739969
1452.6315681440446	0.9997943552847992
1452.773555176796	0.9998907265739969
1486.7001038259746	0.9998907265739969
1486.8420908587261	0.9997943552847992
1486.9840778914777	0.9998907265739969
1503.947352216067	0.9997943552847992
1520.8939221838618	0.9998778770687706
1521.0526135734076	0.9997943552847992
1521.2113049629534	0.9998778770687706
1555.087740541749	0.9998650275635442
1555.263136288089	0.9997943552847992
1555.438532034429	0.9998650275635442
1572.36839764543	0.9997943552847992
1589.2815588996364	0.9998521780583178
1589.4736590027705	0.9997943552847992
1589.6657591059047	0.9998521780583178
1623.4753772575236	0.9998393285530915
1623.684181717452	0.9997943552847992
1623.8929861773804	0.9998393285530915
1640.7894430747929	0.9997943552847992
1657.6524912586165	0.9998136295426387
1657.8947044321335	0.9997943552847992
1658.1369176056505	0.9998136295426387
1691.8463096165037	0.9998007800374125
1692.105227146815	0.9997943552847992
1692.3641446771262	0.9998007800374125
1709.2104885041558	0.9996915592429882
1726.040127974391	0.999787930532186
1726.3157498614964	0.9996915592429882
1726.591371748602	0.999787930532186
1760.2172419754838	0.9997622315217333
1760.526272576178	0.9996915592429882
1760.835303176872	0.9997622315217333
1777.6315339335188	0.9996915592429882
1794.3943559765767	0.9997365325112806
1794.7367952908594	0.9996915592429882
1795.0792346051421	0.9997365325112806
1828.5714699776695	0.9997108335008278
1828.9473180055409	0.9996915592429882
1829.3231660334122	0.9997108335008278
1846.0525793628817	0.9996915592429882
1862.7485839787623	0.999685134490375
1863.1578407202223	0.9996401612220828
1863.5670974616824	0.999685134490375
1896.9256979798556	0.9996594354799223
1897.3683634349038	0.9996401612220828
1897.811028889952	0.9996594354799223
1914.4736247922447	0.9996144622116301
1931.086107624154	0.9996208869642432
1931.5788861495853	0.9996144622116301
1932.0716646750166	0.9996208869642432
1965.2465172684524	0.999582338448564
1965.7894088642663	0.9993831711175554
1966.3490048168742	0.9995694889433377
1982.8946702216067	0.9993831711175554
1999.373518199162	0.9995180909224323
1999.9999315789473	0.9993831711175554
1999.9999315789473	0.9868420540166205
1999.9999315789473	0.9736841606648201
1999.9999315789473	0.9473683739612191
1999.9999315789473	0.8947368005540168
1999.9999315789473	0.8421052271468146
1999.9999315789473	0.7894736537396123
1999.9999315789473	0.73684208033241
1999.9999315789473	0.6842105069252078
1999.9999315789473	0.6578947202216067
1999.9999315789473	0.6315789335180055
1999.9999315789473	0.6270045096574186
1983.9052838076605	0.6176436451000096
1977.2736541603326	0.614097181657532
1965.7894088642663	0.6083470280687326
1963.4090380210819	0.6070942013091618
1959.6589099207663	0.6052631468144044
1942.1276874651717	0.5971486842639533
1931.5788861495853	0.5927220297134697
1920.2115713510793	0.5876914484173466
1898.8216424760058	0.5789473601108033
1897.8611419603349	0.5785682997066254
1897.3683634349038	0.5784333799017485
1895.7730973610505	0.5777202323616852
1875.0596949361452	0.5697920876370162
1863.1578407202223	0.5655838746753807
1851.9909782032478	0.561221467651029
1830.0665099107573	0.5526315734072021
1829.3231660334122	0.5523424595396089
1828.9473180055409	0.5521946902295056
1827.7696608515444	0.5517256832887432
1807.1564845674047	0.5430779662713978
1794.7367952908594	0.5380345354700484
1783.9708373369476	0.5345972928219951
1762.3052865747682	0.5276842590102092
1760.526272576178	0.5270867570171831
1759.8664504828043	0.5268233421600426
1758.5718628312475	0.526315786703601
1738.0505605094768	0.5172890092820777
1726.3157498614964	0.5125411171009346
1715.7168354755272	0.5081530110661302
1693.558506187917	0.4999999999999999
1692.5813013154516	0.4996337891010484
1692.105227146815	0.4994860197909452
1690.4431436457844	0.4987214742299763
1670.798820055713	0.49007375721263086
1657.8947044321335	0.4850945739374134
1647.8136251067867	0.4814388897005117
1625.9058611710907	0.4736842132963988
1624.4108212380029	0.4731252598190518
1623.684181717452	0.4728489954566849
1621.5710805829758	0.4720587508852633
1602.5114094807045	0.46365517446721877
1589.4736590027705	0.457545234732081
1581.2467632815888	0.45369680791678385
1567.7412908134147	0.44736842659279774
1559.998821439267	0.4437255918611224
1555.263136288089	0.44150905220957404
1538.7675839537392	0.4337415263002347
1535.5269387356493	0.4321867361678443
1521.0526135734076	0.424316414216694
1518.5887209462517	0.42294794191008583
1515.0557494842617	0.4210526398891966
1495.436482429382	0.41444156945023036
1486.8420908587261	0.4123149763352665
1471.582660927153	0.40647487620988243
1465.8363621899211	0.4048943870670392
1452.6315681440446	0.4020867701750779
1445.8579514639646	0.3999473275548876
1427.8590070181303	0.3947368531855955
1420.651077061399	0.39302144423787544
1418.4210454293632	0.39247534026575476
1413.785586418951	0.3911711154852785
1397.1313426950555	0.3847977608930001
1384.2105227146817	0.38013981524844176
1373.5280865447412	0.37663832507425654
1351.2194180459824	0.3684210664819944
1350.2923262438999	0.368196200140533
1350.0000000000002	0.36821547439837254
1349.4069953338035	0.36796490904645834
1327.357244365356	0.3595227841127348
1315.7894772853188	0.3550575810465719
1305.207267256144	0.35024544133929725
1287.575818659783	0.34210527977839333
1283.6586469915246	0.34050551637771054
1281.5789545706373	0.3398437668585526
1275.7407818710371	0.3376143777017778
1260.2224344091524	0.33221758550670333
1247.3684318559558	0.3275082418412396
1237.5045091689349	0.3233771259109624
1214.9786840318504	0.3157894930747922
1213.7008007370882	0.3153718841549352
1213.1579091412743	0.3152755128657375
1211.4624169266554	0.3144852682943159
1191.9851369045268	0.30576045424561216
1178.9473864265929	0.30612666514456366
1168.7827853172748	0.3079705691445474
1155.6698652337664	0.3073794919041345
1144.7368637119114	0.3058182770191308
1132.5510354304856	0.3064157790121569
1124.015109108609	0.30541351760450025
1110.93559773869	0.30263159972299164
1110.52634099723	0.3025802017020862
1094.6822585778573	0.3016614620784009
1092.7612575465155	0.3021240442665501
1076.3158182825484	0.30736021764629495
1066.552121736293	0.30827895726998017
1042.1470564598526	0.31575736931172627
1042.105295567867	0.3157766435695658
1042.0802390326758	0.31577021881695266
1041.8547302159527	0.3157894930747922
1013.2986322761345	0.3199463080155222
1007.8947728531855	0.32380758433604573
994.9739528728114	0.3257285853673877
983.4312423279653	0.32328717937437784
973.684250138504	0.3209292951653393
967.3616510918698	0.32065303080297247
952.8455650376421	0.3260755220084996
939.4737274238225	0.32545232100502075
926.4025682323002	0.325844230914425
918.5181118254008	0.325985575471915
905.2632047091412	0.32462995267053324
894.7645164639373	0.3238654071095644
879.6303692083216	0.32238771400853206
871.0526819944598	0.32276677441270996
862.4582904238039	0.32240056351375845
837.2597681996353	0.3157894930747922
837.000850669324	0.3156674227751417
836.8421592797783	0.31568669703298124
836.3159720407585	0.3153847336601616
811.8273849803469	0.30871584044767675
802.6316365650969	0.3062294611863746
791.6151132592705	0.30731524437800267
773.5409992078617	0.31185111972291046
768.4211138504155	0.31270561182046397
765.2389338811056	0.31334166232916916
750.5307477237436	0.3157894930747922
737.3092493210728	0.3181730762942834
734.2105911357341	0.31865493274027223
729.7421756932648	0.3192267357228456
706.1723282565383	0.3205373852559351
700.0000684210527	0.32298521600155816
700.0000684210527	0.32894738642659277
700.0000684210527	0.34210527977839333

==> Plot_data/Figure_9b/fig9b_M2=vd=200_Gev.dat <==
700.0000684210527	0.44736842659279774
700.0000684210527	0.4736842132963988
700.0000684210527	0.526315786703601
700.0000684210527	0.5789473601108033
700.0000684210527	0.6315789335180055
700.0000684210527	0.6842105069252078
700.0000684210527	0.73684208033241
700.0000684210527	0.7894736537396123
700.0000684210527	0.8421052271468146
700.0000684210527	0.8947368005540168
700.0000684210527	0.921052587257618
700.0000684210527	0.9243934586164736
707.5754942272576	0.9268798378777757
722.9602068347879	0.9297067290275766
734.2105911357341	0.931537783522334
750.2050127662553	0.935064972706972
753.1616839188425	0.9356303509369321
768.4211138504155	0.9385279143654781
777.7337927632257	0.940204774797519
798.5808300424844	0.9442523689438248
802.6316365650969	0.9445928808323236
805.8472252479954	0.9448948442051432
834.060883873531	0.9452289313410289
836.8421592797783	0.9451068610413784
839.8907043947341	0.945023339257407
869.2736679958691	0.9459999016546109
871.0526819944598	0.9461476709647142
872.447495786782	0.9462954402748174
883.4640190926084	0.9473683739612191
903.7681647760534	0.948518404678979
905.2632047091412	0.9486147759681768
906.9921056373489	0.9486982977521481
935.0888337653246	0.9507413690831406
939.4737274238225	0.9511204294873185
944.7773607060058	0.9514480918705909
965.0731542110537	0.9539922939054117
973.684250138504	0.9545640968879849
983.2809031168167	0.9547504147137673
997.9306240253986	0.9550331038287474
1007.8947728531855	0.9561060375151491
1023.00386357361	0.9589907514384688
1026.7456394955284	0.9591834940168642
1042.105295567867	0.959909491062154
1057.6988126353253	0.9616891475360059
1061.4238842004493	0.9622288267555132
1076.3158182825484	0.9636101485673478
1087.9838115033517	0.9647087812642022
1100.4285573150892	0.9659166347554808
1110.52634099723	0.9660772535708104
1120.4069680410453	0.9660836783234237
1135.2571412311586	0.9663920664488566
1144.7368637119114	0.9667968258634869
1153.3980727097446	0.9670216922049484
1170.9710560573249	0.9675485219192296
1178.9473864265929	0.9680303783652182
1185.737707463467	0.9684608367903016
1205.8497530437776	0.9680625021282842
1213.1579091412743	0.9675677961770691
1221.368100505662	0.9673686288460603
1238.3564313654429	0.9667518525951947
1247.3684318559558	0.9662956951596587
1257.616554749245	0.9658009892084435
1270.562431264811	0.9652099119680306
1281.5789545706373	0.96466380799591
1294.3828440534517	0.9638350149088093
1302.1336656059966	0.9631796901422645
1315.7894772853188	0.9619654118983727
1332.6859341827308	0.9606868861283491
1333.0534300322051	0.96064833761267
1350.0000000000002	0.9593955108530992
1364.5077338758306	0.9585281692503194
1370.5213023217711	0.9578985434942275
1384.2105227146817	0.9568513088182784
1395.2771590908906	0.9558811711736876
1409.4257492956444	0.9542878325256181
1418.4210454293632	0.953587534490781
1425.9630625219797	0.9531699255709241
1447.2778217914783	0.9514866403862701
1452.6315681440446	0.950863439382791
1456.9997574457484	0.9507285195779143
1486.2323818357354	0.9478373809019816
1486.8420908587261	0.947573966044841
1487.26805195698	0.9476960363444915
1491.168519268444	0.9473683739612191
1516.8681721964408	0.944149572902014
1521.0526135734076	0.9430509402051594
1529.246100581001	0.9410656916476857
1542.8935600819264	0.9378533153410937
1555.263136288089	0.9348272568602842
1568.7352000426745	0.9314157132226835
1580.0607539491953	0.9282932834526763
1589.4736590027705	0.9253700210136775
1603.5888404939353	0.921052587257618
1617.662261093115	0.9164203406235123
1623.684181717452	0.9145250386026232
1637.32328903998	0.9105609662402887
1642.3178917214696	0.9090704236340301
1657.8947044321335	0.9039884443170016
1666.1216001533153	0.9010651818780029
1674.9999657894741	0.8969983134738575
1679.7022422270634	0.8947368005540168
1687.0855679301344	0.8908755242334934
1692.105227146815	0.8881642786307298
1705.4269516902518	0.8815789072022162
1707.6820398574791	0.8804031774740035
1719.2080460455309	0.8738884783242351
1726.3157498614964	0.8689349940594704
1727.1008546308276	0.8684210138504157
1738.6519173540705	0.8589316542407431
1742.7945978390517	0.8547812640526263
1753.6941906473182	0.8421052271468146
1756.2081963448572	0.8387836300457985
1760.526272576178	0.8328535833838298
1768.3689680910916	0.8218222831469931
1771.9353482666697	0.8157894404432134
1777.7067035390928	0.8026893698649316
1777.7568166094757	0.8025351758022152
1780.7886573676374	0.7894736537396123
1781.348253320246	0.7791747753006786
1781.0308705411544	0.7737008860742458
1779.2852652561523	0.7631578670360112
1775.7188850805737	0.7514712420326298
1774.0818581147346	0.7472694538236075
1769.2626511795852	0.73684208033241
1766.7486454820464	0.7320556396355882
1760.526272576178	0.7211656839562414
1756.3585355560058	0.7137322451827877
1754.5628172006209	0.7105262936288089
1749.6767928382942	0.7021805399842831
1745.6510428508732	0.6956529913292883
1743.421011218837	0.6922285981864613
1738.0338561526823	0.6842105069252078
1733.7074277429647	0.6785246008625401
1727.6437462266417	0.6710526135734072
1726.3157498614964	0.669613468988054
1720.1936030963934	0.6626040638870705
1715.5163831939958	0.6578947202216067
1709.2104885041558	0.652035345838383
1704.9091166296294	0.6480455744655959
1692.105227146815	0.6367187356085526
1689.207021243008	0.6338083226747803
1686.9769896109717	0.6315789335180055
1674.156395771363	0.6190699401801366
1657.8947044321335	0.6056229329607427
1657.6524912586165	0.6054494646401867
1657.4102780850994	0.6052631468144044
1639.5950815640022	0.5930239930862892
1623.684181717452	0.5824424255323752
1621.3539239446504	0.5807398660898817
1618.8900313174943	0.5789473601108033
1604.4324105120463	0.567440628180591
1589.4736590027705	0.5554070665360975
1587.761462431357	0.5539486476929047
1586.0492658599435	0.5526315734072021
1570.6729054308107	0.540777904835878
1555.263136288089	0.5293996679579294
1553.3504874351443	0.5277870550520202
1551.3710211550224	0.526315786703601
1535.7440953739751	0.5150146468570107
1521.0526135734076	0.5030838812543281
1519.1399647204626	0.5014712683484189
1517.294133294695	0.4999999999999999
1499.4789367735975	0.4902793492962528
1488.9886007067907	0.4868421066481994
1486.8420908587261	0.4859940393032591
1477.3623683779733	0.4809763075123625
1457.2252662624712	0.4736842132963988
1453.8426340116298	0.47275262416748715
1452.6315681440446	0.4724249617842148
1449.1821184660262	0.4710307904671539
1431.2082305553831	0.46384791704561434
1418.4210454293632	0.46006373775644904
1407.404522123537	0.4558426752895872
1392.1116834783754	0.44736842659279774
1387.1588416888717	0.4451004889203438
1384.2105227146817	0.4440275552339421
1375.6996529279972	0.44082160367996337
1365.359656072339	0.4355533065371526
1362.8874112667859	0.4342105332409972
1350.0000000000002	0.42948191531769386
1342.3076436962351	0.426969837045939
1331.1073724656717	0.4210526398891966
1321.8281022664505	0.41640754374986466
1315.7894772853188	0.41359992685790326
1305.3241977537036	0.40789474653739605
1301.5490131181969	0.405691056391074
1283.3078554988447	0.39606677697652454
1281.5789545706373	0.39535362943646113
1281.1028804020007	0.395103064084547
1280.225901670301	0.3947368531855955
1258.6522248704905	0.38605701240518414
1247.3684318559558	0.38111637764564577
1237.0367871786952	0.37636848546450286
1215.91412801233	0.3684210664819944
1214.0515922297682	0.3677336179523838
1213.1579091412743	0.367393106063885
1207.7874584319143	0.3642899505517172
1194.0230684334288	0.35682438801519756
1178.9473864265929	0.35752468605003457
1168.6157417493323	0.36047364749948596
1155.3691868114693	0.36024235640541136
1144.7368637119114	0.3588610345935769
1134.0711318987646	0.3602166573949586
1122.511716997124	0.3592015464820756
1110.52634099723	0.35648387612669874
1094.6321455074744	0.35619476225910557
1081.4524079967887	0.3644698436248864
1076.3158182825484	0.3646176129349896
1071.062298070748	0.36437989708830176
1063.194546020643	0.3684210664819944
1059.2105569252076	0.37109376356907886
1050.6996871385231	0.3750321369209606
1042.105295567867	0.37767271024497917
1028.3325533909847	0.3790154835411346
1021.9514890955705	0.3792339251299829
1007.8947728531855	0.3908306035967797
1004.8295233814354	0.39237896897655705
979.03799649107	0.3906185867605446
973.684250138504	0.3895970510950484
967.12779009675	0.38969342238424615
959.869747069636	0.3947368531855955
944.0256646502631	0.39823834335978076
939.4737274238225	0.398386112669884
933.6522590810167	0.39921490575698465
913.657143998266	0.4011937295618453
905.2632047091412	0.40069902361063015
897.5875527621704	0.40064120083711147
878.2606119511908	0.40028141469077316
871.0526819944598	0.4015213919451177
861.7734117952384	0.40187475333884276
836.8588636365726	0.3947368531855955
836.8505114581754	0.3947304284329823
836.8421592797783	0.3947240036803691
836.8338071013812	0.3947304284329823
812.1447677594382	0.38741905995917914
802.6316365650969	0.3846628410881232
792.4670354557787	0.38691792925535073
779.0283804147822	0.3947368531855955
768.4211138504155	0.3984246611855631
757.4547036149719	0.40317255336670593
749.2361600721871	0.40629498313671325
745.5946102910347	0.40789474653739605
734.2105911357341	0.4127775585234158
726.6351653295292	0.41522538926903885
717.1053297783934	0.41651676454428876
705.3204060600301	0.4210526398891966
702.597595902563	0.4230507379518968
700.0000684210527	0.4254728696870671
700.0000684210527	0.4342105332409972
700.0000684210527	0.44736842659279774
